Rational spectral filters with optimal convergence rate

In recent years, contour-based eigensolvers have emerged as a standard approach for the solution of large and sparse eigenvalue problems. Building upon recent performance improvements through non-linear least square optimization of so-called rational filters, we introduce a systematic method to design these filters by minimizing the worst-case convergence ratio and eliminate the parametric dependence on weight functions. Further, we provide an efficient way to deal with the box-constraints which play a central role for the use of iterative linear solvers in contour-based eigensolvers. Indeed, these parameter-free filters consistently minimize the number of iterations and the number of FLOPs to reach convergence in the eigensolver. As a byproduct, our rational filters allow for a simple solution to load balancing when the solution of an interior eigenproblem is approached by the slicing of the sought after spectral interval.

==> figures/benchmark_set_0.95.dat <==
C,pure_its,pure_glops,gl_its,gl_fglops,zolo_its,zolo_glops
1.05,4937,8.10907700294709494567,9329,12.2733362704629,10490,13.1360650012713
1.1,4303,7.90431247952007557864,7221,10.8362208816405,6708,10.2480228739476
1.15,4297,8.20155864037883797827,5927,9.89100616474114,6619,10.6150514646873
1.2,4299,8.51449262656967406707,5180,9.49265127544261,6621,11.0512967083812
1.25,4330,8.85663988687198866320,4697,9.28417675462636,6645,11.4989936519197
1.3,4359,9.18612572613604156825,4455,9.30257963683184,6676,11.9470186534587
1.35,4348,9.48347422349692961738,4333,9.45420382265564,6710,12.4112666860836
1.4,4364,9.82410422973972602739,4285,9.69927461453236,6720,12.8468226946542
1.45,4382,10.14940165529428436466,4241,9.93922230195843,6680,13.2026904043547
1.5,4371,10.46864138563391591875,4195,10.2185624118101,6726,13.7361978748281

==> figures/benchmark_set_morepoles.csv <==
m,Gl1.1,Zolo1.1,Eslise1.1,Gl1.5,Zolo1.5,Eslise1.5
3,13.9788165949679,10.579737148898,7.69183169603072,11.0887411250836,13.8385933668871,10.9830753952272
4,11.2160932976405,10.2480228309476,8.07452015989891,10.4375770898044,13.7361978318281,10.6673231523585
5,10.606656319948,10.6316578369485,9.76422135967785,11.3890158499032,13.9242132301479,12.6771421926292
6,12.0663807890312,11.706664648334,11.691246002136,12.7185795971521,15.3179443322145,14.3181908613203
7,13.3017098099958,12.634088260205,11.8742940583395,14.3507288447052,15.4796259188186,14.5581148110156


==> figures/box_residuals_lbfgsb.dat <==
it resd feval
1 0.019345759948745433 6
2 0.018010464198197074 7
3 0.01655149771465414 8
4 0.014938059414697058 9
5 0.014042835099699946 10
6 0.013397644155014543 11
7 0.011433676375754986 12
8 0.01011641184312806 13
9 0.00950241692508813 14
10 0.00934938096013771 15
11 0.00909356885236301 16
12 0.009018126803131299 17
13 0.008893526695982867 18
14 0.008457226235819348 19
15 0.007672513535216696 20
16 0.00740043813795932 21
17 0.007176039256122202 22
18 0.0068426224601623176 23
19 0.006340714051431107 24
20 0.005515908503340938 25
21 0.005278608568258791 26
22 0.0052314958549444235 27
23 0.005222513874938439 28
24 0.005219505958741433 29
25 0.0052090235900441595 30
26 0.00515659664418 31
27 0.005048225063592149 32
28 0.004804556811010663 33
29 0.004503570194703155 34
30 0.00420831774516639 35
31 0.004043923407981431 36
32 0.003981520010495565 38
33 0.003962564043359151 39
34 0.003958206642519224 40
35 0.003949742698760694 41
36 0.003928564394831469 42
37 0.0038735072767348555 43
38 0.0037452399755801835 44
39 0.0034895330639188593 45
40 0.003188423186408551 46
41 0.0031230614924651068 47
42 0.0030112817862544272 48
43 0.0029868947665940837 49
44 0.0029807971768687214 50
45 0.002980170851562214 51
46 0.00298004514050465 52
47 0.0029799014692608594 53
48 0.0029786002413705326 54
49 0.0029753645231909154 55
50 0.0029628811655926235 56
51 0.0029290818386611406 57
52 0.0028378560096697925 58
53 0.0026398952039228263 59
54 0.0025130091412646216 61
55 0.002313383400020186 62
56 0.002239831325372421 63
57 0.0021875357024017106 65
58 0.002105324733119529 66
59 0.002069901103705085 67
60 0.0020614347482708073 68
61 0.0020560854505078385 69
62 0.002054336906277321 70
63 0.0020529596020200103 71
64 0.0020496779720446945 72
65 0.002037058872874642 73
66 0.0020116405209162913 74
67 0.0018946605647287562 75
68 0.0017879043536419559 76
69 0.0016488380769419386 77
70 0.001622362511058295 78
71 0.0016164624344587875 79
72 0.0016133578967516549 80
73 0.001612821067268122 81
74 0.0016127366419971256 82
75 0.0016126531708848812 83
76 0.00161262505266202 84
77 0.0016126141506762615 85
78 0.0016126091724131264 86
79 0.0016126011194379508 87
80 0.001612578292861766 88
81 0.0016125062504153131 89
82 0.0016123576131463757 90
83 0.0016120618204960024 91
84 0.0016097839926780821 92
85 0.001604914025390869 93
86 0.001593147876397083 94
87 0.0015742800407589908 95
88 0.0015312039403720945 96
89 0.0014238272392581575 97
90 0.0014179385242760745 99
91 0.0014053160850653335 100
92 0.0013614865491680117 102
93 0.0013261893095157795 103
94 0.0013105675727307364 104
95 0.0012831299412638941 105
96 0.0012685274625754417 106
97 0.0012526738136462434 108
98 0.001204332520536866 109
99 0.0011777587018970692 110
100 0.0011709763109917226 111
101 0.001168869158804986 112
102 0.0011671680369711446 113
103 0.0011659355189062026 114
104 0.0011627798369113762 115
105 0.0011604279162968911 116
106 0.00115957362122443 117
107 0.001159319208659415 118
108 0.0011590672186787554 119
109 0.0011585341470532473 120
110 0.0011578835512975338 121
111 0.0011567752718206759 122
112 0.0011551287213409367 123
113 0.0011533825332419312 124
114 0.0011495893824331471 125
115 0.0011448052328684177 127
116 0.0011335682717596995 128
117 0.0011004059095589547 129
118 0.0010481051058426338 130
119 0.0009761846408322672 131
120 0.0009750085620947591 136
121 0.0009013158637087848 137
122 0.0009009710434395579 143
123 0.0008453235393162117 145
124 0.0007939093632669536 147
125 0.0007781464377989433 150
126 0.0007700917067665625 151
127 0.0007524307009347808 152
128 0.0007459596391758971 154
129 0.0007401185695008472 155
130 0.0007357547662703023 156
131 0.0007325603519623414 157
132 0.0007316313014644749 158
133 0.0007313401473096892 159
134 0.0007306672865448061 160
135 0.0007305303637679117 161
136 0.0007304063156263751 162
137 0.0007302742387571559 163
138 0.0007302586265522937 165
139 0.0007300974786739189 166
140 0.0007300151545281963 167
141 0.0007300087680623957 169
142 0.0007299976251013973 170
143 0.0007299877579487468 171
144 0.0007299721673710291 172
145 0.0007299536476901292 173
146 0.0007299034219236944 174
147 0.0007297902968095293 175
148 0.0007295031754501746 176
149 0.0007291318290558735 177
150 0.0007282709269167409 178
151 0.0007268177139088117 179
152 0.0007258714534319477 180
153 0.0007181934030735526 181
154 0.0007154152743222841 182
155 0.0007054143286271408 183
156 0.0007009277989182827 184
157 0.0006965700830823263 185
158 0.0006947737864315684 186
159 0.0006941157049231705 189
160 0.0006937642066469074 190
161 0.0006937320207018871 191
162 0.0006937206133610374 192
163 0.0006937193446563406 194
164 0.0006937124406811712 195
165 0.0006937103561410751 196
166 0.0006937098117858476 197
167 0.000693709261337272 198
168 0.0006937089618803682 199
169 0.0006937085351257366 200
170 0.0006937081849671678 201
171 0.0006937075311275187 202
172 0.0006937060888279056 203
173 0.0006937029238871517 204
174 0.0006936958847756358 205
175 0.0006936799942001137 206
176 0.000693642751182999 207
177 0.0006935650439721108 208
178 0.0006934275149452773 209
179 0.0006932031954161033 210
180 0.0006929265814665797 211
181 0.0006928135313901684 213
182 0.000692717724209535 214
183 0.0006926275809120419 215
184 0.0006924617540617906 216
185 0.0006921959488046525 217
186 0.0006917781132349532 218
187 0.0006912967521492952 219
188 0.0006904129996820885 220
189 0.0006884129075968026 221
190 0.0006862431407612668 222
191 0.0006832017759885733 223
192 0.0006824947658525815 226
193 0.000679439163513651 227
194 0.000675992991767238 228
195 0.0006726052807093374 229
196 0.0006677347723895721 230
197 0.0006629167899261379 231
198 0.0006571213165420531 232
199 0.000654238530748863 234
200 0.0006461616335000642 235
201 0.0006368933625848783 236
202 0.0006332934846293714 238
203 0.0006253181397481988 239
204 0.0006227171751538307 240
205 0.000615998560812292 241
206 0.0006106187022312248 242
207 0.0005991252511556855 243
208 0.000578169989409405 244
209 0.0005542644119982398 245
210 0.0005200565589702499 246
211 0.0005102708596256278 248
212 0.0005046501608547693 249
213 0.0004866575996795852 250
214 0.00048440056763165984 252
215 0.00048137334506748175 253
216 0.0004804405383986854 254
217 0.0004802824815075546 255
218 0.0004802509242334274 256
219 0.00048023152326948093 257
220 0.00048018923328552177 258
221 0.0004801339307967112 259
222 0.0004800866220899813 260
223 0.00048000630318867366 261
224 0.0004799489576432503 262
225 0.00047989135348380785 263
226 0.0004798100717999798 264
227 0.00047968573043810636 265
228 0.0004793261793387682 266
229 0.00047870033554842095 267
230 0.0004778300324344009 268
231 0.0004774404322585024 269
232 0.00047742994052368815 271
233 0.000477359743565442 272
234 0.0004773504303614562 273
235 0.0004773448714487927 274
236 0.0004773431955218399 276
237 0.0004773409622709224 277
238 0.00047733982586350976 278
239 0.00047733867335519875 279
240 0.0004773376141686825 280
241 0.00047733710679698227 281
242 0.00047733695549223576 282
243 0.00047733661503279734 283
244 0.00047733624995416335 284
245 0.00047733596612298257 285
246 0.0004773357606508988 286
247 0.00047733561410412406 287
248 0.0004773354280624975 288
249 0.0004773351357156841 289
250 0.0004773349178095465 291
251 0.0004773343665136487 292
252 0.0004773339207830851 293
253 0.0004773335561001346 294
254 0.0004773334588379363 297
255 0.00047733320465948026 298
256 0.00047733265304561456 299
257 0.000477332207698522 300
258 0.00047733182565279364 301
259 0.00047733159098450884 303
260 0.0004773313970185544 304
261 0.00047733107570469 305
262 0.00047733098763758086 307
263 0.00047733081872358696 308
264 0.0004773304410372603 309
265 0.0004773301660689899 310
266 0.00047732980204684416 311
267 0.00047732921146526053 312
268 0.0004773281691137221 313
269 0.00047732592540783436 314
270 0.00047732297598779283 315
271 0.00047731995918143255 316
272 0.00047731799960470944 317
273 0.0004773154091837206 318
274 0.00047731264813899443 319
275 0.0004773087970217915 320
276 0.00047730690648495333 321
277 0.00047730273638535436 322
278 0.00047729450799516293 323
279 0.0004772900585625628 324
280 0.0004772866769213735 325
281 0.0004772845954845728 327
282 0.0004772789135296662 328
283 0.0004772738770844054 329
284 0.00047726653354907 330
285 0.00047726331624620144 332
286 0.00047725185663516356 333
287 0.00047718157423926044 334
288 0.00047705858017610403 335
289 0.0004767551810296311 336
290 0.0004762093106234211 337
291 0.0004753072521945789 338
292 0.0004748777756078404 340
293 0.00047383299870951134 341
294 0.00047329538441154284 342
295 0.0004732069734072475 343
296 0.0004731418563970191 344
297 0.00047303647507179747 345
298 0.00047296834998178383 346
299 0.00047287897297687564 347
300 0.00047278839023467967 348
301 0.0004726051585555169 349
302 0.00047250900613748925 350
303 0.00047247071849154665 352
304 0.00047244097080190173 353
305 0.00047242694858562473 354
306 0.00047242060173191547 355
307 0.0004723937284638602 356
308 0.0004723808197066859 357
309 0.00047234834270204473 358
310 0.0004723289194592528 359
311 0.0004723227718279599 360
312 0.00047231752319110143 361
313 0.00047231560264338057 362
314 0.0004723114937994488 363
315 0.0004723109512982937 365
316 0.0004723085657247772 366
317 0.00047230792991426185 367
318 0.0004723074581356457 368
319 0.00047230635127837317 369
320 0.0004723047655035284 370
321 0.0004723022241317487 371
322 0.0004722996443253802 372
323 0.00047229783284397087 373
324 0.0004722971413670951 374
325 0.0004722969902162255 375
326 0.0004722959802696547 376
327 0.0004722952943823078 377
328 0.0004722945126154343 378
329 0.0004722940460006875 379
330 0.0004722936117644849 380
331 0.00047229339011645166 381
332 0.0004722929133957887 382
333 0.00047229248059421636 383
334 0.0004722921122741752 384
335 0.00047229145062210875 385
336 0.00047229101594004064 386
337 0.00047229070928800354 387
338 0.0004722905910341524 389
339 0.00047229027055495365 390
340 0.00047228987923153554 391
341 0.00047228914679076084 392
342 0.00047228813011113147 393
343 0.0004722872142197687 394
344 0.0004722870915032651 397
345 0.00047228649339436934 398
346 0.00047228629417217505 399
347 0.00047228622429207334 400
348 0.0004722861044323956 401
349 0.00047228608089344704 402
350 0.0004722859989683137 403
351 0.00047228598449944315 404
352 0.0004722859824204395 406
353 0.0004722859733055085 407
354 0.0004722859707637639 408
355 0.0004722859632095844 409
356 0.0004722859550452263 410
357 0.00047228594296733206 411
358 0.0004722859312322747 412
359 0.0004722859186503392 413
360 0.00047228589964798395 414
361 0.00047228588066516863 415
362 0.0004722858620282988 416
363 0.00047228585275882473 417
364 0.00047228584649117167 418
365 0.00047228583949054936 419
366 0.00047228583126979196 420
367 0.00047228581928271396 421
368 0.0004722858002628172 422
369 0.0004722857892578425 423
370 0.00047228578365587914 424
371 0.00047228578109281827 425
372 0.00047228577976410335 426
373 0.0004722857793530988 427
374 0.0004722857786199075 428
375 0.0004722857777252898 429
376 0.00047228577601621247 430
377 0.00047228577300684194 431
378 0.00047228576968549874 432
379 0.0004722857679948511 433
380 0.0004722857678196579 434
381 0.0004722857671275449 435
382 0.0004722857668091329 436
383 0.00047228576633884245 437
384 0.0004722857657799562 438
385 0.00047228576492108765 439
386 0.00047228576386615373 440
387 0.0004722857627719179 441
388 0.00047228576080970974 442
389 0.0004722857582608597 443
390 0.00047228575782742865 445
391 0.0004722857556078708 446
392 0.0004722857550141235 447
393 0.0004722857548529191 448
394 0.0004722857547432291 449
395 0.00047228575465529943 451
396 0.00047228575452340493 452
397 0.00047228575442836984 453
398 0.0004722857543464354 454
399 0.0004722857542829306 455
400 0.00047228575416058405 456
401 0.0004722857540997438 457
402 0.0004722857540722103 458
403 0.00047228575404867357 459
404 0.000472285754035795 460
405 0.0004722857540317982 462
406 0.00047228575402824546 463
407 0.0004722857540229164 464
408 0.0004722857540189196 465
409 0.00047228575400826145 466
410 0.0004722857539940506 467
411 0.00047228575397495476 468
412 0.00047228575395541483 469
413 0.00047228575395097394 471
414 0.0004722857539398717 472
415 0.0004722857539289915 473
416 0.00047228575391922156 474
417 0.00047228575391811134 475

==> figures/box_residuals_projected_descent.dat <==
it resd feval
1 0.019345759948745433 6
1000 0.0047407980087237345 11074
2000 0.004325100543257854 22370
3000 0.004029525978459514 33805
4000 0.0037774743426042257 45305
5000 0.0035747502880378867 56806
6000 0.0034079868301257754 68344
7000 0.003247814722177278 79918
8000 0.0030973420069564384 91470
9000 0.0029794680155552644 103021
10000 0.0028706886481462135 114499
11000 0.0027460324213519627 125825
12000 0.002599599213066295 137109
13000 0.002524930277555626 148873
14000 0.0024663415095527164 160808
15000 0.0024121169880295668 172889
16000 0.002363523791275579 185044
17000 0.0023239057860042767 197202
18000 0.0022855870645508425 209463
19000 0.00224802725323503 221787
20000 0.002211877643206517 234094
21000 0.0021817719122241286 246378
22000 0.002154872699191124 258791
23000 0.0021285468299698795 271278
24000 0.0021027383555856094 283778
25000 0.0020776389720200683 296279
26000 0.0020535155612502187 308779
27000 0.0020307074060457175 321279
28000 0.002009648790303409 333781
29000 0.00198838546503044 346312
30000 0.0019666907428264047 358868
31000 0.0019435448191713611 371445
32000 0.001920935095700571 384024
33000 0.0018959961467950315 396583
34000 0.0018687298525508211 409127
35000 0.0018459397640135933 421709
36000 0.0018275287473490387 434338
37000 0.0018001092787254258 446828
38000 0.001772315757508025 459297
39000 0.001743044858097953 471750
40000 0.001714971778687513 484185
41000 0.001692399641570086 496647
42000 0.0016773951142046162 509144
43000 0.001661931399987271 521627
44000 0.0016496598161284126 534125
45000 0.0016383240294104429 546626
46000 0.0016279056020755966 559125
47000 0.0016183350641796324 571626
48000 0.0016095861686507007 584125
49000 0.0016015938151907605 596626
50000 0.001594318785206772 609125
51000 0.0015877023487615993 621626
52000 0.0015817082857432219 634125
53000 0.0015541754207104574 646681
54000 0.0015453986956499577 659232
55000 0.001538170147014295 671820
56000 0.0015353222920968523 684396
57000 0.001532895170221149 696979
58000 0.0015299750827377778 709568
59000 0.0015274511608103225 722144
60000 0.0015259020132212253 734729
61000 0.0015244873905804202 747311
62000 0.0015231505608399587 759895
63000 0.001521509313138436 772480
64000 0.0015200274795796886 785060
65000 0.0015183637854345733 797625
66000 0.0015168688837658983 810182
67000 0.0015153094776767517 822757
68000 0.0015139640841876911 835310
69000 0.0015125676873173344 847889
70000 0.0015112751522341483 860448
71000 0.001509781155967449 873045
72000 0.001508343551575475 885639
73000 0.0015071299334543653 898189
74000 0.0015059841275670838 910713
75000 0.001504824156144391 923233
76000 0.0015036259516931771 935765
77000 0.0015024232355314027 948274
78000 0.001501193464687578 960778
79000 0.001499965189645458 973279
80000 0.0014987630313432199 985786
81000 0.0014975822369334146 998296
82000 0.0014962997582010917 1010883
83000 0.001494984519410547 1023518
84000 0.0014935950237382478 1036162
85000 0.0014921925247186607 1048790
86000 0.0014908809901776898 1061398
87000 0.0014895769606009246 1074045
88000 0.001488194033848922 1086696
89000 0.001486699168614214 1099349
90000 0.0014852328105368073 1111988
91000 0.0014840363222496933 1124544
92000 0.001482840706704236 1137095
93000 0.0014816045927183996 1149667
94000 0.00148035401250457 1162243
95000 0.0014790354101950065 1174842
96000 0.0014776581230715458 1187467
97000 0.0014762076280872005 1200111
98000 0.0014747095436953295 1212771
99000 0.0014731836781789465 1225443
100000 0.0014717049431969276 1238114
101000 0.0014703273204292877 1250793
102000 0.0014689365741080707 1263476
103000 0.001467559236004945 1276182
104000 0.001466214081842221 1288912
105000 0.0014648391506311143 1301659
106000 0.0014635235678681635 1314390
107000 0.0014622171629228298 1327154
108000 0.0014609255717168423 1339918
109000 0.0014595929584875211 1352725
110000 0.0014582950199768518 1365517
111000 0.001456993172008314 1378323
112000 0.0014556832800840525 1391143
113000 0.0014543647219888989 1403974
114000 0.001453053324567355 1416808
115000 0.0014517416357642254 1429646
116000 0.00145042167809728 1442495
117000 0.0014490954834529557 1455354
118000 0.00144776236722155 1468227
119000 0.001446431817027971 1481107
120000 0.001445090843533059 1494004
121000 0.0014437377674392238 1506905
122000 0.0014423827771470332 1519805
123000 0.0014410336241712507 1532681
124000 0.0014396890889618597 1545544
125000 0.0014383093252352541 1558416
126000 0.0014369129561617733 1571305
127000 0.001435550200065805 1584159
128000 0.0014341023647084228 1597115
129000 0.0014327100170334894 1610053
130000 0.001431301945307828 1623001
131000 0.0014299259088215166 1635928
132000 0.0014285117261674252 1648828
133000 0.0014271041792230932 1661817
134000 0.0014256970292643167 1674797
135000 0.0014242876349030986 1687789
136000 0.0014228822318851364 1700765
137000 0.0014214827413849829 1713709
138000 0.00142008600401633 1726653
139000 0.0014186875006585442 1739639
140000 0.0014172930167388742 1752624
141000 0.0014158999374809245 1765600
142000 0.0014145154045015484 1778557
143000 0.0014131374599424262 1791500
144000 0.001411766073374121 1804422
145000 0.0014104031105350856 1817324
146000 0.0014090509857369593 1830208
147000 0.0014077054915864196 1843077
148000 0.0014063605144221114 1855968
149000 0.0014050089283637046 1868901
150000 0.0014036556639061004 1881862
151000 0.0014023056527505684 1894817
152000 0.0014009841888489305 1907696
153000 0.0013996383321410732 1920598
154000 0.0013982941805137372 1933503
155000 0.0013970040548640927 1946347
156000 0.0013956805571222475 1959217
157000 0.0013943010985220106 1972148
158000 0.0013929944185653298 1985037
159000 0.0013916912365474765 1997901
160000 0.0013902644186121194 2010884
161000 0.0013887881112968348 2023914
162000 0.0013872534155328076 2036999
163000 0.0013857755649764325 2050034
164000 0.0013843766409475933 2063003
165000 0.0013830683645879027 2075896
166000 0.0013818772869687024 2088693
167000 0.001380706997807124 2101478
168000 0.0013794557696091836 2114335
169000 0.001378136276954045 2127252
170000 0.0013768198897765593 2140168
171000 0.001375510135545266 2153084
172000 0.001374175545372891 2166023
173000 0.001372873270956143 2178940
174000 0.0013715721404552461 2191859
175000 0.0013702558080528338 2204794
176000 0.0013689223090989078 2217744
177000 0.0013675690791536965 2230715
178000 0.001366196373281614 2243697
179000 0.0013648067935778663 2256697
180000 0.001363400967392625 2269709
181000 0.0013619766007615386 2282740
182000 0.001360534759969223 2295779
183000 0.0013590762162161152 2308834
184000 0.0013576007784068533 2321905
185000 0.0013561088209228522 2334982
186000 0.0013546010043516965 2348074
187000 0.0013530769520166963 2361177
188000 0.0013515369822405532 2374292
189000 0.0013499811562764918 2387417
190000 0.0013484101358351985 2400552
191000 0.0013468261954734384 2413694
192000 0.0013452241433049572 2426849
193000 0.001343608119646733 2440015
194000 0.001341995296592513 2453175
195000 0.0013403799142950312 2466338
196000 0.0013387800947897155 2479490
197000 0.0013372142232164208 2492627
198000 0.0013356639522952296 2505756
199000 0.0013340882354393457 2518895
200000 0.0013325554761891567 2532014
201000 0.0013310981564056412 2545102
202000 0.0013295927136613983 2558207
203000 0.0013280388868461834 2571333
204000 0.0013265334065986067 2584441
205000 0.0013250004044058628 2597556
206000 0.00132343994529327 2610682
207000 0.0013219716931156533 2623770
208000 0.0013205019969058096 2636860
209000 0.001319042547610616 2649943
210000 0.0013175636460642792 2663038
211000 0.0013160972291690332 2676128
212000 0.0013146162998349809 2689231
213000 0.0013130267166261422 2702391
214000 0.0013114324645480124 2715540
215000 0.0013099088183015084 2728650
216000 0.0013083970190264083 2741767
217000 0.001306928661729767 2754870
218000 0.0013055132740782405 2767945
219000 0.00130406414473061 2781060
220000 0.0013025419881449452 2794204
221000 0.001301137964848209 2807327
222000 0.0012996758872052538 2820473
223000 0.0012981817995805223 2833638
224000 0.0012966971984542663 2846796
225000 0.0012951899317739102 2859988
226000 0.0012935862449587887 2873202
227000 0.0012919779200859516 2886414
228000 0.0012904037125531787 2899615
229000 0.0012888139444084956 2912816
230000 0.0012871955344855301 2926016
231000 0.0012855835716960584 2939212
232000 0.0012839857873365723 2952398
233000 0.0012824032432985355 2965578
234000 0.0012808371759229775 2978750
235000 0.0012792889334949376 2991916
236000 0.0012777553100551398 3005073
237000 0.0012762449902599116 3018221
238000 0.00127475737974736 3031360
239000 0.0012732908038279867 3044491
240000 0.0012718470235211221 3057610
241000 0.0012704294984420272 3070721
242000 0.0012690435474778106 3083820
243000 0.0012676861747240586 3096906
244000 0.0012663525634830641 3109989
245000 0.0012650154324080898 3123127
246000 0.0012636748098271422 3136275
247000 0.0012623483479865527 3149405
248000 0.0012610953012917037 3162491
249000 0.0012599343707440092 3175521
250000 0.001258809650449777 3188532
251000 0.0012576322066919499 3201584
252000 0.0012564223458060297 3214657
253000 0.0012551977477825993 3227734
254000 0.0012539585417015164 3240813
255000 0.0012526967328045924 3253907
256000 0.0012514107614365333 3267012
257000 0.001250094370174537 3280134
258000 0.0012487589494936113 3293266
259000 0.001247403698522609 3306413
260000 0.0012460224059112068 3319572
261000 0.0012446251192763658 3332821
262000 0.0012432223077258886 3346055
263000 0.0012418011280188601 3359269
264000 0.0012403678486432312 3372490
265000 0.001238923820620741 3385715
266000 0.0012374730190001237 3398946
267000 0.001236008469200467 3412177
268000 0.0012345414797201304 3425447
269000 0.001233055906481706 3438696
270000 0.001231581122740355 3451968
271000 0.001230197484476836 3465242
272000 0.0012287691967574066 3478487
273000 0.001227371787252629 3491714
274000 0.0012259725594909732 3504915
275000 0.0012245800507542093 3518142
276000 0.0012230856056025807 3531421
277000 0.0012216425910072104 3544714
278000 0.0012202694496203925 3557979
279000 0.0012188282157163943 3571230
280000 0.0012175254065600605 3584456
281000 0.001216356484339931 3597569
282000 0.0012150329039182228 3610735
283000 0.0012137113868653238 3623943
284000 0.0012122953467892383 3637131
285000 0.001210974908200324 3650381
286000 0.0012095929638633596 3663670
287000 0.001208195841964299 3676963
288000 0.001206788492851274 3690259
289000 0.0012053833701495265 3703552
290000 0.0012041830952720378 3716750
291000 0.0012028793371716695 3729993
292000 0.001201714144893451 3743169
293000 0.0012005043580773922 3756361
294000 0.0011992548802470804 3769567
295000 0.001197966198535294 3782785
296000 0.00119662070234261 3796031
297000 0.001195187840025147 3809319
298000 0.0011937005923672306 3822634
299000 0.0011921845248443752 3835961
300000 0.0011906491565221167 3849286
301000 0.001189101104698942 3862613
302000 0.0011876142433697723 3875923
303000 0.001186246381096101 3889208
304000 0.0011848473166562457 3902496
305000 0.0011833787212518487 3915797
306000 0.0011818024406835548 3929124
307000 0.0011803613056464712 3942416
308000 0.0011789239570128007 3955702
309000 0.0011772705946659912 3969033
310000 0.0011756228316652795 3982358
311000 0.0011740013150665085 3995682
312000 0.0011724632105425403 4009010
313000 0.0011710168456464665 4022342
314000 0.0011696314970306432 4035676
315000 0.0011683095758845408 4049008
316000 0.0011670535554801909 4062343
317000 0.0011658685860052032 4075676
318000 0.0011647230038565048 4089009
319000 0.0011634338106769615 4102339
320000 0.001162093971703415 4115667
321000 0.0011607007142959702 4128995
322000 0.0011592713131927113 4142320
323000 0.0011578324387526706 4155645
324000 0.001156381412958929 4168966
325000 0.0011549255725902263 4182289
326000 0.0011534737509970583 4195610
327000 0.001151990687840998 4208928
328000 0.0011505276863532643 4222248
329000 0.0011490773883426897 4235565
330000 0.0011476464370094863 4248881
331000 0.0011462221848925758 4262195
332000 0.0011447524533974018 4275508
333000 0.0011433350269109965 4288820
334000 0.0011419011197846274 4302131
335000 0.001140463499958333 4315440
336000 0.0011390110337419213 4328747
337000 0.0011375496301408994 4342053
338000 0.0011360893623235668 4355356
339000 0.0011346264750087265 4368660
340000 0.0011333122246619531 4381961
341000 0.0011318443663155264 4395261
342000 0.001130364961282826 4408564
343000 0.0011288527177937269 4421864
344000 0.0011273472623627434 4435159
345000 0.0011258542295140561 4448452
346000 0.0011243737533974674 4461743
347000 0.0011229086092203744 4475031
348000 0.0011214572891757868 4488316
349000 0.0011200196269527396 4501602
350000 0.0011185986342276966 4514884
351000 0.0011171942763392728 4528163
352000 0.0011158077777602138 4541440
353000 0.0011144400558054102 4554715
354000 0.0011130914368007172 4567986
355000 0.0011117634911794738 4581256
356000 0.0011104559441421635 4594522
357000 0.001109172440967976 4607784
358000 0.0011079111850844647 4621044
359000 0.0011066749466448478 4634301
360000 0.0011054634958935772 4647553
361000 0.001104274317119458 4660806
362000 0.0011030898206625395 4674072
363000 0.0011019071695479443 4687351
364000 0.0011007262557387598 4700643
365000 0.001099546836397014 4713947
366000 0.0010983685300312018 4727262
367000 0.0010971915356998707 4740587
368000 0.0010960153586108135 4753922
369000 0.001094839945867676 4767267
370000 0.0010936653168291954 4780620
371000 0.001092491182075328 4793982
372000 0.0010913174706126405 4807352
373000 0.0010901440282988784 4820730
374000 0.001088970864330463 4834115
375000 0.0010877978355265938 4847507
376000 0.001086624813285919 4860905
377000 0.0010854517958578391 4874310
378000 0.0010842786765969947 4887720
379000 0.001083105318036015 4901137
380000 0.0010819317534582762 4914559
381000 0.0010807578724971734 4927986
382000 0.0010795836410602 4941418
383000 0.0010784090192992313 4954855
384000 0.0010772338949145421 4968297
385000 0.0010760582770452665 4981744
386000 0.0010748821083570448 4995194
387000 0.0010737053316045575 5008649
388000 0.0010725279198722237 5022108
389000 0.001071349836240687 5035571
390000 0.00107017106761087 5049037
391000 0.0010689915462571697 5062507
392000 0.0010678112068398526 5075981
393000 0.001066630092918075 5089458
394000 0.0010654481569345453 5102938
395000 0.0010642653867964924 5116421
396000 0.0010630816574361823 5129908
397000 0.001061897072834661 5143397
398000 0.0010607115576388715 5156889
399000 0.0010595250691154412 5170384
400000 0.0010583376989905524 5183881
401000 0.0010571492909940972 5197381
402000 0.0010559654426416376 5210842
403000 0.00105477629018913 5224340
404000 0.0010535856355124995 5237840
405000 0.0010523946708320686 5251340
406000 0.0010512031710736558 5264840
407000 0.0010500111880802354 5278340
408000 0.0010488187516113356 5291840
409000 0.0010476256102456283 5305340
410000 0.0010464318685070584 5318840
411000 0.0010452379579604099 5332340
412000 0.0010440435375707047 5345840
413000 0.0010428490137477375 5359340
414000 0.0010416539338700126 5372840
415000 0.0010404583419367786 5386340
416000 0.001039262697487331 5399840
417000 0.001038067147678845 5413340
418000 0.0010368710921810909 5426840
419000 0.0010356744674482332 5440340
420000 0.0010344780701796452 5453840
421000 0.0010332817606446554 5467340
422000 0.0010320850508891422 5480840
423000 0.0010308884691372366 5494340
424000 0.0010296921878425458 5507840
425000 0.0010284954537793656 5521340
426000 0.0010272991297823886 5534840
427000 0.0010261029545175493 5548340
428000 0.0010249070783001635 5561840
429000 0.0010237111657982467 5575340
430000 0.0010225158427719094 5588840
431000 0.0010213206175297973 5602340
432000 0.001020126225439455 5615840
433000 0.001018931683188784 5629340
434000 0.0010177378591849084 5642840
435000 0.0010165448102044117 5656340
436000 0.0010153520540794325 5669840
437000 0.0010141601739230843 5683340
438000 0.0010129689930717944 5696840
439000 0.001011778560326082 5710340
440000 0.001010589034738274 5723840
441000 0.001009400480379119 5737340
442000 0.0010082128549226965 5750840
443000 0.0010070261897143773 5764340
444000 0.0010058413093809726 5777840
445000 0.0010046567343438007 5791340
446000 0.0010034737816955186 5804840
447000 0.0010022923634762648 5818340
448000 0.0010011126965094874 5831840
449000 0.000999933818500276 5845340
450000 0.0009987569822329512 5858840
451000 0.0009975818870500142 5872340
452000 0.0009964086024063512 5885840
453000 0.0009952371985144648 5899340
454000 0.0009940680470177377 5912840
455000 0.0009929006481270708 5926340
456000 0.0009917360774944761 5939840
457000 0.0009905729592349921 5953340
458000 0.000989413033952502 5966840
459000 0.0009882555698097484 5980340
460000 0.0009871006791937198 5993840
461000 0.0009859490733643561 6007340
462000 0.0009848004502606145 6020840
463000 0.0009836544043957396 6034340
464000 0.0009825122720323876 6047840
465000 0.0009813732112284868 6061340
466000 0.0009802382416304045 6074840
467000 0.0009791068584981133 6088340
468000 0.0009779791555812878 6101840
469000 0.0009768559913829744 6115340
470000 0.0009757371348366739 6128840
471000 0.0009746228852018923 6142340
472000 0.000973513417457994 6155840
473000 0.00097240920128705 6169340
474000 0.0009713102908843751 6182840
475000 0.0009702167338554446 6196340
476000 0.0009691285834194652 6209840
477000 0.0009680468133916875 6223340
478000 0.0009669714783424599 6236840
479000 0.0009659035666835791 6250340
480000 0.0009648412745080215 6263840
481000 0.0009637874615915365 6277340
482000 0.0009627394205735662 6290840
483000 0.0009616803169167909 6304344
484000 0.0009606099342560626 6317854
485000 0.0009595265536481712 6331369
486000 0.000958435431763327 6344890
487000 0.0009573406880341029 6358411
488000 0.0009562439543633339 6371933
489000 0.0009551415911217553 6385459
490000 0.0009540424104568235 6398987
491000 0.0009529387360456276 6412515
492000 0.0009518275265354426 6426047
493000 0.000950709462018251 6439584
494000 0.00094959652318094 6453118
495000 0.0009484655839062661 6466662
496000 0.0009473385705733861 6480204
497000 0.0009462258368200249 6493740
498000 0.0009450909183550404 6507286
499000 0.0009439403462430107 6520841
500000 0.0009427984938636946 6534390
501000 0.0009416784993208083 6547930
502000 0.0009405420571395595 6561477
503000 0.0009393887788822219 6575032
504000 0.0009382257264456406 6588592
505000 0.0009370617110993074 6602153
506000 0.0009359009981060318 6615712
507000 0.0009347339854395287 6629274
508000 0.000933574721251329 6642833
509000 0.0009324306445903652 6656386
510000 0.0009312938641579116 6669934
511000 0.0009301369254242076 6683492
512000 0.0009289522683415541 6697059
513000 0.0009277422435254312 6710631
514000 0.0009264766394598833 6724213
515000 0.0009252040799367922 6737797
516000 0.0009239398583189562 6751380
517000 0.0009226976030052292 6764963
518000 0.000921490195067376 6778535
519000 0.0009202398813341617 6792109
520000 0.0009189644427152199 6805687
521000 0.0009176783916033937 6819269
522000 0.000916399864391293 6832848
523000 0.0009151280088075531 6846424
524000 0.0009138178734535707 6859998
525000 0.0009125163667300651 6873581
526000 0.0009112125089281164 6887163
527000 0.0009099104340117847 6900747
528000 0.0009086059727532181 6914330
529000 0.0009072989947878085 6927913
530000 0.0009059943940796789 6941494
531000 0.0009047188634716541 6955074
532000 0.0009035054001222953 6968649
533000 0.000902279297749331 6982224
534000 0.0009011218738483873 6995800
535000 0.0008999708057750855 7009375
536000 0.0008988080899696715 7022953
537000 0.0008975934285304632 7036528
538000 0.0008964096385835063 7050105
539000 0.0008951323872783412 7063679
540000 0.0008937528871930667 7077241
541000 0.0008924945977111243 7090815
542000 0.0008912405568834991 7104392
543000 0.0008897418090150211 7117946
544000 0.0008881763860877356 7131495
545000 0.0008865872076899706 7145037
546000 0.0008849112500630696 7158572
547000 0.0008831791964114544 7172099
548000 0.0008814578931692907 7185628
549000 0.0008797313370874082 7199154
550000 0.0008779791305038032 7212676
551000 0.0008761904092755568 7226193
552000 0.0008745562180441091 7239729
553000 0.0008729519648245088 7253269
554000 0.0008714818227031351 7266826
555000 0.0008700146637012907 7280384
556000 0.0008685481832446662 7293944
557000 0.000867092967695271 7307505
558000 0.0008656311390133897 7321065
559000 0.0008641881296416187 7334631
560000 0.0008627550259072692 7348197
561000 0.0008613384076652242 7361767
562000 0.0008599360876719864 7375336
563000 0.0008585473778586206 7388912
564000 0.000857189241014078 7402492
565000 0.0008558574698793731 7416077
566000 0.0008545763492555647 7429672
567000 0.0008533783664241845 7443284
568000 0.0008523360445509276 7456927
569000 0.0008513850713256499 7470590
570000 0.0008503957243770621 7484246
571000 0.0008493721954796474 7497896
572000 0.0008483187275769577 7511540
573000 0.0008472308489406721 7525179
574000 0.0008460442777702415 7538791
575000 0.0008447211199662519 7552368
576000 0.0008433371670517609 7565928
577000 0.0008419011443199231 7579475
578000 0.0008402720293412269 7592967
579000 0.0008386374430289223 7606455
580000 0.0008370002626150175 7619947
581000 0.0008353160754481781 7633432
582000 0.0008336199800105248 7646914
583000 0.0008318098189898926 7660387
584000 0.0008295650158043344 7673819
585000 0.0008277364377908825 7687280
586000 0.0008257684575943003 7700732
587000 0.0008237926834886444 7714178
588000 0.0008220633056104099 7727639
589000 0.0008202808152302232 7741099
590000 0.0008183569924966605 7754548
591000 0.000816512594867369 7768001
592000 0.0008148516154244945 7781470
593000 0.0008131620996021383 7794937
594000 0.0008115576235585564 7808409
595000 0.0008098526560302854 7821872
596000 0.0008082064945578171 7835339
597000 0.0008067588569558026 7848824
598000 0.0008051300843900933 7862291
599000 0.0008035650795608085 7875763
600000 0.0008023084116279833 7889262
601000 0.0008010366443560457 7902756
602000 0.0007997530694892063 7916245
603000 0.000798448998181378 7929729
604000 0.0007964875160877405 7943159
605000 0.0007938875712298898 7956543
606000 0.0007917971651987266 7969953
607000 0.0007899440346306186 7983374
608000 0.0007878719303922033 7996786
609000 0.0007862365140169914 8010221
610000 0.0007846864503568973 8023661
611000 0.0007830019122709864 8037092
612000 0.0007813504785265657 8050520
613000 0.0007797656113650575 8063951
614000 0.0007780417627549774 8077372
615000 0.0007761288660392829 8090779
616000 0.0007745625103257048 8104201
617000 0.0007730128804748215 8117633
618000 0.0007715358846218656 8131074
619000 0.000769921316362776 8144489
620000 0.0007684660885267647 8157907
621000 0.0007671282759109666 8171325
622000 0.0007657741465327828 8184764
623000 0.000764447896127507 8198198
624000 0.0007631012268787263 8211632
625000 0.000761488776239494 8225055
626000 0.0007597613410141868 8238466
627000 0.0007583567850732997 8251899
628000 0.0007568654247824824 8265325
629000 0.0007556830923776126 8278777
630000 0.0007544119739679722 8292221
631000 0.0007529135196464587 8305652
632000 0.000751793098340503 8319111
633000 0.0007507884759814232 8332578
634000 0.0007497323472756001 8346044
635000 0.0007489480379567759 8359535
636000 0.0007481733734937546 8373031
637000 0.0007473984566468417 8386526
638000 0.0007466439735805963 8400026
639000 0.0007458993621418664 8413526
640000 0.0007451644896099285 8427026
641000 0.000744439754944981 8440526
642000 0.0007437251067088368 8454026
643000 0.0007430200839921852 8467526
644000 0.000742325094091445 8481026
645000 0.00074163999713317 8494526
646000 0.0007409647364675642 8508026
647000 0.0007402993353775589 8521526
648000 0.0007396436977922249 8535026
649000 0.0007389977547918036 8548526
650000 0.0007383614341993638 8562026
651000 0.0007377346677421848 8575526
652000 0.0007371175166124289 8589026
653000 0.0007365099973402067 8602526
654000 0.0007359121451415707 8616026
655000 0.0007353233690470251 8629526
656000 0.0007347442589016318 8643026
657000 0.0007341743577899962 8656526
658000 0.0007336138220681576 8670026
659000 0.0007330625599624163 8683526
660000 0.0007325202160235467 8697026
661000 0.0007319870868172096 8710526
662000 0.0007314630501289443 8724026
663000 0.0007309480363644205 8737526
664000 0.0007304418550670988 8751026
665000 0.0007299446201218807 8764526
666000 0.0007291405339895363 8778020
667000 0.0007276209661974953 8791500
668000 0.0007217325456647661 8805081
669000 0.0007183975819851085 8818616
670000 0.000718015637912961 8832132
671000 0.0007176342156363091 8845655
672000 0.0007162537412344072 8859190
673000 0.0007153477449186596 8872730
674000 0.0007144569538732881 8886284
675000 0.0007136708730666186 8899839
676000 0.0007129816179942683 8913401
677000 0.0007127598812717295 8926971
678000 0.0007125391794300384 8940543
679000 0.0007123161704054581 8954127
680000 0.000712098551800544 8967710
681000 0.0007118863978825551 8981293
682000 0.0007116801786932747 8994877
683000 0.0007114796031100212 9008459
684000 0.0007112089486440709 9022029
685000 0.0007110102433434129 9035606
686000 0.0007108177353987166 9049184
687000 0.0007106261146212489 9062764
688000 0.0007104390858443388 9076343
689000 0.0007102563734027179 9089922
690000 0.0007100792851661986 9103498
691000 0.0007098971573051838 9117069
692000 0.0007097207743411715 9130651
693000 0.000709547895882956 9144234
694000 0.0007093781294931212 9157817
695000 0.0007092116225186906 9171400
696000 0.0007090482611227245 9184984
697000 0.0007088878579128988 9198567
698000 0.0007087304977853037 9212150
699000 0.0007085758577667356 9225733
700000 0.0007084261063825537 9239315
700834 0.0007083376293923749 9250636

==> figures/cnt_secs.csv <==
998,Gl_102,Zolo_102,Eslise_102,Gl_110,Zolo_110,Eslise_110,Gl_150,Zolo_150,Eslise_150
3,5.0425163,2.9478503,2.1538597,2.0709097,3.0390487,2.0217526,1.5201192,4.2892701,2.9184909
4,3.1046394,2.384728,1.796922,1.6826392,2.486873,1.9591454,1.4115115,3.5104758,2.270966
5,3.0796383,2.1335625,1.7626105,1.5276675,2.2172255,1.6111324,1.6756508,3.2106024,2.1722447
6,2.7355392,2.0904609,1.6321125,1.4150263,2.1556113,1.7786387,1.3028133,3.0099285,2.4096538
7,2.7500441,1.9352028,1.4726313,1.5853192,2.0134878,1.5369101,1.3665846,2.9058397,2.0984129


==> figures/convergence_rates.dat <==
G,q,gaussinf,gauss,zolo,best
0.95,3,1.5282765692595096e-01,0.023339881020021352,0.002241160280891757,2.4495661570933373e-04
,4,2.4165255708629731e-02,0.0013674417950795186,0.0002321460285671459,1.0391020696834850e-05
,5,2.4087385267979392e-02,0.0005581338009937529,2.408954265766787e-05,9.8191974067994755e-07
,6,1.9939368918625005e-02,4.8022278428563356e-5,2.500211791699809e-06,7.534225e-07
,7,8.9454046982405909e-03,7.360439796037353e-6,2.594976586429661e-07,2.7303339518697679e-07
0.98,3,4.9568803638030601e-01,0.03454537201193617,0.007458205577262819,1.2985096159019930e-03
,4,2.9573035204433767e-01,0.024336900582439897,0.001146555924315281,1.6270690311254247e-04
,5,1.4455399669520710e-01,0.0019360998863724459,0.00017719119091379,1.4686023363998739e-05
,6,4.8316075682115732e-02,0.0011580951411139869,2.740590424326187e-05,1.5590727639541205e-05
,7,2.4373037780717886e-02,0.0001010785345238401,4.239367952040178e-06,9.5248005305412471e-06
0.998,3,9.3335193465918587e-01,0.6637953112124101,0.04229767190373526,2.7372395748527380e-02
,4,8.8898197859346739e-01,0.46866281775055824,0.01121595470329986,3.5268569218869497e-03
,5,8.3575855899555629e-01,0.082935343983957,0.003036424175738405,7.3268055255450290e-04
,6,7.7549864144744640e-01,0.04450684424828224,0.0008268225262115396,9.8086023845583286e-05
,7,7.1013995458412316e-01,0.031549292712494965,0.0002255046527077556,8.9440719573924806e-06
0.9998,3,9.9313315021098703e-01,0.9512210007564496,0.1106042843048367,1.4351786704511479e-01
,4,9.8831435304431503e-01,0.8965775613293502,0.03851153301070014,4.1589334621091656e-02
,5,9.8224405134169956e-01,0.8224811807134931,0.01389558067453947,1.0399749293514272e-02
,6,9.7494555862381005e-01,0.7350510725483478,0.005085621377006125,1.8526500152944117e-03
,7,9.6644674443828515e-01,0.6413599629549944,0.001871326337073544,5.1874820442079385e-04

==> figures/convergence_rates_reduced.dat <==
gaussinf,gauss,zolo,best
1.5282765692595096e-01,0.023339881020021352,0.002241160280891757,2.4495661570933373e-04
2.4165255708629731e-02,0.0013674417950795186,0.0002321460285671459,1.0391020696834850e-05
2.4087385267979392e-02,0.0005581338009937529,2.408954265766787e-05,9.8191974067994755e-07
1.9939368918625005e-02,4.8022278428563356e-5,2.500211791699809e-06,7.534225e-07
8.9454046982405909e-03,7.360439796037353e-6,2.594976586429661e-07,2.7303339518697679e-07
4.9568803638030601e-01,0.03454537201193617,0.007458205577262819,1.2985096159019930e-03
2.9573035204433767e-01,0.024336900582439897,0.001146555924315281,1.6270690311254247e-04
1.4455399669520710e-01,0.0019360998863724459,0.00017719119091379,1.4686023363998739e-05
4.8316075682115732e-02,0.0011580951411139869,2.740590424326187e-05,1.5590727639541205e-05
2.4373037780717886e-02,0.0001010785345238401,4.239367952040178e-06,9.5248005305412471e-06
9.3335193465918587e-01,0.6637953112124101,0.04229767190373526,2.7372395748527380e-02
8.8898197859346739e-01,0.46866281775055824,0.01121595470329986,3.5268569218869497e-03
8.3575855899555629e-01,0.082935343983957,0.003036424175738405,7.3268055255450290e-04
7.7549864144744640e-01,0.04450684424828224,0.0008268225262115396,9.8086023845583286e-05
7.1013995458412316e-01,0.031549292712494965,0.0002255046527077556,8.9440719573924806e-06
9.9313315021098703e-01,0.9512210007564496,0.1106042843048367,1.4351786704511479e-01
9.8831435304431503e-01,0.8965775613293502,0.03851153301070014,4.1589334621091656e-02
9.8224405134169956e-01,0.8224811807134931,0.01389558067453947,1.0399749293514272e-02
9.7494555862381005e-01,0.7350510725483478,0.005085621377006125,1.8526500152944117e-03
9.6644674443828515e-01,0.6413599629549944,0.001871326337073544,5.1874820442079385e-04


==> figures/gl_4_95.dat <==
0	0.6814556213469181
0.0008001600320064013	0.681462643101142
0.0016003200640128026	0.6814837087066192
0.002400480096019204	0.6815188191917415
0.003200640128025605	0.6815679762704236
0.004000800160032006	0.6816311823419923
0.004800960192038408	0.6817084404910332
0.005601120224044809	0.6817997544871928
0.00640128025605121	0.6819051287849363
0.0072014402880576115	0.6820245685232599
0.008001600320064013	0.682158079525359
0.008801760352070413	0.6823056682982481
0.009601920384076815	0.6824673420323384
0.010402080416083216	0.6826431086009643
0.011202240448089618	0.6828329765598655
0.012002400480096018	0.6830369551466186
0.01280256051210242	0.683255054280021
0.013602720544108821	0.6834872845594241
0.014402880576115223	0.6837336572640162
0.015203040608121624	0.6839941843520534
0.016003200640128026	0.684268878460036
0.016803360672134428	0.6845577529018341
0.017603520704140826	0.6848608216677546
0.01840368073614723	0.6851780994235539
0.01920384076815363	0.6855096015093917
0.020004000800160033	0.685855343938725
0.02080416083216643	0.6862153433971443
0.021604320864172834	0.6865896172411432
0.022404480896179236	0.6869781834968274
0.023204640928185638	0.6873810608585568
0.024004800960192037	0.6877982686875206
0.02480496099219844	0.6882298270102432
0.02560512102420484	0.6886757565170185
0.026405281056211243	0.6891360785602719
0.027205441088217642	0.6896108151528474
0.028005601120224044	0.6900999889662154
0.028805761152230446	0.6906036233286034
0.02960592118423685	0.6911217422230438
0.030406081216243247	0.6916543702853377
0.03120624124824965	0.6922015328019313
0.03200640128025605	0.6927632557077043
0.03280656131226245	0.6933395655836655
0.033606721344268856	0.6939304896545541
0.034406881376275254	0.6945360557863443
0.03520704140828165	0.6951562924836474
0.03600720144028806	0.6957912288870141
0.03680736147229446	0.6964408947701273
0.03760752150430086	0.6971053205368865
0.03840768153630726	0.6977845372183799
0.03920784156831366	0.6984785764697398
0.040008001600320066	0.6991874705668778
0.040808161632326465	0.6999112524030986
0.04160832166433286	0.7006499554855848
0.04240848169633927	0.7014036139317525
0.04320864172834567	0.7021722624654716
0.04400880176035207	0.702955936413149
0.04480896179235847	0.703754671699667
0.04560912182436487	0.7045685048441775
0.046409281856371276	0.7053974729557434
0.047209441888377675	0.7062416137288257
0.048009601920384073	0.7071009654386098
0.04880976195239048	0.7079755669361681
0.04960992198439688	0.7088654576434527
0.05041008201640328	0.7097706775481143
0.05121024204840968	0.7106912671981418
0.05201040208041608	0.7116272676963176
0.052810562112422486	0.7125787206944838
0.053610722144428885	0.7135456683876129
0.054410882176435284	0.7145281535076788
0.05521104220844169	0.7155262193173217
0.05601120224044809	0.716539909603301
0.056811362272454494	0.7175692686697313
0.05761152230446089	0.7186143413310938
0.05841168233646729	0.7196751729050195
0.0592118423684737	0.7207518092048348
0.060012002400480095	0.7218442965318659
0.060812162432486494	0.722952681667493
0.0616123224644929	0.7240770118649508
0.0624124824964993	0.7252173348408635
0.0632126425285057	0.726373698766513
0.0640128025605121	0.7275461522588285
0.06481296259251851	0.7287347443710934
0.0656131226245249	0.7299395245833594
0.0664132826565313	0.7311605427925618
0.06721344268853771	0.7323978493023298
0.0680136027205441	0.7336514948124773
0.06881376275255051	0.7349215304081773
0.06961392278455691	0.7362080075487987
0.0704140828165633	0.7375109780564073
0.07121424284856971	0.7388304941039177
0.07201440288057612	0.7401666082028884
0.07281456291258252	0.7415193731909495
0.07361472294458891	0.7428888422188572
0.07441488297659532	0.7442750687371642
0.07521504300860173	0.7456781064824941
0.07601520304060812	0.7470980094634152
0.07681536307261452	0.748534831945899
0.07761552310462093	0.7499886284383577
0.07841568313662732	0.751459453676246
0.07921584316863373	0.7529473626062223
0.08001600320064013	0.7544524103698532
0.08081616323264652	0.7559746522868549
0.08161632326465293	0.7575141438378583
0.08241648329665933	0.7590709406466887
0.08321664332866573	0.7606450984621451
0.08401680336067213	0.7622366731392737
0.08481696339267854	0.7638457206201182
0.08561712342468494	0.7654722969139381
0.08641728345669134	0.7671164580768832
0.08721744348869774	0.7687782601911102
0.08801760352070415	0.7704577593433326
0.08881776355271054	0.7721550116027867
0.08961792358471694	0.7738700729986059
0.09041808361672335	0.7756029994965861
0.09121824364872974	0.777353846975333
0.09201840368073615	0.7791226712017761
0.09281856371274255	0.7809095278060358
0.09361872374474894	0.7827144722556313
0.09441888377675535	0.784537559829014
0.09521904380876176	0.786378845588416
0.09601920384076815	0.7882383843519952
0.09681936387277455	0.7901162306652663
0.09761952390478096	0.7920124387718005
0.09841968393678736	0.7939270625831839
0.09921984396879376	0.7958601556482156
0.10002000400080016	0.7978117711213321
0.10082016403280657	0.7997819617302453
0.10162032406481296	0.8017707797427764
0.10242048409681936	0.803778276932872
0.10322064412882577	0.8058045045457873
0.10402080416083216	0.8078495132624206
0.10482096419283857	0.809913353162784
0.10562112422484497	0.8119960736885958
0.10642128425685136	0.8140977236049765
0.10722144428885777	0.8162183509612373
0.10802160432086418	0.8183580030507389
0.10882176435287057	0.8205167263698143
0.10962192438487697	0.8226945665757289
0.11042208441688338	0.824891568443671
0.11122224444888978	0.8271077758227532
0.11202240448089618	0.8293432315910101
0.11282256451290258	0.8315979776093749
0.11362272454490899	0.8338720546746223
0.11442288457691538	0.8361655024712582
0.11522304460892178	0.8384783595223462
0.11602320464092819	0.8408106631392491
0.11682336467293458	0.8431624493702745
0.11762352470494099	0.8455337529482103
0.1184236847369474	0.8479246072367297
0.11922384476895379	0.8503350441756559
0.12002400480096019	0.8527650942250704
0.1208241648329666	0.8552147863082507
0.12162432486497299	0.8576841477534215
0.1224244848969794	0.8601732042343088
0.1232246449289858	0.8626819797094805
0.1240248049609922	0.8652104963604608
0.1248249649929986	0.867758774528608
0.125625125025005	0.8703268326507401
0.1264252850570114	0.8729146871934963
0.1272254450890178	0.8755223525864267
0.1280256051210242	0.878149841153794
0.1288257651530306	0.880797163045079
0.12962592518503702	0.8834643261641812
0.1304260852170434	0.8861513360973032
0.1312262452490498	0.888858196039509
0.13202640528105622	0.8915849067199532
0.1328265653130626	0.8943314663257653
0.133626725345069	0.8970978704245935
0.13442688537707542	0.8998841118857916
0.13522704540908181	0.9026901808002494
0.1360272054410882	0.9055160643988645
0.13682736547309463	0.9083617469696478
0.13762752550510102	0.9112272097734623
0.1384276855371074	0.9141124309583961
0.13922784556911383	0.9170173854727686
0.14002800560112022	0.9199420449767692
0.1408281656331266	0.9228863777527345
0.14162832566513303	0.9258503486140661
0.14242848569713942	0.9288339188127942
0.14322864572914584	0.9318370459457932
0.14402880576115223	0.9348596838596598
0.14482896579315863	0.9379017825542602
0.14562912582516505	0.9409632880849597
0.14642928585717144	0.9440441424635465
0.14722944588917783	0.9471442835578672
0.14802960592118425	0.9502636449901843
0.14882976595319064	0.9534021560342836
0.14962992598519703	0.956559741511342
0.15043008601720345	0.9597363216845856
0.15123024604920984	0.9629318121527592
0.15203040608121624	0.9661461237424342
0.15283056611322265	0.9693791623991865
0.15363072614522905	0.9726308290776706
0.15443088617723544	0.9759010196306306
0.15523104620924186	0.9791896246968801
0.15603120624124825	0.9824965295882891
0.15683136627325464	0.9858216141758249
0.15763152630526106	0.9891647527746847
0.15843168633726745	0.9925258140285735
0.15923184636927384	0.9959046607931735
0.16003200640128026	0.9993011500188598
0.16083216643328666	1.002715132632718
0.16163232646529305	1.0061464534199267
0.16243248649729947	1.0095949509045599
0.16323264652930586	1.0130604572298862
0.16403280656131225	1.016542798038226
0.16483296659331867	1.0200417923504426
0.16563312662532506	1.0235572524451462
0.16643328665733145	1.0270889837376866
0.16723344668933787	1.030636784659026
0.16803360672134426	1.0342004465345689
0.16883376675335068	1.037779753463055
0.16963392678535708	1.0413744821955975
0.17043408681736347	1.0449844020149774
0.1712342468493699	1.0486092746152909
0.17203440688137628	1.0522488539820605
0.17283456691338267	1.0559028862729245
0.1736347269453891	1.0595711096990168
0.17443488697739548	1.0632532544071618
0.17523504700940187	1.0669490423630101
0.1760352070414083	1.070658187235239
0.17683536707341468	1.074380394280961
0.17763552710542108	1.07811536023247
0.1784356871374275	1.0818627731854762
0.1792358471694339	1.0856223124889688
0.18003600720144028	1.0893936486368683
0.1808361672334467	1.093176443161615
0.1816363272654531	1.0969703485298636
0.18243648729745948	1.1007750080404417
0.1832366473294659	1.104590055724748
0.1840368073614723	1.108415116249761
0.18483696739347868	1.1122498048238387
0.1856371274254851	1.11609372710549
0.1864372874574915	1.1199464791153055
0.1872374474894979	1.1238076471512433
0.1880376075215043	1.1276768077074566
0.1888377675535107	1.1315535273968684
0.1896379275855171	1.1354373628776964
0.1904380876175235	1.13932786078413
0.1912382476495299	1.1432245576613735
0.1920384076815363	1.1471269799052686
0.1928385677135427	1.1510346437067092
0.1936387277455491	1.1549470550010743
0.19443888777755552	1.1588637094228953
0.19523904780956192	1.162784092265986
0.1960392078415683	1.1667076784492612
0.19683936787357473	1.1706339324884745
0.19763952790558112	1.174562308474104
0.1984396879375875	1.1784922500556232
0.19923984796959393	1.182423190432382
0.20004000800160032	1.1863545523513435
0.20084016803360671	1.1902857481119022
0.20164032806561313	1.1942161795780257
0.20244048809761953	1.1981452381979492
0.20324064812962592	1.2020723050316608
0.20404080816163234	1.2059967507864129
0.20484096819363873	1.209917935860483
0.20564112822564512	1.213835210395425
0.20644128825765154	1.21774791433703
0.20724144828965793	1.2216553775052232
0.20804160832166432	1.2255569196731244
0.20884176835367074	1.2294518506554777
0.20964192838567713	1.233339470406674
0.21044208841768353	1.2372190691285687
0.21124224844968995	1.2410899273882987
0.21204240848169634	1.244951316246293
0.21284256851370273	1.2488024973946703
0.21364272854570915	1.2526427233061999
0.21444288857771554	1.2564712373940066
0.21524304860972193	1.26028727418218
0.21604320864172835	1.2640900594874473
0.21684336867373474	1.2678788106120553
0.21764352870574113	1.2716527365479973
0.21844368873774755	1.2754110381927108
0.21924384876975395	1.2791529085763589
0.22004400880176037	1.2828775331007933
0.22084416883376676	1.2865840897902923
0.22164432886577315	1.2902717495541416
0.22244448889777957	1.2939396764611208
0.22324464892978596	1.297587028025936
0.22404480896179235	1.3012129555076344
0.22484496899379877	1.304816604220003
0.22564512902580516	1.3083971138539574
0.22644528905781156	1.3119536188118888
0.22724544908981797	1.3154852485539368
0.22804560912182437	1.3189911279561222
0.22884576915383076	1.3224703776802662
0.22964592918583718	1.3259221145556
0.23044608921784357	1.3293454519719345
0.23124624924984996	1.332739500284272
0.23204640928185638	1.3361033672286786
0.23284656931386277	1.3394361583492485
0.23364672934586916	1.3427369774359565
0.23444688937787558	1.3460049269731686
0.23524704940988198	1.3492391085985638
0.23604720944188837	1.3524386235722035
0.2368473694738948	1.3556025732554444
0.23764752950590118	1.3587300595993894
0.23844768953790757	1.3618201856425305
0.239247849569914	1.3648720560172245
0.24004800960192038	1.367884777464616
0.24084816963392677	1.3708574593576006
0.2416483296659332	1.3737892142313974
0.24244848969793958	1.3766791583212752
0.24324864972994598	1.3795264121069617
0.2440488097619524	1.3823301008632352
0.2448489697939588	1.3850893552161807
0.2456491298259652	1.3878033117045718
0.2464492898579716	1.3904711133458174
0.247249449889978	1.3930919102058927
0.2480496099219844	1.3956648599726584
0.2488497699539908	1.3981891285319463
0.2496499299859972	1.400663890545778
0.2504500900180036	1.403088330032069
0.25125025005001	1.4054616409451413
0.2520504100820164	1.4077830277563717
0.2528505701140228	1.4100517060342748
0.2536507301460292	1.4122669030233115
0.2544508901780356	1.4144278582207064
0.255251050210042	1.4165338239505412
0.2560512102420484	1.418584065934387
0.2568513702740548	1.420577863857726
0.2576515303060612	1.4225145119314164
0.25845169033806764	1.4243933194474376
0.25925185037007403	1.4262136113281585
0.2600520104020804	1.4279747286683664
0.2608521704340868	1.429676029269299
0.2616523304660932	1.431316888163912
0.2624524904980996	1.4328966981326339
0.26325265053010605	1.4344148702088533
0.26405281056211244	1.435870834173389
0.26485297059411883	1.4372640390372187
0.2656531306261252	1.4385939535117245
0.2664532906581316	1.4398600664657524
0.267253450690138	1.441061887368777
0.26805361072214445	1.4421989467194893
0.26885377075415084	1.443270796459135
0.26965393078615724	1.4442770103689497
0.27045409081816363	1.4452171844510673
0.27125425085017	1.4460909372922812
0.2720544108821764	1.4468979104100765
0.27285457091418286	1.4476377685803743
0.27365473094618925	1.4483102001464374
0.27445489097819564	1.4489149173084486
0.27525505101020203	1.4494516563932591
0.2760552110422084	1.4499201781038722
0.2768553710742148	1.4503202677482356
0.27765553110622126	1.450651735446951
0.27845569113822766	1.4509144163195582
0.27925585117023405	1.4511081706490598
0.28005601120224044	1.451232884024411
0.28085617123424683	1.4512884674607198
0.2816563312662532	1.4512748574969485
0.28245649129825967	1.451192016270939
0.28325665133026606	1.4510399315716218
0.28405681136227245	1.450818616868312
0.28485697139427885	1.4505281113170292
0.28565713142628524	1.4501684797438177
0.2864572914582917	1.4497398126050798
0.2872574514902981	1.4492422259249849
0.28805761152230447	1.4486758612100306
0.28885777155431086	1.4480408853409041
0.28965793158631725	1.447337490441799
0.29045809161832364	1.4465658937273995
0.2912582516503301	1.4457263373277711
0.2920584116823365	1.4448190880914409
0.2928585717143429	1.4438444373669768
0.29365873174634927	1.442802700763419
0.29445889177835566	1.441694217889943
0.29525905181036205	1.440519352075175
0.2960592118423685	1.4392784900665987
0.2968593718743749	1.4379720417105437
0.2976595319063813	1.4366004396132506
0.2984596919383877	1.4351641387835568
0.29925985197039406	1.4336636162577632
0.30006001200240046	1.4320993707072671
0.3008601720344069	1.4304719220295776
0.3016603320664133	1.4287818109233414
0.3024604920984197	1.4270295984480392
0.3032606521304261	1.4252158655690241
0.30406081216243247	1.4233412126885918
0.30486097219443886	1.421406259163794
0.3056611322264453	1.4194116428117116
0.3064612922584517	1.4173580194029265
0.3072614522904581	1.4152460621439311
0.3080616123224645	1.413076461149236
0.3088617723544709	1.4108499229039306
0.30966193238647727	1.4085671697174682
0.3104620924184837	1.406228939169445
0.3112622524504901	1.4038359835481449
0.3120624124824965	1.401389069282625
0.3128625725145029	1.398888976369117
0.3136627325465093	1.3963364977925092
0.31446289257851573	1.3937324389436838
0.3152630526105221	1.3910776170334622
0.3160632126425285	1.3883728605039156
0.3168633726745349	1.385619008437789
0.3176635327065413	1.3828169099667686
0.3184636927385477	1.3799674236793211
0.31926385277055414	1.377071417028813
0.3200640128025605	1.3741297657426161
0.3208641728345669	1.3711433532328712
0.3216643328665733	1.3681130700095883
0.3224644928985797	1.3650398130967292
0.3232646529305861	1.3619244854519081
0.32406481296259254	1.3587679953903211
0.32486497299459893	1.355571256013508
0.3256651330266053	1.3523351846435108
0.3264652930586117	1.3490607022629946
0.3272654530906181	1.3457487329618565
0.3280656131226245	1.3424002033908358
0.32886577315463095	1.3390160422226156
0.32966593318663734	1.335597179620883
0.33046609321864373	1.3321445467177868
0.3312662532506501	1.3286590751002145
0.3320664132826565	1.3251416963052913
0.3328665733146629	1.3215933413254617
0.33366673334666935	1.3180149401235122
0.33446689337867574	1.3144074211578614
0.33526705341068214	1.3107717109184072
0.33606721344268853	1.3071087334732263
0.3368673734746949	1.3034194100263672
0.33766753350670137	1.299704658486975
0.33846769353870776	1.2959653930499568
0.33926785357071415	1.2922025237883699
0.34006801360272054	1.2884169562577008
0.34086817363472693	1.2846095911121744
0.3416683336667333	1.2807813237332177
0.3424684936987398	1.2769330438701711
0.34326865373074616	1.2730656352933343
0.34406881376275256	1.2691799754593973
0.34486897379475895	1.265276935189306
0.34566913382676534	1.2613573783585736
0.34646929385877173	1.2574221616000472
0.3472694538907782	1.2534721340191086
0.34806961392278457	1.2495081369212881
0.34886977395479096	1.245531003552224
0.34966993398679735	1.241541558849924
0.35047009401880375	1.2375406192092349
0.35127025405081014	1.2335289922584343
0.3520704140828166	1.2295074766478318
0.352870574114823	1.2254768618502647
0.35367073414682937	1.2214379279733487
0.35447089417883576	1.2173914455833466
0.35527105421084215	1.213338175540494
0.35607121424284854	1.209278868845618
0.356871374274855	1.2052142664978733
0.3576715343068614	1.2011450993634147
0.3584716943388678	1.1970720880548043
0.35927185437087417	1.1929959428209658
0.36007201440288056	1.1889173634474668
0.36087217443488695	1.1848370391669234
0.3616723344668934	1.1807556485793027
0.3624724944988998	1.1766738595819033
0.3632726545309062	1.1725923293087748
0.3640728145629126	1.1685117040793584
0.36487297459491896	1.1644326193560963
0.3656731346269254	1.1603556997107773
0.3664732946589318	1.1562815587993795
0.3672734546909382	1.152210799345155
0.3680736147229446	1.148144013129723
0.368873774754951	1.1440817809919155
0.36967393478695737	1.140024672834134
0.3704740948189638	1.1359732476359612
0.3712742548509702	1.1319280534747955
0.3720744148829766	1.1278896275532413
0.372874574914983	1.123858496233027
0.3736747349469894	1.1198351750751963
0.3744748949789958	1.115820168886334
0.3752750550110022	1.1118139717705813
0.3760752150430086	1.1078170671872074
0.376875375075015	1.103829928013497
0.3776755351070214	1.099853016612721
0.3784756951390278	1.0958867849069618
0.3792758551710342	1.0919316744545648
0.38007601520304063	1.0879881165319916
0.380876175235047	1.0840565322198559
0.3816763352670534	1.0801373324929242
0.3824764952990598	1.076230918313872
0.3832766553310662	1.0723376807305842
0.3840768153630726	1.068458000976795
0.38487697539507904	1.0645922505758714
0.3856771354270854	1.0607407914475404
0.3864772954590918	1.056903976017373
0.3872774554910982	1.0530821473288339
0.3880776155231046	1.0492756391577196
0.38887777555511105	1.0454847761288077
0.38967793558711744	1.041709873834541
0.39047809561912383	1.0379512389555816
0.3912782556511302	1.034209169383075
0.3920784156831366	1.030483954342462
0.392878575715143	1.026775874518683
0.39367873574714946	1.0230852021826369
0.39447889577915585	1.01941220131874
0.39527905581116224	1.0157571277534494
0.39607921584316863	1.0121202292846176
0.396879375875175	1.0085017458115537
0.3976795359071814	1.004901909465654
0.39847969593918786	1.001320944741493
0.39927985597119425	0.9977590686282582
0.40008001600320064	0.9942164907414057
0.40088017603520704	0.9906934134544475
0.40168033606721343	0.987190032030756
0.4024804960992198	0.9837065347552886
0.40328065613122627	0.9802431030661435
0.40408081616323266	0.9767999116858531
0.40488097619523905	0.9733771287523292
0.40568113622724544	0.9699749159493807
0.40648129625925183	0.9665934286367227
0.4072814562912582	0.9632328159794072
0.4080816163232647	0.9598932210765991
0.40888177635527106	0.9565747810896372
0.40968193638727746	0.9532776273693127
0.41048209641928385	0.9500018855823061
0.41128225645129024	0.9467476758367293
0.41208241648329663	0.9435151128067151
0.4128825765153031	0.940304305856007
0.41368273654730947	0.9371153591605055
0.41448289657931586	0.9339483718297171
0.41528305661132225	0.9308034380270784
0.41608321664332865	0.927680647089107
0.4168833766753351	0.9245800836433495
0.4176835367073415	0.9215018277250908
0.4184836967393479	0.9184459548927966
0.41928385677135427	0.9154125363422599
0.42008401680336066	0.9124016390194298
0.42088417683536705	0.909413325731893
0.4216843368673735	0.9064476552589948
0.4224844968993799	0.9035046824605772
0.4232846569313863	0.9005844583843157
0.4240848169633927	0.8976870303716442
0.42488497699539907	0.8948124421622554
0.42568513702740546	0.8919607339971602
0.4264852970594119	0.8891319427203048
0.4272854570914183	0.8863261018787325
0.4280856171234247	0.8835432418212861
0.4288857771554311	0.8807833897958481
0.42968593718743747	0.8780465700451137
0.43048609721944386	0.8753328039008954
0.4312862572514503	0.872642109876962
0.4320864172834567	0.8699745037604084
0.4328865773154631	0.8673299987015627
0.4336867373474695	0.8647086053024329
0.4344868973794759	0.8621103317036958
0.43528705741148227	0.859535183670238
0.4360872174434887	0.8569831646752513
0.4368873774754951	0.8544542759828913
0.4376875375075015	0.8519485167295113
0.4384876975395079	0.8494658840034734
0.4392878575715143	0.8470063729235553
0.44008801760352073	0.8445699767159549
0.4408881776355271	0.8421566867899131
0.4416883376675335	0.8397664928119579
0.4424884976995399	0.8373993827787891
0.4432886577315463	0.8350553430888151
0.4440888177635527	0.8327343586123519
0.44488897779555914	0.8304364127605046
0.44568913782756553	0.828161487552741
0.4464892978595719	0.8259095636831744
0.4472894578915783	0.8236806205855695
0.4480896179235847	0.8214746364970924
0.4488897779555911	0.8192915885208109
0.44968993798759754	0.8171314526869715
0.45049009801960394	0.814994204013064
0.4512902580516103	0.8128798165626896
0.4520904180836167	0.8107882635032555
0.4528905781156231	0.8087195171625059
0.4536907381476295	0.8066735490839114
0.45449089817963595	0.8046503300809321
0.45529105821164234	0.8026498302901741
0.45609121824364873	0.8006720192234525
0.4568913782756551	0.7987168658187843
0.4576915383076615	0.7967843384903244
0.4584916983396679	0.7948744051772632
0.45929185837167436	0.7929870333917073
0.46009201840368075	0.7911221902655539
0.46089217843568714	0.7892798425963836
0.46169233846769353	0.7874599568923848
0.4624924984996999	0.7856624994163274
0.4632926585317063	0.783887436228608
0.46409281856371276	0.782134733229376
0.46489297859571915	0.7804043561997661
0.46569313862772554	0.7786962708422468
0.46649329865973194	0.7770104428201099
0.46729345869173833	0.7753468377961101
0.4680936187237448	0.7737054214702769
0.46889377875575117	0.772086159616914
0.46969393878775756	0.7704890181208011
0.47049409881976395	0.7689139630126169
0.47129425885177034	0.7673609605035971
0.47209441888377673	0.7658299770194463
0.4728945789157832	0.7643209792335156
0.4736947389477896	0.762833934099266
0.47449489897979596	0.761368808882029
0.47529505901180236	0.7599255711900819
0.47609521904380875	0.7585041890050536
0.47689537907581514	0.7571046307116726
0.4776955391078216	0.7557268651268744
0.478495699139828	0.7543708615282816
0.47929585917183437	0.7530365896820717
0.48009601920384076	0.7517240198702442
0.48089617923584715	0.7504331229173054
0.48169633926785355	0.7491638702163782
0.48249649929986	0.7479162337547549
0.4832966593318664	0.7466901861389038
0.4840968193638728	0.7454857006189436
0.48489697939587917	0.7443027511125961
0.48569713942788556	0.7431413122286317
0.48649729945989195	0.7420013592898181
0.4872974594918984	0.7408828683553845
0.4880976195239048	0.7397858162430151
0.4888977795559112	0.7387101805503753
0.4896979395879176	0.7376559396761941
0.49049809961992397	0.7366230728409011
0.4912982596519304	0.7356115601068378
0.4920984196839368	0.7346213823980458
0.4928985797159432	0.73365252151965
0.4936987397479496	0.7327049601768381
0.494498899779956	0.731778681993453
0.49529905981196237	0.7308736715302019
0.4960992198439688	0.7299899143024953
0.4968993798759752	0.7291273967979213
0.4976995399079816	0.7282861064933648
0.498499699939988	0.7274660318717796
0.4992998599719944	0.7266671624386232
0.5001000200040008	0.7258894887379571
0.5009001800360072	0.7251330023682248
0.5017003400680136	0.7243976959977122
0.50250050010002	0.7236835633796967
0.5033006601320265	0.7229905993672937
0.5041008201640328	0.722318799928003
0.5049009801960392	0.7216681621579656
0.5057011402280456	0.7210386842959318
0.506501300260052	0.7204303657369505
0.5073014602920584	0.7198432070457809
0.5081016203240648	0.7192772099700326
0.5089017803560713	0.7187323774530412
0.5097019403880776	0.7182087136464788
0.510502100420084	0.7177062239227058
0.5113022604520904	0.7172249148868697
0.5121024204840968	0.7167647943887493
0.5129025805161033	0.7163258715343519
0.5137027405481096	0.7159081566972618
0.514502900580116	0.7155116615297475
0.5153030606121224	0.715136398973624
0.5161032206441288	0.7147823832708763
0.5169033806761353	0.7144496299740442
0.5177035407081416	0.7141381559563666
0.5185037007401481	0.7138479794216919
0.5193038607721544	0.7135791199141475
0.5201040208041608	0.7133315983275749
0.5209041808361672	0.7131054369147267
0.5217043408681736	0.7129006592962244
0.5225045009001801	0.7127172904692778
0.5233046609321864	0.7125553568161629
0.5241048209641929	0.7124148861124577
0.5249049809961992	0.7122959075350334
0.5257051410282056	0.7121984516697955
0.5265053010602121	0.712122550519179
0.5273054610922184	0.7120682375093842
0.5281056211242249	0.7120355474973581
0.5289057811562312	0.7120245167775129
0.5297059411882377	0.7120351830881761
0.530506101220244	0.7120675856177704
0.5313062612522504	0.7121217650107144
0.5321064212842569	0.7121977633730396
0.5329065813162632	0.7122956242777179
0.5337067413482697	0.7124153927696899
0.534506901380276	0.7125571153705892
0.5353070614122825	0.7127208400831542
0.5361072214442889	0.7129066163953152
0.5369073814762952	0.7131144952839545
0.5377075415083017	0.7133445292183226
0.538507701540308	0.7135967721631051
0.5393078615723145	0.7138712795811275
0.5401080216043208	0.714168108435687
0.5409081816363273	0.7144873171924996
0.5417083416683337	0.7148289658212472
0.54250850170034	0.7151931157967175
0.5433086617323465	0.7155798300995144
0.5441088217643528	0.715989173216333
0.5449089817963593	0.716421211139777
0.5457091418283657	0.7168760113677051
0.546509301860372	0.7173536429020907
0.5473094618923785	0.717854176247378
0.5481096219243848	0.7183776834083104
0.5489097819563913	0.7189242378872216
0.5497099419883977	0.7194939146807591
0.5505101020204041	0.7200867902760306
0.5513102620524105	0.7207029426461424
0.5521104220844169	0.7213424512451095
0.5529105821164233	0.7220053970021216
0.5537107421484296	0.7226918623151287
0.5545109021804361	0.723401931043732
0.5553110622124425	0.7241356885013452
0.5561112222444489	0.7248932214466085
0.5569113822764553	0.7256746180740171
0.5577115423084616	0.7264799680037428
0.5585117023404681	0.7273093622706165
0.5593118623724745	0.7281628933122358
0.5601120224044809	0.7290406549561739
0.5609121824364873	0.7299427424062478
0.5617123424684937	0.7308692522278157
0.5625125025005001	0.7318202823320682
0.5633126625325064	0.7327959319592712
0.5641128225645129	0.7337963016609289
0.5649129825965193	0.7348214932808206
0.5657131426285257	0.7358716099348752
0.5665133026605321	0.7369467559898387
0.5673134626925385	0.73804703704069
0.5681136227245449	0.7391725598867611
0.5689137827565514	0.7403234325065168
0.5697139427885577	0.7414997640309395
0.5705141028205641	0.7427016647154778
0.5713142628525705	0.7439292459105
0.5721144228845769	0.7451826200302051
0.5729145829165834	0.7464619005199331
0.5737147429485897	0.7477672018218197
0.5745149029805962	0.74909863933874
0.5753150630126025	0.7504563293964763
0.5761152230446089	0.7518403892040553
0.5769153830766153	0.753250936812183
0.5777155431086217	0.7546880910697253
0.5785157031406282	0.7561519715781511
0.5793158631726345	0.7576426986438837
0.580116023204641	0.7591603932284838
0.5809161832366473	0.760705176896589
0.5817163432686537	0.7622771717615429
0.5825165033006602	0.7638765004286283
0.5833166633326665	0.7655032859358348
0.584116823364673	0.7671576516920762
0.5849169833966793	0.768839721412772
0.5857171434286857	0.7705496190527165
0.5865173034606921	0.7722874687361416
0.5873174634926985	0.7740533946838892
0.588117623524705	0.7758475211375988
0.5889177835567113	0.7776699722808216
0.5897179435887178	0.7795208721569622
0.5905181036207241	0.7814003445839515
0.5913182636527305	0.783308513065555
0.592118423684737	0.7852455006992101
0.5929185837167433	0.7872114300802924
0.5937187437487498	0.7892064232027034
0.5945189037807561	0.7912306013556726
0.5953190638127626	0.7932840850166671
0.596119223844769	0.7953669937402903
0.5969193838767753	0.7974794460430621
0.5977195439087818	0.7996215592839637
0.5985197039407881	0.8017934495406263
0.5993198639727946	0.8039952314810505
0.6001200240048009	0.8062270182307253
0.6009201840368074	0.8084889212350361
0.6017203440688138	0.8107810501168288
0.6025205041008201	0.8131035125290043
0.6033206641328266	0.8154564140020224
0.6041208241648329	0.8178398577861798
0.6049209841968394	0.8202539446885346
0.6057211442288458	0.8226987729043478
0.6065213042608522	0.8251744378429084
0.6073214642928586	0.8276810319476127
0.6081216243248649	0.8302186445101569
0.6089217843568714	0.832787361478724
0.6097219443888777	0.8353872652600126
0.6105221044208842	0.838018434514995
0.6113222644528906	0.8406809439482543
0.612122424484897	0.8433748640907757
0.6129225845169034	0.8461002610760657
0.6137227445489097	0.8488571964094558
0.6145229045809162	0.8516457267304752
0.6153230646129226	0.8544659035681563
0.616123224644929	0.8573177730891544
0.6169233846769354	0.8602013758385562
0.6177235447089418	0.8631167464732578
0.6185237047409482	0.8660639134878028
0.6193238647729545	0.8690428989325567
0.620124024804961	0.8720537181241275
0.6209241848369674	0.8750963793479123
0.6217243448689738	0.8781708835526889
0.6225245049009802	0.8812772240371523
0.6233246649329865	0.8844153861283168
0.624124824964993	0.8875853468517069
0.6249249849969994	0.8907870745932669
0.6257251450290058	0.8940205287529337
0.6265253050610122	0.8972856593898211
0.6273254650930186	0.9005824068589737
0.628125625125025	0.9039107014396701
0.6289257851570315	0.9072704629552477
0.6297259451890378	0.9106616003844592
0.6305261052210442	0.9140840114643622
0.6313262652530506	0.91753758228477
0.632126425285057	0.9210221868743094
0.6329265853170634	0.9245376867781355
0.6337267453490698	0.9280839306273945
0.6345269053810763	0.9316607537005093
0.6353270654130826	0.935267977476429
0.636127225445089	0.938905409179962
0.6369273854770954	0.9425728413193557
0.6377275455091018	0.9462700512163194
0.6385277055411083	0.9499968005286851
0.6393278655731146	0.9537528347659543
0.640128025605121	0.9575378827979926
0.6409281856371274	0.9613516563571617
0.6417283456691338	0.9651938495342256
0.6425285057011402	0.9690641382683756
0.6433286657331466	0.9729621798317768
0.6441288257651531	0.9768876123090575
0.6449289857971594	0.9808400540722055
0.6457291458291659	0.9848191032513814
0.6465293058611722	0.9888243372021721
0.6473294658931786	0.9928553119698952
0.6481296259251851	0.9969115617515525
0.6489297859571914	1.0009925983561232
0.6497299459891979	1.0050979106639053
0.6505301060212042	1.0092269640856624
0.6513302660532106	1.0133792000224013
0.6521304260852171	1.0175540353266257
0.6529305861172234	1.021750861765989
0.6537307461492299	1.0259690454903094
0.6545309061812362	1.0302079265029536
0.6553310662132427	1.0344668181376797
0.656131226245249	1.0387450065420434
0.6569313862772554	1.0430417501685711
0.6577315463092619	1.0473562792749191
0.6585317063412682	1.0516877954343318
0.6593318663732747	1.0560354710577389
0.660132026405281	1.060398448928906
0.6609321864372875	1.0647758417541107
0.6617323464692939	1.0691667317278564
0.6625325065013002	1.0735701701162228
0.6633326665333067	1.0779851768594684
0.664132826565313	1.0824107401955974
0.6649329865973195	1.0868458163066204
0.6657331466293258	1.091289328989312
0.6665333066613323	1.0957401693523183
0.6673334666933387	1.1001971955414922
0.668133626725345	1.1046592324954183
0.6689337867573515	1.109125071733095
0.6697339467893578	1.1135934711757964
0.6705341068213643	1.1180631550051814
0.6713342668533707	1.1225328135597235
0.6721344268853771	1.127001103271589
0.6729345869173835	1.1314666466460965
0.6737347469493898	1.1359280322859002
0.6745349069813963	1.1403838149620822
0.6753350670134027	1.1448325157342956
0.6761352270454091	1.1492726221221472
0.6769353870774155	1.1537025883299568
0.6777355471094219	1.1581208355270407
0.6785357071414283	1.1625257521856243
0.6793358671734346	1.1669156944784653
0.6801360272054411	1.1712889867382215
0.6809361872374475	1.175643921980532
0.6817363472694539	1.1799787624927465
0.6825365073014603	1.1842917404901325
0.6833366673334667	1.1885810588413206
0.6841368273654731	1.1928448918646586
0.6849369873974795	1.1970813861970238
0.6857371474294859	1.2012886617365366
0.6865373074614923	1.2054648126604857
0.6873374674934987	1.2096079085196179
0.6881376275255051	1.2137159954098278
0.6889377875575114	1.2177870972220632
0.6897379475895179	1.2218192169711426
0.6905381076215243	1.2258103382039276
0.6913382676535307	1.2297584264871544
0.6921384276855371	1.2336614309749532
0.6929385877175435	1.2375172860559003
0.6937387477495499	1.241323913079197
0.6945389077815564	1.2450792221593039
0.6953390678135627	1.2487811140581375
0.6961392278455691	1.252427482143629
0.6969393878775755	1.2560162144231906
0.6977395479095819	1.2595451956503592
0.6985397079415884	1.2630123095025518
0.6993398679735947	1.2664154408276396
0.7001400280056012	1.2697524779566718
0.7009401880376075	1.273021315079827
0.7017403480696139	1.2762198546823442
0.7025405081016203	1.2793460100368628
0.7033406681336267	1.2823977077483264
0.7041408281656332	1.2853728903472654
0.7049409881976395	1.2882695189269886
0.705741148229646	1.291085575819922
0.7065413082616523	1.2938190673080259
0.7073414682936587	1.2964680263619615
0.7081416283256652	1.2990305154033959
0.7089417883576715	1.301504629084579
0.709741948389678	1.3038884970790918
0.7105421084216843	1.3061802868774293
0.7113422684536908	1.3083782065808807
0.7121424284856971	1.31048050768698
0.7129425885177035	1.3124854878596333
0.71374274854971	1.3143914936768806
0.7145429085817163	1.3161969233491502
0.7153430686137228	1.3179002294007445
0.7161432286457291	1.319499921307253
0.7169433886777355	1.3209945680815451
0.717743548709742	1.3223828008009901
0.7185437087417483	1.323663315068572
0.7193438687737548	1.324834873400634
0.7201440288057611	1.3258963075340635
0.7209441888377676	1.3268465206458637
0.7217443488697739	1.3276844894781916
0.7225445089017803	1.3284092663621538
0.7233446689337868	1.3290199811338468
0.7241448289657931	1.3295158429363947
0.7249449889977996	1.329896141902013
0.7257451490298059	1.3301602507084342
0.7265453090618124	1.33030762600439
0.7273454690938188	1.330337809699191
0.7281456291258251	1.3302504301118554
0.7289457891578316	1.330045202975659
0.7297459491898379	1.3297219322944163
0.7305461092218444	1.3292805110472612
0.7313462692538508	1.3287209217391989
0.7321464292858572	1.328043236795169
0.7329465893178636	1.327247618795895
0.7337467493498699	1.3263343205543152
0.7345469093818764	1.325303685031896
0.7353470694138827	1.3241561450947033
0.7361472294458892	1.3228922231096112
0.7369473894778956	1.3215125303815785
0.737747549509902	1.32001776643347
0.7385477095419084	1.3184087181303892
0.7393478695739147	1.316686258651059
0.7401480296059212	1.3148513463092477
0.7409481896379276	1.3129050232287516
0.741748349669934	1.3108484138759287
0.7425485097019404	1.308682723454195
0.7433486697339468	1.3064092361653903
0.7441488297659532	1.3040293133432572
0.7449489897979595	1.3015443914647213
0.745749149829966	1.298955980044978
0.7465493098619724	1.2962656594227384
0.7473494698939788	1.2934750784422628
0.7481496299259852	1.2905859520390974
0.7489497899579916	1.2876000587366359
0.749749949989998	1.284519238060842
0.7505501100220044	1.2813453878806265
0.7513502700540108	1.2780804616814958
0.7521504300860172	1.2747264657801929
0.7529505901180236	1.2712854564881069
0.75375075015003	1.2677595372312542
0.7545509101820365	1.264150855634629
0.7553510702140428	1.260461600578688
0.7561512302460492	1.2566939992356505
0.7569513902780556	1.252850314093218
0.757751550310062	1.2489328399731614
0.7585517103420684	1.2449439010521077
0.7593518703740748	1.2408858478916205
0.7601520304060813	1.2367610544845316
0.7609521904380876	1.2325719153241974
0.761752350470094	1.228320842503132
0.7625525105021004	1.224010262847215
0.7633526705341068	1.2196426150913509
0.7641528305661133	1.2152203471022067
0.7649529905981196	1.2107459131533125
0.7657531506301261	1.206221771257497
0.7665533106621324	1.201650380561327
0.7673534706941388	1.1970341988058297
0.7681536307261452	1.1923756798575154
0.7689537907581516	1.1876772713132908
0.7697539507901581	1.1829414121825907
0.7705541108221644	1.178170530649643
0.7713542708541709	1.1733670419184967
0.7721544308861772	1.1685333461430787
0.7729545909181836	1.1636718264442059
0.7737547509501901	1.1587848470151907
0.7745549109821964	1.1538747513173213
0.7753550710142029	1.1489438603662077
0.7761552310462092	1.1439944711097012
0.7769553910782157	1.1390288548977705
0.7777555511102221	1.134049256044486
0.7785557111422284	1.129057890481962
0.7793558711742349	1.1240569445058743
0.7801560312062412	1.1190485736119509
0.7809561912382477	1.114034901422551
0.781756351270254	1.1090180187023244
0.7825565113022604	1.1039999824616564
0.7833566713342669	1.098982815146501
0.7841568313662732	1.0939685039129785
0.7849569913982797	1.0889589999849945
0.785757151430286	1.0839562180929934
0.7865573114622925	1.0789620359918177
0.7873574714942989	1.0739782940555571
0.7881576315263052	1.069006794947149
0.7889577915583117	1.0640493033604241
0.789757951590318	1.05910754583222
0.7905581116223245	1.0541832106220916
0.7913582716543308	1.0492779476571557
0.7921584316863373	1.0443933685395022
0.7929585917183437	1.039531046613642
0.79375875175035	1.0346925170913839
0.7945589117823565	1.0298792772315688
0.7953590718143628	1.0250927865720714
0.7961592318463693	1.020334467211483
0.7969593918783757	1.0156057041379225
0.7977595519103821	1.010907845602431
0.7985597119423885	1.0062422035344385
0.7993598719743948	1.0016100539968442
0.8001600320064013	0.9970126376782564
0.8009601920384077	0.9924511604200394
0.8017603520704141	0.9879267937758023
0.8025605121024205	0.9834406756010763
0.8033606721344269	0.9789939106709566
0.8041608321664333	0.9745875713235382
0.8049609921984396	0.9702226981270791
0.8057611522304461	0.9659003005688346
0.8065613122624525	0.9616213577636337
0.8073614722944589	0.9573868191802866
0.8081616323264653	0.9531976053840134
0.8089617923584717	0.9490546087931546
0.8097619523904781	0.9449586944484709
0.8105621124224845	0.9409107007934463
0.8113622724544909	0.9369114404640473
0.8121624324864973	0.9329617010864815
0.8129625925185037	0.9290622460815674
0.8137627525505101	0.9252138154743808
0.8145629125825165	0.9214171267079372
0.8153630726145229	0.917672875459703
0.8161632326465293	0.9139817364598297
0.8169633926785357	0.9103443643100364
0.8177635527105421	0.9067613943021404
0.8185637127425485	0.9032334432353131
0.8193638727745549	0.8997611102311494
0.8201640328065614	0.8963449775457513
0.8209641928385677	0.8929856113780295
0.8217643528705741	0.8896835626735076
0.8225645129025805	0.8864393679229553
0.8233646729345869	0.8832535499552097
0.8241648329665933	0.8801266187236085
0.8249649929985997	0.8770590720854762
0.8257651530306062	0.8740513965741668
0.8265653130626125	0.8711040681631761
0.8273654730946189	0.8682175530218895
0.8281656331266253	0.8653923082625541
0.8289657931586317	0.8626287826780806
0.8297659531906382	0.8599274174703294
0.8305661132226445	0.8572886469685236
0.831366273254651	0.854712899337478
0.8321664332866573	0.852200597275339
0.8329665933186637	0.8497521587005303
0.8337667533506702	0.8473679974276338
0.8345669133826765	0.845048523831914
0.835367073414683	0.8427941455022208
0.8361672334466893	0.8406052678819879
0.8369673934786958	0.8384822948980524
0.8377675535107021	0.8364256295770064
0.8385677135427085	0.8344356746487867
0.839367873574715	0.8325128331371956
0.8401680336067213	0.8306575089370175
0.8409681936387278	0.8288701073773959
0.8417683536707341	0.8271510357710873
0.8425685137027406	0.8255007039491948
0.843368673734747	0.8239195247809548
0.8441688337667533	0.8224079146780887
0.8449689937987598	0.8209662940832241
0.8457691538307661	0.819595087941818
0.8465693138627726	0.8182947261569699
0.8473694738947789	0.817065644026469
0.8481696339267853	0.8159082826613354
0.8489697939587918	0.8148230893850731
0.8497699539907981	0.8138105181127604
0.8505701140228046	0.8128710297090351
0.8513702740548109	0.8120050923239475
0.8521704340868174	0.8112131817055556
0.8529705941188238	0.8104957814880424
0.8537707541508301	0.8098533834540314
0.8545709141828366	0.8092864877696604
0.8553710742148429	0.8087956031908472
0.8561712342468494	0.8083812472390601
0.8569713942788558	0.80804394634476
0.8577715543108622	0.8077842359565276
0.8585717143428686	0.8076026606137476
0.8593718743748749	0.8074997739805282
0.8601720344068814	0.807476138838376
0.8609721944388877	0.8075323270349429
0.8617723544708942	0.8076689193859581
0.8625725145029006	0.8078865055272515
0.863372674534907	0.8081856837135334
0.8641728345669134	0.8085670605603641
0.8649729945989197	0.8090312507254827
0.8657731546309262	0.8095788765254006
0.8665733146629326	0.8102105674828708
0.867373474694939	0.8109269598005518
0.8681736347269454	0.8117286957558629
0.8689737947589518	0.8126164230116949
0.8697739547909582	0.8135907938372914
0.8705741148229645	0.8146524642332508
0.871374274854971	0.8158020929542166
0.8721744348869774	0.8170403404224188
0.8729745949189838	0.8183678675248243
0.8737747549509902	0.8197853342862129
0.8745749149829966	0.8212933984100492
0.875375075015003	0.8228927136785712
0.8761752350470094	0.8245839282030186
0.8769753950790158	0.8263676825144656
0.8777755551110222	0.8282446074851979
0.8785757151430286	0.8302153220700864
0.879375875175035	0.8322804308568991
0.8801760352070415	0.8344405214139667
0.8809761952390478	0.8366961614231241
0.8817763552710542	0.839047895585339
0.8825765153030606	0.8414962422859417
0.883376675335067	0.8440416900059109
0.8841768353670734	0.8466846934652079
0.8849769953990798	0.849425669483751
0.8857771554310863	0.8522649925452387
0.8865773154630926	0.8552029900487294
0.887377475495099	0.8582399372326239
0.8881776355271054	0.8613760517555314
0.8889777955591118	0.8646114879184362
0.8897779555911183	0.8679463305126095
0.8905781156231246	0.8713805882778972
0.8913782756551311	0.8749141869563462
0.8921784356871374	0.8785469619266147
0.8929785957191438	0.8822786504053788
0.8937787557511502	0.8861088832028232
0.8945789157831566	0.8900371760205912
0.8953790758151631	0.8940629202820196
0.8961792358471694	0.8981853734863697
0.8969793958791759	0.9024036490809764
0.8977795559111822	0.9067167058478621
0.8985797159431886	0.9111233368044926
0.8993798759751951	0.9156221576219217
0.9001800360072014	0.9202115945677556
0.9009801960392079	0.9248898719861203
0.9017803560712142	0.9296549993322212
0.9025805161032207	0.9345047577852179
0.9033806761352271	0.9394366864699725
0.9041808361672334	0.9444480683259078
0.9049809961992399	0.9495359156696976
0.9057811562312462	0.9546969555078518
0.9065813162632527	0.9599276146655507
0.907381476295259	0.9652240048092244
0.9081816363272655	0.9705819074524988
0.9089817963592719	0.9759967590480986
0.9097819563912782	0.98146363628223
0.9105821164232847	0.9869772417026583
0.911382276455291	0.9925318898271684
0.9121824364872975	0.9981214938952604
0.9129825965193039	1.003739553442525
0.9137827565513102	1.0093791428941536
0.9145829165833167	1.0150329013911106
0.915383076615323	1.0206930240794325
0.9161832366473295	1.0263512551096263
0.9169833966793358	1.031998882608771
0.9177835567113423	1.0376267359023912
0.9185837167433487	1.0432251852758656
0.919383876775355	1.0487841445756838
0.9201840368073615	1.0542930769585672
0.9209841968393678	1.059741004100832
0.9217843568713743	1.065116519180701
0.9225845169033807	1.0704078039418912
0.9233846769353871	1.0756026501370972
0.9241848369673935	1.0806884856342718
0.9249849969993998	1.085652405446191
0.9257851570314063	1.0904812079142792
0.9265853170634126	1.0951614362403121
0.9273854770954191	1.0996794255143287
0.9281856371274255	1.1040213553333866
0.9289857971594319	1.1081733080438365
0.9297859571914383	1.112121332569605
0.9305861172234446	1.115851513711036
0.9313862772554511	1.1193500467138597
0.9321864372874575	1.1226033168166984
0.9329865973194639	1.1255979833896488
0.9337867573514703	1.1283210681772926
0.9345869173834767	1.1307600470591048
0.9353870774154831	1.1329029446406824
0.9361872374474896	1.1347384308930488
0.9369873974794959	1.1362559189671642
0.9377875575115023	1.1374456632294188
0.9385877175435087	1.1382988564942234
0.9393878775755151	1.1388077253746494
0.9401880376075215	1.1389656226340377
0.9409881976395279	1.1387671154030792
0.9417883576715343	1.1382080681301237
0.9425885177035407	1.137285719158943
0.9433886777355471	1.135998749878963
0.9441888377675535	1.134347345468404
0.9449889977995599	1.1323332463504616
0.9457891578315664	1.129959789605612
0.9465893178635727	1.1272319397273238
0.9473894778955791	1.1241563082714405
0.9481896379275855	1.1207411621278436
0.9489897979595919	1.116996420332947
0.9497899579915983	1.1129336395386533
0.9505901180236047	1.108565988453001
0.9513902780556112	1.1039082117649694
0.9521904380876175	1.0989765842558963
0.9529905981196239	1.0937888559780269
0.9537907581516303	1.0883641895424754
0.9545909181836367	1.0827230907003549
0.9553910782156432	1.076887333518758
0.9561912382476495	1.0708798815448015
0.956991398279656	1.064724806414168
0.9577915583116623	1.0584472053939884
0.9585917183436687	1.0520731193527355
0.9593918783756752	1.0456294526217653
0.9601920384076815	1.0391438961540764
0.960992198439688	1.0326448552959089
0.9617923584716943	1.0261613833656427
0.9625925185037008	1.019723122081247
0.9633926785357071	1.0133602496904484
0.9641928385677135	1.007103437433134
0.96499299859972	1.0009838146976902
0.9657931586317263	0.9950329429127582
0.9665933186637328	0.989282797830326
0.9673934786957391	0.9837657593862629
0.9681936387277456	0.9785146077441965
0.968993798759752	0.973562523402415
0.9697939587917583	0.9689430883225807
0.9705941188237648	0.964690283858543
0.9713942788557711	0.9608384797363745
0.9721944388877776	0.9574224063472463
0.9729945989197839	0.954477100009703
0.9737947589517904	0.9520378074347875
0.9745949189837968	0.9501398311203056
0.9753950790158031	0.9488182914611742
0.9761952390478096	0.9481077735394178
0.9769953990798159	0.9480418162691726
0.9777955591118224	0.9486521880835488
0.9785957191438288	0.9499678757498936
0.9793958791758351	0.9520136900952547
0.9801960392078416	0.9548083631733465
0.9809961992398479	0.9583619744297546
0.9817963592718544	0.9626724976697322
0.9825965193038608	0.9677212058092662
0.9833966793358672	0.9734666079736406
0.9841968393678736	0.9798365285540533
0.98499699939988	0.9867178820394302
0.9857971594318864	0.9939436740800363
0.9865973194638927	1.001276810590923
0.9873974794958992	1.0083904941976947
0.9881976395279056	1.0148454431134275
0.988997799559912	1.0200650423596516
0.9897979595919184	1.0233110316260206
0.9905981196239247	1.0236646363472173
0.9913982796559312	1.020021196857158
0.9921984396879376	1.0111099601304405
0.992998599719944	0.9955535524557473
0.9937987597519504	0.9719813130603858
0.9945989197839568	0.9392036056721471
0.9953990798159632	0.896437261557191
0.9961992398479695	0.8435459718495978
0.996999399879976	0.7812320364871082
0.9977995599119824	0.7111040469086746
0.9985997199439888	0.6355658527936006
0.9993998799759952	0.5575275881630396
1.0002000400080016	0.48000681810203605
1.001000200040008	0.4057298919977209
1.0018003600720145	0.3368361671580071
1.002600520104021	0.2747386303565678
1.0034006801360271	0.2201349445357099
1.0042008401680336	0.1731226158520758
1.00500100020004	0.13336106134252868
1.0058011602320465	0.100234317497291
1.006601320264053	0.07298736279538694
1.0074014802960591	0.05082631514206994
1.0082016403280656	0.03298394464703481
1.009001800360072	0.018757178754222253
1.0098019603920785	0.00752447499745177
1.010602120424085	-0.0012499532053217369
1.0114022804560912	-0.008019696200180261
1.0122024404880976	-0.013163757238017958
1.013002600520104	-0.016995802962398485
1.0138027605521105	-0.01977361644389164
1.0146029205841167	-0.021707969103716487
1.0154030806161232	-0.02297054384153198
1.0162032406481296	-0.023700790385001128
1.017003400680136	-0.024011732456296956
1.0178035607121425	-0.023994815953676144
1.0186037207441487	-0.02372391578298587
1.0194038807761552	-0.023258624170405195
1.0202040408081616	-0.02264693634690991
1.021004200840168	-0.021927437029846383
1.0218043608721745	-0.021131076903242254
1.0226045209041807	-0.020282614333233064
1.0234046809361872	-0.01940178482570606
1.0242048409681936	-0.018504249621574625
1.0250050010002	-0.017602365387636713
1.0258051610322065	-0.01670580909028864
1.0266053210642128	-0.015822085656559102
1.0274054810962192	-0.014956940732987586
1.0282056411282257	-0.014114696555240829
1.029005801160232	-0.013298525466393915
1.0298059611922386	-0.012510672819238268
1.0306061212242448	-0.011752638741094924
1.0314062812562512	-0.011025326423438439
1.0322064412882577	-0.010329163137273258
1.0330066013202641	-0.009664198998854727
1.0338067613522706	-0.009030187562771207
1.0346069213842768	-0.008426651555312387
1.0354070814162832	-0.007852936444169067
1.0362072414482897	-0.007308254041807544
1.0370074014802961	-0.006791717936084261
1.0378075615123024	-0.006302372214247287
1.0386077215443088	-0.005839214680533944
1.0394078815763153	-0.005401215551229119
1.0402080416083217	-0.004987332434741955
1.0410082016403281	-0.004596522260370113
1.0418083616723344	-0.004227750701774752
1.0426085217043408	-0.003879999544859604
1.0434086817363473	-0.0035522723707566775
1.0442088417683537	-0.003243598859732133
1.0450090018003602	-0.0029530379684671246
1.0458091618323664	-0.0026796801892163963
1.0466093218643728	-0.002422649063102446
1.0474094818963793	-0.0021811020898804337
1.0482096419283857	-0.001954231151770028
1.0490098019603922	-0.0017412625484875613
1.0498099619923984	-0.0015414567236600868
1.0506101220244048	-0.0013541077487533998
1.0514102820564113	-0.0011785426189955608
1.0522104420884177	-0.0010141204061041367
1.0530106021204242	-0.0008602313045990642
1.0538107621524304	-0.0007162956018132854
1.0546109221844369	-0.0005817625961751852
1.0554110822164433	-0.00045610948373858706
1.0562112422484498	-0.00033884022911399164
1.057011402280456	-0.00022948443378782712
1.0578115623124624	-0.00012759621218551113
1.0586117223444689	-32753083657806326e-21
1.0594118823764753	5544511323315668e-20
1.0602120424084818	0.00013737727923988224
1.061012202440488	0.00021340208210607683
1.0618123624724944	0.00028385895074064735
1.062612522504501	0.0003490690340635545
1.0634126825365073	0.0004093361233708341
1.0642128425685138	0.00046494753761611857
1.06501300260052	0.0005161749714457237
1.0658131626325265	0.0005632753061818527
1.066613322664533	0.0006064913842265957
1.0674134826965394	0.0006460527475829342
1.0682136427285458	0.0006821763413569527
1.069013802760552	0.0007150671832355134
1.0698139627925585	0.0007449190000272422
1.070614122824565	0.0007719148324206761
1.0714142828565714	0.0007962276091563955
1.0722144428885778	0.0008180206918343286
1.073014602920584	0.0008374483915845089
1.0738147629525905	0.0008546564588281513
1.074614922984597	0.0008697825473402143
1.0754150830166034	0.0008829566538046812
1.0762152430486098	0.0008943015340258896
1.077015403080616	0.0009039330969277289
1.0778155631126225	0.0009119607774367745
1.078615723144629	0.0009184878893078868
1.0794158831766354	0.0009236119589117048
1.0802160432086416	0.0009274250409628017
1.081016203240648	0.0009300140171269143
1.0818163632726545	0.0009314608784040355
1.082616523304661	0.0009318429921458503
1.0834166833366674	0.0009312333545235252
1.0842168433686736	0.000929700829225371
1.08501700340068	0.0009273103731247227
1.0858171634326865	0.0009241232496228387
1.086617323464693	0.0009201972303339995
1.0874174834966994	0.000915586785748896
1.0882176435287056	0.0009103432654771378
1.089017803560712	0.0009045150686389399
1.0898179635927185	0.0008981478049468333
1.090618123624725	0.0008912844469878833
1.0914182836567314	0.000883965474190767
1.0922184436887377	0.0008762290089356813
1.093018603720744	0.0008681109452393018
1.0938187637527506	0.000859645070424974
1.094618923784757	0.0008508631801644358
1.0954190838167635	0.000841795187256255
1.0962192438487697	0.0008324692244883226
1.0970194038807761	0.0008229117419074339
1.0978195639127826	0.0008131475988080276
1.098619723944789	0.0008032001507280381
1.0994198839767955	0.000793091331728106
1.1002200440088017	0.0007828417322144274
1.1010202040408081	0.0007724706725486703
1.1018203640728146	0.000761996272677791
1.102620524104821	0.0007514355180017473
1.1034206841368273	0.0007408043216853462
1.1042208441688337	0.0007301175836093576
1.1050210042008402	0.00071938924614455
1.1058211642328466	0.0007086323469224984
1.106621324264853	0.0006978590687666472
1.1074214842968593	0.0006870807869395652
1.1082216443288657	0.0006763081138512934
1.1090218043608722	0.0006655509413676652
1.1098219643928786	0.0006548184808488067
1.110622124424885	0.0006441193010407291
1.1114222844568913	0.0006334613639366292
1.1122224444888977	0.0006228520587176628
1.1130226045209042	0.0006122982338766583
1.1138227645529106	0.0006018062276232881
1.114622924584917	0.0005913818966629784
1.1154230846169233	0.0005810306434370499
1.1162232446489297	0.0005707574419068218
1.1170234046809362	0.0005605668619600782
1.1178235647129426	0.0005504630925135118
1.118623724744949	0.0005404499633802663
1.1194238847769553	0.0005305309659702565
1.1202240448089618	0.0005207092728835988
1.1210242048409682	0.0005109877564578556
1.1218243648729747	0.0005013690063233982
1.122624524904981	0.000491855346020878
1.1234246849369873	0.00048244884872952754
1.1242248449689938	0.0004731513521542413
1.1250250050010002	0.0004639644726156418
1.1258251650330067	0.0004548896183855372
1.126625325065013	0.00044592800230731575
1.1274254850970193	0.00043708065373936067
1.1282256451290258	0.00042834842985729066
1.1290258051610322	0.0004197320263482768
1.1298259651930387	0.0004112319875301633
1.130626125225045	0.00040284871592522267
1.1314262852570514	0.0003945824813170462
1.1322264452890578	0.00038643342931843003
1.1330266053210643	0.00037840158947505254
1.1338267653530707	0.00037048688292993376
1.134626925385077	0.0003626891296713078
1.1354270854170834	0.00035500805538618216
1.1362272454490898	0.0003474432979395578
1.1370274054810963	0.0003399944134995052
1.1378275655131027	0.00033266088232635285
1.138627725545109	0.0003254421142435994
1.1394278855771154	0.00031833745380692446
1.1402280456091218	0.00031134618518769905
1.1410282056411283	0.00030446753678533417
1.1418283656731347	0.00029770068558259907
1.142628525705141	0.0002910447612579081
1.1434286857371474	0.00028449885006674724
1.1442288457691538	0.0002780619985044072
1.1450290058011603	0.00027173321676146264
1.1458291658331667	0.0002655114819831092
1.146629325865173	0.0002593957413419834
1.1474294858971794	0.00025338491493490795
1.1482296459291859	0.00024747789851232993
1.1490298059611923	0.0002416735660490596
1.1498299659931985	0.0002359707721655939
1.150630126025205	0.0002303683544062178
1.1514302860572114	0.0002248651353830254
1.1522304460892179	0.00021945992479197388
1.1530306061212243	0.00021415152130780865
1.1538307661532305	0.00020893871436441017
1.154630926185237	0.00020382028582652256
1.1554310862172434	0.00019879501155871393
1.1562312462492499	0.00019386166289654672
1.1570314062812563	0.00018901900802587718
1.1578315663132626	0.00018426581327418354
1.158631726345269	0.00017960084431984172
1.1594318863772755	0.00017502286732221095
1.160232046409282	0.0001705306499782469
1.1610322064412884	0.0001661229625083971
1.1618323664732946	0.00016179857857620897
1.162632526505301	0.0001575562761449885
1.1634326865373075	0.00015339483827498182
1.164232846569314	0.00014931305386418556
1.1650330066013204	0.00014530971833581763
1.1658331666333266	0.00014138363427563042
1.166633326665333	0.0001375336120214704
1.1674334866973395	0.00013375847020764137
1.168233646729346	0.00013005703626700615
1.1690338067613524	0.00012642814689270074
1.1698339667933586	0.00012287064846192366
1.170634126825365	0.0001193833974237439
1.1714342868573715	0.00011596526065333138
1.172234446889378	0.00011261511577360245
1.1730346069213842	0.00010933185144756594
1.1738347669533906	0.00010611436764125862
1.174634926985397	0.00010296157586072927
1.1754350870174035	9987239936301573e-20
1.17623524704941	9684577334363731e-20
1.1770354070814162	9388064510167451e-20
1.1778355671134226	9097597418338335e-20
1.178635727145429	8813073250639458e-20
1.1794358871774355	8534390446476511e-20
1.180236047209442	8261448701652602e-20
1.1810362072414482	7994148975511844e-20
1.1818363672734546	773239349645509e-19
1.182636527305461	7476085766069951e-20
1.1834366873374675	7225130561853976e-20
1.184236847369474	6979433938677712e-20
1.1850370074014802	6738903229032076e-20
1.1858371674334867	6503447042172442e-20
1.186637327465493	627297526217957e-19
1.1874374874974996	6047399045107718e-20
1.188237647529506	5826630815139455e-20
1.1890378075615122	5610584259941459e-20
1.1898379675935187	5399174325214015e-20
1.1906381276255251	5192317208497707e-20
1.1914382876575316	4989930352290034e-20
1.192238447689538	4791932436557303e-20
1.1930386077215442	45982433706133474e-21
1.1938387677535507	44087842845003805e-21
1.1946389277855571	4223477519842145e-20
1.1954390878175636	40422466202325036e-21
1.1962392478495698	3865016321234066e-20
1.1970394078815763	3691712539942785e-20
1.1978395679135827	35222623642420375e-21
1.1986397279455892	33565940417073364e-21
1.1994398879775956	3194636968240072e-20
1.2002400480096018	30363216764119072e-21
1.2010402080416083	2881579823601696e-20
1.2018403680736147	2730344179897176e-20
1.2026405281056212	25825486158311678e-21
1.2034406881376276	24381280899387486e-21
1.2042408481696338	22970186361655903e-21
1.2050410082016403	21591573511753337e-21
1.2058411682336467	20244823815303292e-21
1.2066413282656532	18929329107901516e-21
1.2074414882976596	17644491465570317e-21
1.2082416483296659	16389723074362872e-21
1.2090418083616723	15164446099759366e-21
1.2098419683936787	13968092555834144e-21
1.2106421284256852	12800104174162663e-21
1.2114422884576916	11659932272711088e-21
1.2122424484896979	10547037624951405e-21
1.2130426085217043	946089032903552e-20
1.2138427685537108	8400969677389153e-21
1.2146429285857172	7366764026600636e-21
1.2154430886177237	6357770667878709e-21
1.2162432486497299	5373495697905822e-21
1.2170434086817363	4413453890645541e-21
1.2178435687137428	3477168569483019e-21
1.2186437287457492	2564171480350791e-21
1.2194438887777554	16740026657011131e-22
1.220244048809762	8062103390854558e-22
1.2210442088417683	-3964923881924487e-23
1.2218443688737748	-8640118837298372e-22
1.2226445289057812	-1667305609971692e-21
1.2234446889377875	-2449950751694241e-21
1.224244848969794	-32123600830213928e-22
1.2250450090018004	-3954938936952951e-21
1.2258451690338068	-4678085323200909e-21
1.2266453290658133	-5382190044998791e-21
1.2274454890978195	-6067636814287292e-21
1.228245649129826	-6734802365963161e-21
1.2290458091618324	-73840565709692996e-22
1.2298459691938388	-8015762547820132e-21
1.2306461292258453	-8630276772995937e-21
1.2314462892578515	-9227949190056955e-21
1.232246449289858	-9809123317498086e-21
1.2330466093218644	-10374136355031927e-21
1.2338467693538708	-10923319288903832e-21
1.2346469293858773	-11456996995624913e-21
1.2354470894178835	-11975488344483781e-21
1.23624724944989	-12479106298604603e-21
1.2370474094818964	-12968158014835945e-21
1.2378475695139028	-13442944942144291e-21
1.238647729545909	-13903762918824475e-21
1.2394478895779155	-14350902268204374e-21
1.240248049609922	-14784647893145708e-21
1.2410482096419284	-15205279369219504e-21
1.2418483696739349	-1561307103628909e-20
1.242648529705941	-16008292089308984e-21
1.2434486897379475	-16391206667281527e-21
1.244248849769954	-1676207394113796e-20
1.2450490098019604	-171211482004191e-19
1.2458491698339669	-1746867893843984e-20
1.246649329865973	-17804910936336515e-21
1.2474494898979795	-18130084345840958e-21
1.248249649929986	-184444347705974e-19
1.2490498099619924	-18748193346553033e-21
1.2498499699939989	-1904158682084281e-20
1.2506501300260051	-19324837629522418e-21
1.2514502900580116	-1959816397417713e-20
1.252250450090018	-1986177989711166e-20
1.2530506101220245	-2011589535568653e-20
1.253850770154031	-20360716295065445e-21
1.2546509301860371	-20596444720067525e-21
1.2554510902180436	-2082327876581913e-20
1.25625125025005	-2104141276728158e-20
1.2570514102820565	-2125103732743272e-20
1.257851570314063	-21452339384706032e-21
1.2586517303460691	-2164550227895176e-20
1.2594518903780756	-21830705816589663e-21
1.260252050410082	-2200812633451968e-20
1.2610522104420885	-22177936763092404e-21
1.2618523704740947	-22340306687851363e-21
1.2626525305061012	-2249540241044956e-20
1.2634526905381076	-2264338700837948e-20
1.264252850570114	-22784420393783672e-21
1.2650530106021205	-22918659371266165e-21
1.2658531706341267	-23046257694666478e-21
1.2666533306661332	-2316736612295242e-20
1.2674534906981396	-23282132475023476e-21
1.268253650730146	-23390701683737025e-21
1.2690538107621525	-23493215848897214e-21
1.2698539707941587	-2358981428939727e-20
1.2706541308261652	-2368063359430711e-20
1.2714542908581716	-23765807673395423e-21
1.272254450890178	-23845467806385412e-21
1.2730546109221845	-23919742691620727e-21
1.2738547709541908	-239887584938224e-19
1.2746549309861972	-2405263889096801e-20
1.2754550910182036	-2411150512032431e-20
1.27625525105021	-2416547602381372e-20
1.2770554110822165	-24214668092378128e-21
1.2778555711142228	-2425919550979802e-20
1.2786557311462292	-2429917019546382e-20
1.2794558911782357	-24334701846616402e-21
1.280256051210242	-24365897979806983e-21
1.2810562112422486	-24392863971423734e-21
1.2818563712742548	-2441570309777083e-20
1.2826565313062612	-24434516574235038e-21
1.2834566913382677	-24449403593845148e-21
1.2842568513702741	-24460461365123642e-21
1.2850570114022803	-24467785149268756e-21
1.2858571714342868	-24471468296538568e-21
1.2866573314662932	-24471602282291616e-21
1.2874574914982997	-24468276742076883e-21
1.2882576515303061	-2446157950612357e-20
1.2890578115623124	-244515966334527e-19
1.2898579715943188	-2443841244511094e-20
1.2906581316263253	-24422109556814647e-21
1.2914582916583317	-24402768911292033e-21
1.2922584516903382	-24380469809660854e-21
1.2930586117223444	-2435528994246608e-20
1.2938587717543508	-24327305420037554e-21
1.2946589317863573	-2429659080250071e-20
1.2954590918183637	-24263219128906055e-21
1.2962592518503702	-24227261946136586e-21
1.2970594118823764	-24188789337152572e-21
1.2978595719143828	-24147869948629164e-21
1.2986597319463893	-24104571018371962e-21
1.2994598919783957	-2405895840191033e-20
1.3002600520104022	-24011096598750697e-21
1.3010602120424084	-239610487781719e-19
1.3018603720744149	-23908876804600715e-21
1.3026605321064213	-2385464126225534e-20
1.3034606921384277	-23798401479726422e-21
1.3042608521704342	-23740215553656047e-21
1.3050610122024404	-23680140372499964e-21
1.3058611722344469	-2361823163934268e-20
1.3066613322664533	-23554543894663965e-21
1.3074614922984598	-2348913053841495e-20
1.308261652330466	-23422043852038693e-21
1.3090618123624724	-23353335019585253e-21
1.3098619723944789	-23283054148903054e-21
1.3106621324264853	-2321125029224047e-20
1.3114622924584918	-2313797146635821e-20
1.312262452490498	-23063264672509853e-21
1.3130626125225044	-22987175915863828e-21
1.313862772554511	-22909750224651276e-21
1.3146629325865173	-22831031668897606e-21
1.3154630926185238	-22751063378911168e-21
1.31626325265053	-22669887563320917e-21
1.3170634126825365	-22587545526843444e-21
1.317863572714543	-2250407768765797e-20
1.3186637327465494	-22419523594521124e-21
1.3194638927785558	-22333921943586826e-21
1.320264052810562	-222473105947682e-19
1.3210642128425685	-22159726587998863e-21
1.321864372874575	-22071206158991163e-21
1.3226645329065814	-21981784754879913e-21
1.3234646929385878	-21891497049408154e-21
1.324264852970594	-21800376957953338e-21
1.3250650130026005	-21708457652259462e-21
1.325865173034607	-2161577157476849e-20
1.3266653330666134	-2152235045291967e-20
1.3274654930986198	-2142822531290764e-20
1.328265653130626	-2133342649339974e-20
1.3290658131626325	-21237983658899465e-21
1.329865973194639	-21141925812817597e-21
1.3306661332266454	-21045281310477434e-21
1.3314662932586516	-20948077871615206e-21
1.332266453290658	-20850342592934265e-21
1.3330666133226645	-2075210196014754e-20
1.333866773354671	-2065338185994539e-20
1.3346669333866774	-20554207591781323e-21
1.3354670934186836	-20454603879359323e-21
1.33626725345069	-20354594881880073e-21
1.3370674134826965	-2025420420509634e-20
1.337867573514703	-2015345491221225e-20
1.3386677335467094	-20052369534610814e-21
1.3394678935787157	-19950970082199815e-21
1.340268053610722	-19849278053702193e-21
1.3410682136427285	-1974731444676775e-20
1.341868373674735	-19645099767890556e-21
1.3426685337067414	-1954265404195861e-20
1.3434686937387477	-19439996821916244e-21
1.3442688537707541	-19337147198072654e-21
1.3450690138027606	-19234123807110315e-21
1.345869173834767	-19130944841341466e-21
1.3466693338667735	-19027628057248155e-21
1.3474694938987797	-18924190784357087e-21
1.3482696539307861	-18820649933574962e-21
1.3490698139627926	-18717022005525566e-21
1.349869973994799	-1861332309887817e-20
1.3506701340268055	-18509568918150324e-21
1.3514702940588117	-1840577478173268e-20
1.3522704540908181	-1830195562950096e-20
1.3530706141228246	-1819812603047824e-20
1.353870774154831	-1809430019014506e-20
1.3546709341868373	-17990491957870988e-21
1.3554710942188437	-17886714833924636e-21
1.3562712542508502	-17782981976589493e-21
1.3570714142828566	-17679306208993537e-21
1.357871574314863	-1757570002586771e-20
1.3586717343468693	-1747217560018298e-20
1.3594718943788757	-1736874478965901e-20
1.3602720544108822	-17265419143075098e-21
1.3610722144428886	-17162209906591494e-21
1.361872374474895	-17059128029864312e-21
1.3626725345069013	-16956184172051136e-21
1.3634726945389077	-16853388707769798e-21
1.3642728545709142	-16750751732790004e-21
1.3650730146029206	-16648283069770065e-21
1.365873174634927	-16545992273882607e-21
1.3666733346669333	-1644388863822517e-20
1.3674734946989398	-1634198119914408e-20
1.3682736547309462	-1624027874163811e-20
1.3690738147629526	-161387898043458e-19
1.369873974794959	-16037522684753114e-21
1.3706741348269653	-15936485444054127e-21
1.3714742948589718	-15835685912145292e-21
1.3722744548909782	-157351316922745e-19
1.3730746149229847	-1563483016582025e-20
1.373874774954991	-15534788496864363e-21
1.3746749349869973	-15435013636683204e-21
1.3754750950190038	-15335512328211107e-21
1.3762752550510102	-15236291110410152e-21
1.3770754150830167	-15137356322351969e-21
1.377875575115023	-1503871410767077e-20
1.3786757351470293	-14940370418469948e-21
1.3794758951790358	-14842331019367452e-21
1.3802760552110422	-1474460149147698e-20
1.3810762152430487	-14647187236267734e-21
1.381876375275055	-14550093479333975e-21
1.3826765353070614	-14453325274161113e-21
1.3834766953390678	-14356887505694027e-21
1.3842768553710743	-14260784893995598e-21
1.3850770154030807	-14165021997738711e-21
1.385877175435087	-14069603217620186e-21
1.3866773354670934	-13974532799727879e-21
1.3874774954990998	-13879814838978904e-21
1.3882776555311063	-13785453282138052e-21
1.3890778155631127	-13691451931249071e-21
1.389877975595119	-135978144465837e-19
1.3906781356271254	-13504544349758965e-21
1.3914782956591318	-13411645026811109e-21
1.3922784556911383	-13319119730990231e-21
1.3930786157231447	-13226971585867178e-21
1.393878775755151	-13135203587930425e-21
1.3946789357871574	-13043818609535102e-21
1.3954790958191639	-12952819401565799e-21
1.3962792558511703	-1286220859613059e-20
1.3970794158831767	-12771988709171789e-21
1.397879575915183	-12682162142996917e-21
1.3986797359471894	-12592731188903333e-21
1.3994798959791959	-12503698029514912e-21
1.4002800560112023	-12415064741330348e-21
1.4010802160432085	-123268332970633e-19
1.401880376075215	-12239005567901001e-21
1.4026805361072214	-12151583325872156e-21
1.4034806961392279	-12064568246082999e-21
1.4042808561712343	-11977961908870086e-21
1.4050810162032406	-11891765802005128e-21
1.405881176235247	-1180598132277666e-20
1.4066813362672534	-11720609780047422e-21
1.40748149629926	-11635652396341234e-21
1.4082816563312663	-11551110309768534e-21
1.4090818163632726	-1146698457604213e-20
1.409881976395279	-11383276170326417e-21
1.4106821364272855	-11299985989161182e-21
1.411482296459292	-1121711485230735e-20
1.4122824564912984	-11134663504519873e-21
1.4130826165233046	-11052632617294597e-21
1.413882776555311	-10971022790703597e-21
1.4146829365873175	-10889834554944286e-21
1.415483096619324	-10809068372174754e-21
1.4162832566513304	-10728724637967466e-21
1.4170834166833366	-10648803683082145e-21
1.417883576715343	-10569305774912538e-21
1.4186837367473495	-10490231119075419e-21
1.419483896779356	-10411579860898981e-21
1.4202840568113624	-10333352086944192e-21
1.4210842168433686	-10255547826394304e-21
1.421884376875375	-10178167052496412e-21
1.4226845369073815	-1010120968397872e-20
1.423484696939388	-1002467558637761e-20
1.4242848569713942	-9948564573385513e-21
1.4250850170034006	-987287640821094e-20
1.425885177035407	-9797610804758092e-21
1.4266853370674135	-9722767428962595e-21
1.42748549709942	-9648345900026625e-21
1.4282856571314262	-9574345791565561e-21
1.4290858171634326	-9500766632884738e-21
1.429885977195439	-942760791005845e-20
1.4306861372274455	-9354869067067922e-21
1.431486297259452	-9282549506994808e-21
1.4322864572914582	-9210648593056814e-21
1.4330866173234647	-9139165649634656e-21
1.433886777355471	-9068099963396165e-21
1.4346869373874775	-899745078429201e-20
1.435487097419484	-8927217326558379e-21
1.4362872574514902	-8857398769736985e-21
1.4370874174834967	-8787994259545906e-21
1.4378875775155031	-8719002908942966e-21
1.4386877375475096	-8650423798975751e-21
1.439487897579516	-8582255979709685e-21
1.4402880576115222	-851449847111968e-20
1.4410882176435287	-8447150263957495e-21
1.4418883776755351	-8380210320624304e-21
1.4426885377075416	-8313677575940912e-21
1.4434886977395478	-8247550938065423e-21
1.4442888577715542	-8181829289197542e-21
1.4450890178035607	-811651148642685e-20
1.4458891778355671	-8051596362499552e-21
1.4466893378675736	-798708272648982e-20
1.4474894978995798	-792296936464286e-20
1.4482896579315863	-7859255041051463e-21
1.4490898179635927	-7795938498339483e-21
1.4498899779955992	-7733018458407764e-21
1.4506901380276056	-7670493623006605e-21
1.4514902980596118	-7608362674571892e-21
1.4522904580916183	-7546624276669189e-21
1.4530906181236247	-7485277074814264e-21
1.4538907781556312	-74243196969605435e-22
1.4546909381876376	-73637507541704506e-22
1.4554910982196438	-7303568841196539e-21
1.4562912582516503	-7243772537086912e-21
1.4570914182836567	-7184360405702167e-21
1.4578915783156632	-7125330996336429e-21
1.4586917383476696	-7066682844208277e-21
1.4594918983796759	-700841447105055e-20
1.4602920584116823	-6950524385557905e-21
1.4610922184436888	-6893011084000908e-21
1.4618923784756952	-6835873050618085e-21
1.4626925385077016	-6779108758190114e-21
1.4634926985397079	-6722716668468298e-21
1.4642928585717143	-6666695232665498e-21
1.4650930186037208	-6611042891933178e-21
1.4658931786357272	-655575807776039e-20
1.4666933386677334	-6500839212428278e-21
1.4674934986997399	-6446284709478445e-21
1.4682936587317463	-6392092974091129e-21
1.4690938187637528	-6338262403511943e-21
1.4698939787957592	-62847913874283096e-22
1.4706941388277655	-6231678308413549e-21
1.471494298859772	-6178921542247806e-21
1.4722944588917783	-6126519458360402e-21
1.4730946189237848	-6074470420116065e-21
1.4738947789557912	-60227727852382035e-22
1.4746949389877975	-5971424906135031e-21
1.475495099019804	-5920425130237841e-21
1.4762952590518104	-5869771800354889e-21
1.4770954190838168	-5819463254945478e-21
1.4778955791158233	-5769497828529355e-21
1.4786957391478295	-5719873851891405e-21
1.479495899179836	-567058965246503e-20
1.4802960592118424	-5621643554632252e-21
1.4810962192438488	-55730338799128e-19
1.4818963792758553	-5524758947385647e-21
1.4826965393078615	-54768170738746236e-22
1.483496699339868	-54292065742363865e-22
1.4842968593718744	-53819257616744e-19
1.4850970194038808	-53349729479002655e-22
1.4858971794358873	-528834644347026e-20
1.4866973394678935	-5242044557998704e-21
1.4874974994999	-5196065600369601e-21
1.4882976595319064	-5150407879059293e-21
1.4890978195639129	-5105069702233608e-21
1.489897979595919	-5060049378093068e-21
1.4906981396279255	-5015345215042891e-21
1.491498299659932	-4970955521840445e-21
1.4922984596919384	-49268786079092325e-22
1.4930986197239449	-48831127834915444e-22
1.493898779755951	-48396563598184644e-22
1.4946989397879575	-47965076493544645e-22
1.495499099819964	-47536649659327135e-22
1.4962992598519704	-4711126624994469e-21
1.4970994198839769	-46688909436792825e-22
1.497899579915983	-4626956241088678e-21
1.4986997399479896	-4585320838411053e-21
1.499499899979996	-45439830590778e-19
1.5003000600120024	-45029412289246395e-22
1.501100220044009	-4462193676391113e-21
1.5019003800760151	-4421738732600378e-21
1.5027005401080216	-43815747315534975e-22
1.503500700140028	-4341700010247404e-21
1.5043008601720345	-4302112908862246e-21
1.505101020204041	-42628117708307794e-22
1.5059011802360471	-4223794942992756e-21
1.5067013402680536	-4185060775752786e-21
1.50750150030006	-4146607623160131e-21
1.5083016603320665	-41084338430631e-19
1.509101820364073	-4070537797200985e-21
1.5099019803960791	-4032917851351514e-21
1.5107021404280856	-3995572375389833e-21
1.511502300460092	-3958499743442895e-21
1.5123024604920985	-3921698333984869e-21
1.5131026205241047	-3885166529887449e-21
1.5139027805561112	-3848902718622815e-21
1.5147029405881176	-38129052922254714e-22
1.515503100620124	-37771726475212264e-22
1.5163032606521305	-37417031860994404e-22
1.5171034206841367	-370649531446568e-20
1.5179035807161432	-36715474441232493e-22
1.5187037407481496	-36368579916130905e-22
1.519503900780156	-36024253786230698e-22
1.5203040608121625	-35682480320885918e-22
1.5211042208441687	-35343243842012734e-22
1.5219043808761752	-35006528725286395e-22
1.5227045409081816	-34672319400644303e-22
1.523504700940188	-34340600352927853e-22
1.5243048609721945	-3401135612301001e-21
1.5251050210042008	-33684571307205508e-22
1.5259051810362072	-33360230559369847e-22
1.5267053410682137	-3303831859022277e-21
1.52750550110022	-32718820168666646e-22
1.5283056611322265	-32401720122098715e-22
1.5291058211642328	-32087003336810083e-22
1.5299059811962392	-31774654758159188e-22
1.5307061412282457	-31464659392323874e-22
1.5315063012602521	-3115700230480953e-21
1.5323064612922586	-30851668622600137e-22
1.5331066213242648	-30548643533793995e-22
1.5339067813562712	-30247912287690443e-22
1.5347069413882777	-29949460196142946e-22
1.5355071014202841	-29653272632969296e-22
1.5363072614522904	-2935933503474958e-21
1.5371074214842968	-2906763290115577e-21
1.5379075815163032	-287781517949344e-20
1.5387077415483097	-284908773430341e-20
1.5395079015803161	-2820579523547806e-21
1.5403080616123224	-27922891227202817e-22
1.5411082216443288	-27642151137121512e-22
1.5419083816763353	-27363560848800428e-22
1.5427085417083417	-2708710631096206e-21
1.5435087017403482	-26812773537224915e-22
1.5443088617723544	-26540548606242276e-22
1.5451090218043608	-26270417662743045e-22
1.5459091818363673	-260023669165603e-20
1.5467093418683737	-2573638264341191e-21
1.5475095019003802	-25472451185143408e-22
1.5483096619323864	-25210558949554512e-22
1.5491098219643928	-2495069241039913e-21
1.5499099819963993	-24692838108270054e-22
1.5507101420284057	-24436982649471417e-22
1.5515103020604122	-24183112707423793e-22
1.5523104620924184	-2393121502171011e-21
1.5531106221244249	-23681276398578727e-22
1.5539107821564313	-2343328371109954e-21
1.5547109421884378	-23187223899146653e-22
1.5555111022204442	-22943083969120814e-22
1.5563112622524504	-22700850994400446e-22
1.5571114222844569	-2246051211502939e-21
1.5579115823164633	-22222054538115904e-22
1.5587117423484698	-21985465537346927e-22
1.559511902380476	-2175073245333503e-21
1.5603120624124824	-21517842693531686e-22
1.5611122224444889	-21286783732279296e-22
1.5619123824764953	-21057543110429566e-22
1.5627125425085018	-20830108435811873e-22
1.563512702540508	-206044673826955e-20
1.5643128625725145	-20380607691806996e-22
1.565113022604521	-2015851717123221e-21
1.5659131826365273	-19938183694629547e-22
1.5667133426685338	-19719595202565693e-22
1.56751350270054	-19502739701561522e-22
1.5683136627325465	-19287605265028845e-22
1.569113822764553	-1907418003188263e-21
1.5699139827965594	-18862452207616537e-22
1.5707141428285658	-18652410063123293e-22
1.571514302860572	-18444041935457983e-22
1.5723144628925785	-18237336227560491e-22
1.573114622924585	-18032281407526912e-22
1.5739147829565914	-17828866009372835e-22
1.5747149429885978	-17627078632061893e-22
1.575515103020604	-17426907940164965e-22
1.5763152630526105	-1722834266278464e-21
1.577115423084617	-1703137159438789e-21
1.5779155831166234	-16835983594164217e-22
1.5787157431486298	-16642167585487894e-22
1.579515903180636	-16449912556785323e-22
1.5803160632126425	-16259207560216649e-22
1.581116223244649	-16070041712230865e-22
1.5819163832766554	-15882404193548472e-22
1.5827165433086616	-1569628424799921e-21
1.583516703340668	-15511671183562892e-22
1.5843168633726745	-15328554371311226e-22
1.585117023404681	-15146923245581284e-22
1.5859171834366874	-14966767303697948e-22
1.5867173434686936	-1478807610583513e-21
1.5875175035007	-14610839274911691e-22
1.5883176635327065	-14435046495862858e-22
1.589117823564713	-1426068751638615e-21
1.5899179835967194	-1408775214590055e-21
1.5907181436287257	-13916230255425072e-22
1.591518303660732	-13746111777821618e-22
1.5923184636927386	-1357738670732661e-21
1.593118623724745	-13410045099342821e-22
1.5939187837567514	-13244077070023036e-22
1.5947189437887577	-13079472796374142e-22
1.5955191038207641	-12916222515996917e-22
1.5963192638527706	-12754316526340098e-22
1.597119423884777	-12593745185168759e-22
1.5979195839167835	-12434498910408182e-22
1.5987197439487897	-12276568178842817e-22
1.5995199039807961	-12119943527053034e-22
1.6003200640128026	-11964615550495716e-22
1.601120224044809	-11810574903695081e-22
1.6019203840768155	-11657812299531445e-22
1.6027205441088217	-11506318509501429e-22
1.6035207041408281	-11356084363145502e-22
1.6043208641728346	-11207100747891857e-22
1.605121024204841	-110593586087962e-20
1.6059211842368473	-10912848948316234e-22
1.6067213442688537	-10767562826068805e-22
1.6075215043008602	-10623491358760506e-22
1.6083216643328666	-10480625719164194e-22
1.609121824364873	-1033895713710778e-21
1.6099219843968793	-10198476898294617e-22
1.6107221444288857	-10059176344234116e-22
1.6115223044608922	-9921046872259087e-22
1.6123224644928986	-9784079935126755e-22
1.613122624524905	-9648267040463648e-22
1.6139227845569113	-9513599750696211e-22
1.6147229445889177	-9380069683206926e-22
1.6155231046209242	-9247668509796553e-22
1.6163232646529306	-9116387955903499e-22
1.617123424684937	-8986219801141587e-22
1.6179235847169433	-8857155878536777e-22
1.6187237447489498	-8729188074648592e-22
1.6195239047809562	-8602308328876235e-22
1.6203240648129626	-8476508633475932e-22
1.621124224844969	-8351781033266031e-22
1.6219243848769753	-8228117625245362e-22
1.6227245449089818	-8105510558732015e-22
1.6235247049409882	-7983952034322506e-22
1.6243248649729947	-7863434304464234e-22
1.625125025005001	-7743949672640166e-22
1.6259251850370073	-7625490493403525e-22
1.6267253450690138	-7508049172169629e-22
1.6275255051010202	-739161816424444e-21
1.6283256651330267	-7276189975553154e-22
1.629125825165033	-7161757161894267e-22
1.6299259851970394	-7048312328748751e-22
1.6307261452290458	-6935848130690259e-22
1.6315263052610522	-6824357271766751e-22
1.6323264652930587	-6713832504685185e-22
1.633126625325065	-6604266630846206e-22
1.6339267853570714	-6495652499997201e-22
1.6347269453890778	-6387983009815967e-22
1.6355271054210843	-6281251105980101e-22
1.6363272654530907	-617544978164658e-21
1.637127425485097	-6070572077295638e-22
1.6379275855171034	-596661108045321e-21
1.6387277455491098	-5863559925343986e-22
1.6395279055811163	-5761411792769983e-22
1.6403280656131227	-5660159909711554e-22
1.641128225645129	-5559797549448825e-22
1.6419283856771354	-5460318030572897e-22
1.6427285457091418	-5361714717558308e-22
1.6435287057411483	-5263981019687503e-22
1.6443288657731547	-5167110391744723e-22
1.645129025805161	-5071096332628228e-22
1.6459291858371674	-4975932386217657e-22
1.6467293458691739	-4881612140333197e-22
1.6475295059011803	-4788129226804966e-22
1.6483296659331865	-46954773211174e-20
1.649129825965193	-46036501423225157e-23
1.6499299859971994	-4512641452545513e-22
1.6507301460292059	-4422445056898039e-22
1.6515303060612123	-43330548031225713e-23
1.6523304660932185	-42444645817051735e-23
1.653130626125225	-41566683248606823e-23
1.6539307861572314	-40696600069490413e-23
1.6547309461892379	-39834336442584606e-23
1.6555311062212443	-389798329398193e-21
1.6563312662532506	-3813303055197337e-22
1.657131426285257	-37293870674276475e-23
1.6579315863172635	-36462295111092807e-23
1.65873174634927	-3563824606993629e-22
1.6595319063812763	-348216661638992e-21
1.6603320664132826	-34012498402718333e-23
1.661132226445289	-33210686191907646e-23
1.6619323864772955	-3241617333900326e-22
1.662732546509302	-316289040370836e-21
1.6635327065413084	-30848822872488885e-23
1.6643328665733146	-300758748189231e-21
1.665133026605321	-2931000523571925e-22
1.6659331866373275	-28551159865324027e-23
1.666733346669334	-27799284830435506e-23
1.6675335067013404	-2705432663226842e-22
1.6683336667333466	-26316232148732716e-23
1.669133826765353	-25584948630703874e-23
1.6699339867973595	-24860423701068834e-23
1.670734146829366	-24142605350822854e-23
1.6715343068613722	-2343144193915625e-22
1.6723344668933786	-22726882187729808e-23
1.673134626925385	-22028875184230967e-23
1.6739347869573915	-2133737037196548e-22
1.674734946989398	-20652317553413596e-23
1.6755351070214042	-19973666887281027e-23
1.6763352670534106	-19301368885549924e-23
1.677135427085417	-18635374410616579e-23
1.6779355871174235	-17975634672255658e-23
1.67873574714943	-17322101230309028e-23
1.6795359071814362	-16674725985751926e-23
1.6803360672134426	-16033461182167474e-23
1.681136227245449	-15398259403404807e-23
1.6819363872774555	-1476907357349233e-22
1.682736547309462	-14145856948571262e-23
1.6835367073414682	-13528563119324238e-23
1.6843368673734747	-1291714600854671e-22
1.685137027405481	-1231155986663665e-22
1.6859371874374875	-11711759273502764e-23
1.686737347469494	-1111769913231947e-22
1.6875375075015002	-10529334669526907e-23
1.6883376675335067	-9946621431188019e-23
1.6891378275655131	-936951528307528e-22
1.6899379875975196	-8797972411104388e-23
1.690738147629526	-8231949307456465e-23
1.6915383076615322	-7671402783415021e-23
1.6923384676935387	-711628995999844e-22
1.6931386277255451	-6566568264924216e-23
1.6939387877575516	-6022195431307914e-23
1.6947389477895578	-5483129500091777e-23
1.6955391078215643	-4949328811978265e-23
1.6963392678535707	-44207520088178354e-24
1.6971394278855771	-3897358030659909e-23
1.6979395879175836	-3379106115232455e-23
1.6987397479495898	-28659557938653935e-24
1.6995399079815963	-2357866890016075e-23
1.7003400680136027	-1854799517447825e-23
1.7011402280456092	-1356714080403415e-23
1.7019403880776156	-8635712670131135e-24
1.7027405481096218	-3753320536314941e-24
1.7035407081416283	10804230166777673e-25
1.7043408681736347	5865902616940255e-24
1.7051410282056412	10603500073640137e-24
1.7059411882376476	15293594439469427e-24
1.7067413482696538	19936562001970914e-24
1.7075415083016603	2453277631823264e-23
1.7083416683336667	2908260822703096e-23
1.7091418283656732	3358642587398403e-23
1.7099419883976796	38044594687265676e-24
1.7107421484296859	42457477499036056e-24
1.7115423084616923	46825434436154056e-24
1.7123424684936988	5114882301818918e-23
1.7131426285257052	5542799815395211e-23
1.7139427885577116	5966331217011761e-23
1.7147429485897179	6385511481209194e-23
1.7155431086217243	6800375324834962e-23
1.7163432686537308	7210957212941405e-23
1.7171434286857372	7617291359566375e-23
1.7179435887177434	8019411725044417e-23
1.7187437487497499	8417352022511981e-23
1.7195439087817563	8811145717300267e-23
1.7203440688137628	9200826030404674e-23
1.7211442288457692	9586425938571536e-23
1.7219443888777755	9967978176206316e-23
1.722744548909782	10345515236154235e-23
1.7235447089417884	10719069375077911e-23
1.7243448689737948	11088672609727707e-23
1.7251450290058012	11454356721538744e-23
1.7259451890378075	11816153261661605e-23
1.726745349069814	1217409354411017e-22
1.7275455091018204	1252820865512913e-22
1.7283456691338268	12878529450591897e-23
1.7291458291658333	13225086559383314e-23
1.7299459891978395	13567910383833343e-23
1.730746149229846	13907031102926293e-23
1.7315463092618524	1424247867134673e-22
1.7323464692938588	14574282822688717e-23
1.7331466293258653	1490247307197115e-22
1.7339467893578715	15227078715030623e-23
1.734746949389878	1554812883129697e-22
1.7355471094218844	1586565228388001e-22
1.7363472694538908	16179677723212466e-23
1.7371474294858973	16490233586442804e-23
1.7379475895179035	16797348101772053e-23
1.73874774954991	17101049286458864e-23
1.7395479095819164	17401364950202225e-23
1.7403480696139229	1769832269540167e-22
1.741148229645929	17991949921841027e-23
1.7419483896779355	18282273823132245e-23
1.742748549709942	1856932139400122e-22
1.7435487097419484	18853119423609122e-23
1.7443488697739549	19133694504833154e-23
1.745149029805961	19411073033312465e-23
1.7459491898379675	19685281209009392e-23
1.746749349869974	19956345030398143e-23
1.7475495099019804	20224290310510984e-23
1.7483496699339869	20489142663494136e-23
1.749149829965993	20750927517357992e-23
1.7499499899979996	21009670105043288e-23
1.750750150030006	21265395476824378e-23
1.7515503100620124	2151812849250298e-22
1.752350470094019	21767893824964357e-23
1.7531506301260251	22014715965641696e-23
1.7539507901580316	22258619222260967e-23
1.754750950190038	22499627720488913e-23
1.7555511102220445	22737765401851379e-23
1.756351270254051	22973056035269224e-23
1.7571514302860571	23205523205001993e-23
1.7579515903180636	2343519032513286e-22
1.75875175035007	23662080627338822e-23
1.7595519103820765	23886217174941965e-23
1.760352070414083	2410762285336848e-22
1.7611522304460892	2432632038090396e-22
1.7619523904780956	24542332301927955e-23
1.762752550510102	2475568099211817e-22
1.7635527105421085	24966388659491273e-23
1.7643528705741147	25174477345964175e-23
1.7651530306061212	2537996892440497e-22
1.7659531906381276	25582885107393316e-23
1.766753350670134	25783247439847834e-23
1.7675535107021405	25981077309781414e-23
1.7683536707341467	2617639593806634e-22
1.7691538307661532	26369224389623247e-23
1.7699539907981596	2655958356986496e-22
1.770754150830166	26747494225216883e-23
1.7715543108621725	26932976944938486e-23
1.7723544708941787	2711605216780197e-22
1.7731546309261852	2729674017107678e-22
1.7739547909581916	2747506108492781e-22
1.774754950990198	2765103488356832e-22
1.7755551110222045	278246813926325e-21
1.7763552710542108	2799602028553255e-22
1.7771554310862172	28165071089443494e-23
1.7779555911182237	2833185318018572e-22
1.77875575115023	28496385791939444e-23
1.7795559111822365	28658688007183325e-23
1.7803560712142428	28818778768056885e-23
1.7811562312462492	2897667687245739e-22
1.7819563912782557	29132400973953115e-23
1.7827565513102621	292859695867273e-21
1.7835567113422686	29437401081588294e-23
1.7843568713742748	29586713693689065e-23
1.7851570314062812	29733925515588316e-23
1.7859571914382877	29879054505924096e-23
1.7867573514702941	300221184853372e-21
1.7875575115023004	3016313513811916e-22
1.7883576715343068	30302122014901067e-23
1.7891578315663133	3043909653282703e-22
1.7899579915983197	3057407597581441e-22
1.7907581516303261	3070707749628851e-22
1.7915583116623324	30838118116657126e-23
1.7923584716943388	30967214728790105e-23
1.7931586317263453	3109438409627449e-22
1.7939587917583517	3121964285372064e-22
1.7947589517903582	3134300751205313e-22
1.7955591118223644	31464494450704483e-23
1.7963592718543708	31584119928197013e-23
1.7971594318863773	31701900076765155e-23
1.7979595919183837	31817850908253537e-23
1.7987597519503902	3193198830839239e-22
1.7995599119823964	3204432804356297e-22
1.8003600720144028	32154885758629154e-23
1.8011602320464093	32263676979973205e-23
1.8019603920784157	3237071711150591e-22
1.8027605521104222	32476021444641234e-23
1.8035607121424284	3257960514832167e-22
1.8043608721744349	3268148327907963e-22
1.8051610322064413	32781670774618965e-23
1.8059611922384478	3288018246162122e-22
1.8067613522704542	3297703305071495e-22
1.8075615123024604	33072237138297156e-23
1.8083616723344669	33165809212257896e-23
1.8091618323664733	33257763645995475e-23
1.8099619923984798	3334811470379409e-22
1.810762152430486	3343687653934932e-22
1.8115623124624924	335240631993243e-21
1.8123624724944989	3360968862048744e-22
1.8131626325265053	33693766631360395e-23
1.8139627925585118	3377631095716205e-22
1.814762952590518	33857335214777795e-23
1.8155631126225245	3393685291648921e-22
1.816363272654531	3401487747136181e-22
1.8171634326865373	34091422182903203e-23
1.8179635927185438	3416650025487439e-22
1.81876375275055	34240124787473375e-23
1.8195639127825565	34312308778636225e-23
1.820364072814563	34383065128026913e-23
1.8211642328465694	34452406633741356e-23
1.8219643928785758	3452034599569012e-22
1.822764552910582	3458689581620558e-22
1.8235647129425885	3465206859926129e-22
1.824364872974595	34715876751426067e-23
1.8251650330066014	34778332582991595e-23
1.8259651930386078	34839448312048993e-23
1.826765353070614	34899236057116256e-23
1.8275655131026205	3495770784711291e-22
1.828365673134627	3501487561416092e-22
1.8291658331666334	35070751199309247e-23
1.8299659931986396	35125346352013476e-23
1.830766153230646	3517867273100314e-22
1.8315663132626525	35230741901766394e-23
1.832366473294659	35281565341840904e-23
1.8331666333266654	35331154438645457e-23
1.8339667933586716	353795204929494e-21
1.834766953390678	35426674714796047e-23
1.8355671134226845	354726282286201e-21
1.836367273454691	35517392071252735e-23
1.8371674334866974	3556097719408999e-22
1.8379675935187036	3560339446239888e-22
1.83876775355071	3564465465896033e-22
1.8395679135827165	3568476847912519e-22
1.840368073614723	3572374653610516e-22
1.8411682336467294	3576159936036563e-22
1.8419683936787357	35798337401794084e-23
1.842768553710742	3583397102501634e-22
1.8435687137427486	35868510515901786e-23
1.844368873774755	3590196607965515e-22
1.8451690338067614	35934347839862435e-23
1.8459691938387677	359656658437818e-21
1.8467693538707741	35995930057746567e-23
1.8475695139027806	3602515036994075e-22
1.848369673934787	3605333659317464e-22
1.8491698339667935	3608049846020103e-22
1.8499699939987997	36106645629266354e-23
1.8507701540308061	36131787682983085e-23
1.8515703140628126	3615593412815629e-22
1.852370474094819	36179094395957095e-23
1.8531706341268253	36201277844438023e-23
1.8539707941588317	3622249375714523e-22
1.8547709541908382	3624275134684815e-22
1.8555711142228446	3626205975180985e-22
1.856371274254851	3628042803700132e-22
1.8571714342868573	3629786519852504e-22
1.8579715943188637	3631438016092614e-22
1.8587717543508702	36329981778319975e-23
1.8595719143828766	36344678834305394e-23
1.860372074414883	36358480042398417e-23
1.8611722344468893	3637139404958842e-22
1.8619723944788957	3638342943260847e-22
1.8627725545109022	36394594701057853e-23
1.8635727145429086	36404898297488775e-23
1.864372874574915	3641434859731965e-22
1.8651730346069213	3642295390926878e-22
1.8659731946389277	36430722476308436e-23
1.8667733546709342	36437662477573074e-23
1.8675735147029406	36443782025583765e-23
1.868373674734947	3644908916824313e-22
1.8691738347669533	3645359189074354e-22
1.8699739947989598	36457298114786485e-23
1.8707741548309662	36460215698235626e-23
1.8715743148629727	364623524389332e-21
1.872374474894979	3646371606862847e-22
1.8731746349269853	36464314260523795e-23
1.8739747949589918	3646415462597863e-22
1.8747749549909982	36463244716244264e-23
1.8755751150230047	36461592020815836e-23
1.876375275055011	3645920397098851e-22
1.8771754350870173	36456087937862536e-23
1.8779755951190238	36452251235552513e-23
1.8787757551510302	36447701116850556e-23
1.8795759151830367	3644244477834374e-22
1.880376075215043	3643648935980695e-22
1.8811762352470494	3642984194151405e-22
1.8819763952790558	36422509548401233e-23
1.8827765553110622	36414499151194574e-23
1.8835767153430687	36405817662333445e-23
1.884376875375075	36396471937445024e-23
1.8851770354070814	36386468780288256e-23
1.8859771954390878	36375814939110934e-23
1.8867773554710943	36364517107083383e-23
1.8875775155031007	36352581926114846e-23
1.888377675535107	36340015979914597e-23
1.8891778355671134	3632682580361965e-22
1.8899779955991198	3631301787824365e-22
1.8907781556311263	36298598633452417e-23
1.8915783156631327	3628357444556904e-22
1.892378475695139	36267951639655516e-23
1.8931786357271454	3625173649289548e-22
1.8939787957591518	36234935226354265e-23
1.8947789557911583	3621755401616786e-22
1.8955791158231647	36199598984869297e-23
1.896379275855171	3618107620850103e-22
1.8971794358871774	3616199171184442e-22
1.8979795959191839	36142351470241224e-23
1.8987797559511903	3612216141427732e-22
1.8995799159831965	36101427421803e-20
1.900380076015203	36080155327820884e-23
1.9011802360472094	3605835091572557e-22
1.9019803960792159	36036019924069046e-23
1.9027805561112223	3601316804430557e-22
1.9035807161432285	3598980092313353e-22
1.904380876175235	35965924160413776e-23
1.9051810362072414	3594154330847574e-22
1.9059811962392479	35916663876107285e-23
1.9067813562712543	35891291329161884e-23
1.9075815163032606	3586543108492074e-22
1.908381676335267	35839088520853157e-23
1.9091818363672735	358122689663766e-21
1.90998199639928	3578497770927516e-22
1.9107821564312863	3575721999587306e-22
1.9115823164632926	3572900102678453e-22
1.912382476495299	3570032596116393e-22
1.9131826365273055	35671199916705726e-23
1.913982796559312	3564162796678219e-22
1.9147829565913184	3561161514651495e-22
1.9155831166233246	3558116644739734e-22
1.916383276655331	3555028682059036e-22
1.9171834366873375	35518981177529857e-23
1.917983596719344	35487254386977474e-23
1.9187837567513504	35455111279617674e-23
1.9195839167833566	35422556646409753e-23
1.920384076815363	35389595237113325e-23
1.9211842368473695	3535623176462513e-22
1.921984396879376	3532247090116264e-22
1.9227845569113822	3528831728129983e-22
1.9235847169433886	3525377550118655e-22
1.924384876975395	35218850119068945e-23
1.9251850370074015	3518354565537618e-22
1.925985197039408	3514786659220004e-22
1.9267853570714142	35111817377111304e-23
1.9275855171034206	3507540241804233e-22
1.928385677135427	3503862608771058e-22
1.9291858371674335	3500149272205738e-22
1.92998599719944	3496400662224286e-22
1.9307861572314462	3492617205195711e-22
1.9315863172634526	3488799323993555e-22
1.932386477295459	3484947438125996e-22
1.9331866373274655	3481061963336862e-22
1.933986797359472	3477143312134723e-22
1.9347869573914782	3473191893480637e-22
1.9355871174234847	34692081128922386e-23
1.936387277455491	34651923726952694e-23
1.9371874374874976	3461145071555205e-22
1.937987597519504	34570666050063453e-23
1.9387877575515102	34529573652263e-20
1.9395879175835167	3448817741174767e-22
1.9403880776155231	34446481183680183e-23
1.9411882376475296	34404488792084964e-23
1.941988397679536	34362204028807325e-23
1.9427885577115422	34319630653773664e-23
1.9435887177435487	3427677239516494e-22
1.9443888777755551	3423363295080445e-22
1.9451890378075616	34190215984601646e-23
1.9459891978395678	3414652513271041e-22
1.9467893578715743	34102563998845287e-23
1.9475895179035807	3405833615671011e-22
1.9483896779355871	3401384514982453e-22
1.9491898379675936	33969094491697466e-23
1.9499899979995998	3392408766548019e-22
1.9507901580316063	3387882812622145e-22
1.9515903180636127	33833319298699066e-23
1.9523904780956192	33787564577940354e-23
1.9531906381276256	3374156733217115e-22
1.9539907981596318	3369533089873922e-22
1.9547909581916383	33648858587670416e-23
1.9555911182236447	3360215368158198e-22
1.9563912782556512	33555219432993694e-23
1.9571914382876576	33508059068838164e-23
1.9579915983196639	3346067578707812e-22
1.9587917583516703	3341307275852787e-22
1.9595919183836767	33365253128327804e-23
1.9603920784156832	3331722001100046e-22
1.9611922384476896	3326897650025168e-22
1.9619923984796959	33220525657087774e-23
1.9627925585117023	3317187051996365e-22
1.9635927185437088	33123014101486825e-23
1.9643928785757152	33073959384254115e-23
1.9651930386077217	3302470933030585e-22
1.9659931986397279	3297526687314617e-22
1.9667933586717343	3292563492069203e-22
1.9675935187037408	32875816358742677e-23
1.9683936787357472	32825814044214197e-23
1.9691938387677534	3277563081233864e-22
1.96999399879976	32725269472067e-20
1.9707941588317663	3267473280806413e-22
1.9715943188637728	32624023583137374e-23
1.9723944788957792	3257314453242524e-22
1.9731946389277855	3252209836938219e-22
1.973994798959792	324708877844776e-21
1.9747949589917984	32419515443287555e-23
1.9755951190238048	32367983988489807e-23
1.9763952790558112	32316296039690273e-23
1.9771954390878175	3226445419420368e-22
1.977995599119824	32212461026533135e-23
1.9787957591518304	32160319087502776e-23
1.9795959191838368	3210803090633943e-22
1.9803960792158433	32055598989805256e-23
1.9811962392478495	3200302582384573e-22
1.981996399279856	3195031387046715e-22
1.9827965593118624	3189746557250711e-22
1.9835967193438688	31844483347996666e-23
1.9843968793758753	31791369596925745e-23
1.9851970394078815	3173812669534509e-22
1.985997199439888	31684757000743913e-23
1.9867973594718944	31631262847105907e-23
1.9875975195039008	3157764655020018e-22
1.9883976795359073	3152391040402505e-22
1.9891978395679135	31470056681241754e-23
1.98999799959992	31416087637337747e-23
1.9907981596319264	3136200550342763e-22
1.9915983196639329	31307812495013493e-23
1.992398479695939	31253510804785806e-23
1.9931986397279455	31199102606786766e-23
1.993998799759952	31144590056150084e-23
1.9947989597919584	3108997528736626e-22
1.9955991198239649	3103526041740509e-22
1.996399279855971	30980447543113576e-23
1.9971994398879775	3092553874217002e-22
1.997999599919984	30870536075772864e-23
1.9987997599519904	30815441582742603e-23
1.9995999199839969	30760257287761744e-23
2.000400080016003	30704985193655276e-23
2.00120024004801	3064962728694179e-22
2.002000400080016	30594185536098745e-23
2.0028005601120222	30538661890434915e-23
2.003600720144029	3048305828295267e-22
2.004400880176035	30427376628786723e-23
2.005201040208042	3037161882572456e-22
2.006001200240048	3031578675290539e-22
2.0068013602720542	30259882274116107e-23
2.007601520304061	3020390723432187e-22
2.008401680336067	30147863464263097e-23
2.009201840368074	3009175277447068e-22
2.01000200040008	3003557696133752e-22
2.0108021604320863	2997933780408274e-22
2.011602320464093	29923037064578245e-23
2.012402480496099	2986667648977731e-22
2.013202640528106	2981025781041355e-22
2.014002800560112	29753782740133544e-23
2.0148029605921183	29697252976711164e-23
2.015603120624125	29640670203782277e-23
2.016403280656131	29584036087895726e-23
2.017203440688138	2952735228098531e-22
2.018003600720144	29470620418114643e-23
2.0188037607521503	2941384212059965e-22
2.019603920784157	29357018994100384e-23
2.020404080816163	293001526293149e-21
2.02120424084817	292432446027599e-21
2.022004400880176	29186296472520634e-23
2.0228045609121823	2912930978727149e-22
2.023604720944189	2907228607760236e-22
2.024404880976195	29015226861439647e-23
2.0252050410082014	28958133640706943e-23
2.026005201040208	2890100790553171e-22
2.0268053610722143	288438511281304e-21
2.027605521104221	2878666476983406e-22
2.028405681136227	28729450278312807e-23
2.0292058411682334	2867220908501708e-22
2.03000600120024	2861494260955784e-22
2.0308061612322463	28557652257538146e-23
2.031606321264253	285003394202496e-21
2.0324064812962592	28443005478011665e-23
2.0332066413282655	2838565179449047e-22
2.034006801360272	28328279723464217e-23
2.0348069613922783	2827089060270828e-22
2.035607121424285	2821348575963306e-22
2.0364072814562912	28156066507597707e-23
2.0372074414882975	2809863414734125e-22
2.038007601520304	28041189965898397e-23
2.0388077615523104	2798373524119657e-22
2.039607921584317	2792627123390269e-22
2.0404080816163233	2786879919609679e-22
2.0412082416483295	27811320365894385e-23
2.042008401680336	27753835969831706e-23
2.0428085617123424	27696347222258555e-23
2.043608721744349	2763885532564188e-22
2.0444088817763553	2758136147026219e-22
2.0452090418083615	2752386683568808e-22
2.046009201840368	2746637258869457e-22
2.0468093618723744	2740887988326307e-22
2.047609521904381	27351389865178447e-23
2.0484096819363873	2729390366708502e-22
2.0492098419683935	27236422410568256e-23
2.0500100020004	2717894720424656e-22
2.0508101620324064	27121479148324926e-23
2.051610322064413	27064019330214767e-23
2.0524104820964193	27006568827135993e-23
2.0532106421284255	2694912870533639e-22
2.054010802160432	2689170002113245e-22
2.0548109621924384	268342838167894e-21
2.055611122224445	26776881128847893e-23
2.0564112822564513	26719492979450365e-23
2.0572114422884575	2666212038258606e-22
2.058011602320464	2660476434135882e-22
2.0588117623524704	26547425846729436e-23
2.059611922384477	264901058827198e-21
2.0604120824164833	2643280542051485e-22
2.0612122424484896	26375525422148854e-23
2.062012402480496	2631826684150289e-22
2.0628125625125024	26261030619881276e-23
2.063612722544509	26203817688613684e-23
2.0644128825765153	2614662897352203e-22
2.0652130426085216	26089465385813193e-23
2.0660132026405282	2603232782992862e-22
2.0668133626725345	25975217200074896e-23
2.067613522704541	25918134380744154e-23
2.0684136827365474	25861080248318694e-23
2.0692138427685536	25804055668555634e-23
2.0700140028005602	25747061498581844e-23
2.0708141628325665	25690098586850577e-23
2.0716143228645727	25633167772144e-20
2.0724144828965794	25576269884093616e-23
2.0732146429285856	2551940574478488e-22
2.0740148029605923	2546257616606838e-22
2.0748149629925985	25405781952031817e-23
2.0756151230246047	2534902389665812e-22
2.0764152830566114	25292302786774495e-23
2.0772154430886176	2523561940153199e-22
2.0780156031206243	2517897450871921e-22
2.0788157631526305	2512236887057366e-22
2.0796159231846367	25065803238794385e-23
2.0804160832166434	25009278357794595e-23
2.0812162432486496	2495279496487514e-22
2.0820164032806563	24896353787925984e-23
2.0828165633126625	24839955546423695e-23
2.0836167233446687	24783600952775833e-23
2.0844168833766754	24727290710933186e-23
2.0852170434086816	24671025517951015e-23
2.0860172034406883	24614806062080857e-23
2.0868173634726945	2455863302372463e-22
2.0876175235047008	2450250707617188e-22
2.0884176835367074	2444642888542632e-22
2.0892178435687137	24390399108861413e-23
2.0900180036007203	24334418398169397e-23
2.0908181636327265	24278487395241327e-23
2.0916183236647328	24222606736373775e-23
2.0924184836967394	24166777049666743e-23
2.0932186437287457	2411099895654155e-22
2.0940188037607523	24055273071046934e-23
2.0948189637927586	23999600000596324e-23
2.095619123824765	2394398034336574e-22
2.0964192838567715	23888414694452076e-23
2.0972194438887777	2383290363815356e-22
2.0980196039207843	23777447754388253e-23
2.0988197639527906	23722047614834277e-23
2.099619923984797	23666703785488533e-23
2.1004200840168035	2361141682428146e-22
2.1012202440488097	23556187283288801e-23
2.1020204040808164	23501015709338768e-23
2.1028205641128226	23445902640022165e-23
2.103620724144829	23390848607205209e-23
2.1044208841768355	23335854137896891e-23
2.1052210442088417	23280919751820367e-23
2.1060212042408484	23226045961066005e-23
2.1068213642728546	23171233273907785e-23
2.107621524304861	23116482189469018e-23
2.1084216843368675	23061793203230097e-23
2.1092218443688737	23007166803905993e-23
2.1100220044008804	22952603473012576e-23
2.1108221644328866	22898103686818175e-23
2.111622324464893	22843667915909902e-23
2.1124224844968995	2278929662467323e-22
2.1132226445289057	22734990270901687e-23
2.114022804560912	22680749308615772e-23
2.1148229645929186	22626574184159837e-23
2.115623124624925	22572465337026074e-23
2.1164232846569315	22518423204668375e-23
2.1172234446889378	22464448216170593e-23
2.118023604720944	2241054079632314e-22
2.1188237647529506	22356701362934162e-23
2.119623924784957	22302930329171425e-23
2.1204240848169635	22249228102868418e-23
2.1212242448489698	22195595086827932e-23
2.122024404880976	22142031678431748e-23
2.1228245649129827	2208853826812275e-22
2.123624724944989	22035115243221326e-23
2.1244248849769956	2198176298302476e-22
2.125225045009002	2192848186578951e-22
2.126025205041008	2187527226196577e-22
2.1268253650730147	21822134535975576e-23
2.127625525105021	2176906904985572e-22
2.1284256851370276	21716076158140307e-23
2.129225845169034	21663156212631263e-23
2.13002600520104	21610309558191612e-23
2.1308261652330467	21557536537082297e-23
2.131626325265053	21504837483367692e-23
2.1324264852970596	21452212730331544e-23
2.133226645329066	2139966260284419e-22
2.134026805361072	21347187424214722e-23
2.1348269653930787	21294787510466387e-23
2.135627125425085	21242463174369827e-23
2.1364272854570916	2119021472314457e-22
2.137227445489098	2113804246184174e-22
2.138027605521104	2108594668805315e-22
2.1388277655531107	21033927696855262e-23
2.139627925585117	20981985776992798e-23
2.1404280856171236	20930121214565028e-23
2.14122824564913	20878334290770628e-23
2.142028405681136	20826625282297992e-23
2.1428285657131427	20774994462019122e-23
2.143628725745149	20723442097601852e-23
2.1444288857771556	20671968453548142e-23
2.145229045809162	20620573789112417e-23
2.146029205841168	205692583615108e-21
2.1468293658731747	20518022420673576e-23
2.147629525905181	20466866214839674e-23
2.1484296859371876	20415789987260693e-23
2.149229845969194	20364793977371842e-23
2.1500300060012	20313878421225617e-23
2.1508301660332068	20263043550320867e-23
2.151630326065213	2021228959181963e-22
2.1524304860972197	20161616770195123e-23
2.153230646129226	20111025304976604e-23
2.154030806161232	20060515412310617e-23
2.1548309661932388	20010087305611518e-23
2.155631126225245	19959741193262964e-23
2.1564312862572517	1990947727848781e-22
2.157231446289258	19859295764942594e-23
2.158031606321264	19809196849561797e-23
2.158831766353271	19759180726027295e-23
2.159631926385277	19709247585548983e-23
2.1604320864172832	19659397614913213e-23
2.16123224644929	19609630996742997e-23
2.162032406481296	19559947912663883e-23
2.162832566513303	1951034853840336e-22
2.163632726545309	19460833047043463e-23
2.1644328865773153	19411401608326884e-23
2.165233046609322	19362054388873812e-23
2.166033206641328	1931279155231204e-22
2.166833366673335	19263613257542236e-23
2.167633526705341	1921451966173035e-22
2.1684336867373473	1916551091770552e-22
2.169233846769354	19116587175738164e-23
2.17003400680136	19067748583149677e-23
2.170834166833367	19018995284138945e-23
2.171634326865373	18970327417483848e-23
2.1724344868973793	1892174512274289e-22
2.173234646929386	18873248533489775e-23
2.174034806961392	1882483778091297e-22
2.174834966993399	18776512994162636e-23
2.175635127025405	1872827429844244e-22
2.1764352870574113	18680121816093756e-23
2.177235447089418	18632055666942607e-23
2.178035607121424	18584075967475674e-23
2.178835767153431	1853618283170766e-22
2.179635927185437	184883763707476e-21
2.1804360872174433	18440656692278456e-23
2.18123624724945	18393023901034158e-23
2.182036407281456	18345478100837906e-23
2.182836567313463	1829801939139293e-22
2.183636727345469	18250647868846281e-23
2.1844368873774753	18203363628000596e-23
2.185237047409482	18156166760449274e-23
2.186037207441488	18109057356181096e-23
2.186837367473495	18062035501238347e-23
2.187637527505501	18015101278844384e-23
2.1884376875375073	1796825477031437e-22
2.189237847569514	1792149605427465e-22
2.1900380076015202	17874825208093886e-23
2.190838167633527	17828242304023315e-23
2.191638327665533	17781747413750382e-23
2.1924384876975394	17735340606490554e-23
2.193238647729546	17689021947686276e-23
2.1940388077615522	17642791502476413e-23
2.194838967793559	17596649331619654e-23
2.195639127825565	1755059549387976e-22
2.1964392878575714	17504630045938815e-23
2.197239447889578	1745875304296103e-22
2.1980396079215843	17412964537161582e-23
2.198839767953591	17367264577980088e-23
2.199639927985597	17321653213294916e-23
2.2004400880176034	17276130488295613e-23
2.20124024804961	17230696446220162e-23
2.2020404080816163	17185351127791196e-23
2.202840568113623	17140094572039993e-23
2.203640728145629	1709492681578606e-22
2.2044408881776354	17049847893507025e-23
2.205241048209642	17004857837468745e-23
2.2060412082416483	16959956677465096e-23
2.2068413682736545	16915144442986377e-23
2.207641528305661	16870421159229446e-23
2.2084416883376674	16825786850350327e-23
2.209241848369674	1678124153859685e-22
2.2100420084016803	16736785244568855e-23
2.2108421684336865	16692417985960523e-23
2.211642328465693	1664813977912162e-22
2.2124424884976994	16603950638190146e-23
2.213242648529706	16559850575872948e-23
2.2140428085617123	16515839602188054e-23
2.2148429685937185	16471917725809082e-23
2.215643128625725	16428084953718294e-23
2.2164432886577314	16384341290599444e-23
2.217243448689738	1634068673940156e-22
2.2180436087217443	16297121301469056e-23
2.2188437687537506	16253644976151407e-23
2.2196439287857572	16210257761193475e-23
2.2204440888177635	16166959653082444e-23
2.22124424884977	1612375064440237e-22
2.2220444088817763	1608063072942867e-22
2.2228445689137826	16037599897319316e-23
2.2236447289457892	15994658139183854e-23
2.2244448889777955	15951805440277134e-23
2.225245049009802	15909041787198416e-23
2.2260452090418084	15866367164725503e-23
2.2268453690738146	15823781554426958e-23
2.2276455291058213	15781284937741238e-23
2.2284456891378275	1573887729372156e-22
2.229245849169834	1569655859972978e-22
2.2300460092018404	15654328832260395e-23
2.2308461692338466	15612187966463492e-23
2.2316463292658533	15570135974800337e-23
2.2324464892978595	15528172829428616e-23
2.233246649329866	15486298499860565e-23
2.2340468093618724	15444512954567585e-23
2.2348469693938786	15402816161110347e-23
2.2356471294258853	1536120808596532e-22
2.2364472894578915	15319688692356365e-23
2.237247449489898	15278257943247137e-23
2.2380476095219044	1523691580021351e-22
2.2388477695539106	15195662224050735e-23
2.2396479295859173	15154497172648398e-23
2.2404480896179235	15113420603288935e-23
2.24124824964993	15072432472430786e-23
2.2420484096819364	1503153273453746e-22
2.2428485697139426	14990721343205102e-23
2.2436487297459493	14949998250381874e-23
2.2444488897779555	1490936340680163e-22
2.245249049809962	1486881676181044e-22
2.2460492098419684	14828358263193134e-23
2.2468493698739747	1478798785921158e-22
2.2476495299059813	14747705494614835e-23
2.2484496899379876	14707511114021854e-23
2.249249849969994	14667404660837283e-23
2.2500500100020004	1462738607772851e-22
2.2508501700340067	14587455304847577e-23
2.2516503300660133	1454761228238989e-22
2.2524504900980196	14507856948555928e-23
2.253250650130026	14468189241329324e-23
2.2540508101620325	14428609096395206e-23
2.2548509701940387	14389116449742279e-23
2.2556511302260454	14349711235537785e-23
2.2564512902580516	14310393385260148e-23
2.257251450290058	1427116283285977e-22
2.2580516103220645	14232019507820146e-23
2.2588517703540707	14192963340535492e-23
2.2596519303860774	14153994259621938e-23
2.2604520904180836	14115112192090995e-23
2.26125225045009	14076317065951638e-23
2.2620524104820965	14037608805830132e-23
2.2628525705141027	13998987337436944e-23
2.2636527305461094	13960452584053928e-23
2.2644528905781156	13922004467011376e-23
2.265253050610122	13883642909200827e-23
2.2660532106421285	13845367832126046e-23
2.2668533706741347	13807179154515237e-23
2.2676535307061414	1376907679631091e-22
2.2684536907381476	13731060673942766e-23
2.269253850770154	13693130705965534e-23
2.2700540108021605	13655286806857347e-23
2.2708541708341667	1361752889382853e-22
2.2716543308661734	13579856880836794e-23
2.2724544908981796	13542270680278606e-23
2.273254650930186	13504770205764738e-23
2.2740548109621925	1346735536904113e-22
2.2748549709941988	13430026080812896e-23
2.2756551310262054	1339278225130809e-22
2.2764552910582116	1335562379006089e-22
2.277255451090218	13318550604957471e-23
2.2780556111222245	13281562604317704e-23
2.2788557711542308	13244659694509886e-23
2.2796559311862374	13207841782379368e-23
2.2804560912182437	13171108773036774e-23
2.28125625125025	13134460570898843e-23
2.2820564112822566	13097897079948628e-23
2.282856571314263	13061418203301825e-23
2.2836567313462695	13025023842903188e-23
2.2844568913782757	12988713901651572e-23
2.285257051410282	12952488278412597e-23
2.2860572114422886	12916346875824908e-23
2.286857371474295	12880289591453084e-23
2.2876575315063015	1284431632524695e-22
2.2884576915383077	12808426974944553e-23
2.289257851570314	12772621438327317e-23
2.2900580116023206	12736899611918984e-23
2.290858171634327	12701261391896354e-23
2.2916583316663335	1266570667348213e-22
2.2924584916983397	12630235352072486e-23
2.293258651730346	12594847322109498e-23
2.2940588117623526	12559542477254618e-23
2.294858971794359	12524320709217732e-23
2.295659131826365	12489181912310812e-23
2.2964592918583717	12454125976682495e-23
2.297259451890378	12419152795170238e-23
2.2980596119223846	12384262257272155e-23
2.298859771954391	12349454253266987e-23
2.299659931986397	12314728672782951e-23
2.3004600920184037	12280085404797747e-23
2.30126025205041	12245524338202335e-23
2.3020604120824166	12211045359502432e-23
2.302860572114423	12176648357242054e-23
2.303660732146429	12142333218707543e-23
2.3044608921784357	12108099828236213e-23
2.305261052210442	12073948073331245e-23
2.3060612122424486	12039877838937105e-23
2.306861372274455	12005889009174264e-23
2.307661532306461	1197198146898719e-22
2.3084616923384678	11938155101498885e-23
2.309261852370474	11904409791003295e-23
2.3100620124024807	11870745419539225e-23
2.310862172434487	1183716186996947e-22
2.311662332466493	11803659024549676e-23
2.3124624924984998	11770236763540554e-23
2.313262652530506	11736894968720699e-23
2.3140628125625127	11703633521478393e-23
2.314862972594519	11670452300643203e-23
2.315663132626525	11637351187039624e-23
2.316463292658532	11604330059280382e-23
2.317263452690538	11571388796585355e-23
2.3180636127225447	11538527277697372e-23
2.318863772754551	11505745380361795e-23
2.319663932786557	11473042982280621e-23
2.320464092818564	11440419961849732e-23
2.32126425285057	11407876194949665e-23
2.3220644128825767	11375411558415052e-23
2.322864572914583	11343025928603478e-23
2.323664732946589	11310719181872528e-23
2.324464892978596	11278491192931797e-23
2.325265053010602	11246341837531718e-23
2.3260652130426087	11214270991032407e-23
2.326865373074615	11182278526452108e-23
2.327665533106621	11150364319411146e-23
2.328465693138628	11118528243318077e-23
2.329265853170634	1108677017119114e-22
2.3300660132026407	11055089977046045e-23
2.330866173234647	11023487533554088e-23
2.331666333266653	10991962713560038e-23
2.33246649329866	10960515388824463e-23
2.333266653330666	1092914543197529e-22
2.3340668133626727	10897852714209302e-23
2.334866973394679	10866637107720747e-23
2.335667133426685	10835498482752309e-23
2.336467293458692	10804436711064555e-23
2.337267453490698	10773451663463954e-23
2.3380676135227048	10742543209932981e-23
2.338867773554711	10711711220193904e-23
2.339667933586717	10680955564966454e-23
2.340468093618724	1065027611375606e-22
2.34126825365073	10619672735807939e-23
2.3420684136827363	10589145300150468e-23
2.342868573714743	10558693676896228e-23
2.343668733746749	10528317732861822e-23
2.344468893778756	10498017337899623e-23
2.345269053810762	1046779235986707e-22
2.3460692138427683	10437642667445596e-23
2.346869373874775	10407568127885486e-23
2.3476695339067812	10377568609477861e-23
2.348469693938788	10347643978865853e-23
2.349269853970794	1031779410395027e-22
2.3500700140028004	10288018852198239e-23
2.350870174034807	10258318090166155e-23
2.3516703340668133	10228691684367047e-23
2.35247049409882	10199139501487417e-23
2.353270654130826	10169661408387237e-23
2.3540708141628324	1014025727036523e-22
2.354870974194839	10110926955105362e-23
2.3556711342268453	1008167032734257e-22
2.356471294258852	10052487253199571e-23
2.357271454290858	10023377598235295e-23
2.3580716143228644	999434122805204e-22
2.358871774354871	9965378007601583e-23
2.3596719343868773	9936487803093377e-23
2.360472094418884	9907670478915415e-23
2.36127225445089	9878925899585791e-23
2.3620724144828964	9850253931227224e-23
2.362872574514903	9821654437316973e-23
2.3636727345469093	9793127283717548e-23
2.364472894578916	9764672333559266e-23
2.365273054610922	9736289451880639e-23
2.3660732146429284	9707978502766085e-23
2.366873374674935	9679739350993907e-23
2.3676735347069413	9651571860388314e-23
2.368473694738948	9623475894079622e-23
2.369273854770954	9595451317540027e-23
2.3700740148029604	9567497993249324e-23
2.370874174834967	9539615785638875e-23
2.3716743348669733	9511804558012468e-23
2.37247449489898	9484064174281048e-23
2.373274654930986	9456394497661669e-23
2.3740748149629924	9428795391978537e-23
2.374874974994999	9401266720318602e-23
2.3756751350270053	9373808345812182e-23
2.376475295059012	9346420131589595e-23
2.3772754550910182	9319101941691887e-23
2.3780756151230245	9291853638728961e-23
2.378875775155031	9264675085310717e-23
2.3796759351870374	9237566145564938e-23
2.380476095219044	9210526681797948e-23
2.3812762552510502	918355655705333e-22
2.3820764152830565	9156655634244559e-23
2.382876575315063	9129823776285115e-23
2.3836767353470694	9103060846435418e-23
2.384476895379076	9076366707001793e-23
2.3852770554110823	9049741220724244e-23
2.3860772154430885	9023184251296876e-23
2.386877375475095	899669566080917e-22
2.3876775355071014	897027531161082e-22
2.3884776955391076	8943923067309192e-23
2.3892778555711143	8917638790123875e-23
2.3900780156031205	8891422343011712e-23
2.390878175635127	8865273588929551e-23
2.3916783356671334	8839192390010242e-23
2.3924784956991396	8813178609167263e-23
2.3932786557311463	8787232109747772e-23
2.3940788157631525	8761352753537677e-23
2.394878975795159	8735540404231079e-23
2.3956791358271654	8709794923917463e-23
2.3964792958591716	868411617564041e-22
2.3972794558911783	8658504021749613e-23
2.3980796159231845	8632958326025911e-23
2.398879775955191	8607478950038369e-23
2.3996799359871974	8582065757784668e-23
2.4004800960192036	8556718612091549e-23
2.4012802560512103	853143737459313e-22
2.4020804160832165	8506221910002665e-23
2.402880576115223	8481072079694063e-23
2.4036807361472294	8455987748142053e-23
2.4044808961792357	8430968777219279e-23
2.4052810562112423	8406015030945103e-23
2.4060812162432486	8381126371539115e-23
2.4068813762752552	8356302662868888e-23
2.4076815363072614	8331543768563474e-23
2.4084816963392677	83068495510593e-21
2.4092818563712743	8282219873746895e-23
2.4100820164032806	8257654600298675e-23
2.4108821764352872	8233153594582217e-23
2.4116823364672935	8208716719489313e-23
2.4124824964992997	8184343838800803e-23
2.4132826565313064	816003481642763e-22
2.4140828165633126	8135789515283272e-23
2.4148829765953193	8111607800254453e-23
2.4156831366273255	8087489534558227e-23
2.4164832966593317	8063434582148907e-23
2.4172834566913384	803944280680733e-22
2.4180836167233446	8015514073116646e-23
2.4188837767553513	7991648245356427e-23
2.4196839367873575	796784518687383e-22
2.4204840968193637	7944104762880842e-23
2.4212842568513704	7920426837114934e-23
2.4220844168833766	7896811274094202e-23
2.4228845769153833	7873257939160737e-23
2.4236847369473895	7849766695943589e-23
2.4244848969793957	7826337409763164e-23
2.4252850570114024	7802969946026604e-23
2.4260852170434086	7779664167994332e-23
2.4268853770754153	775641994256969e-22
2.4276855371074215	7733237133967195e-23
2.4284856971394277	7710115606704947e-23
2.4292858571714344	7687055227707969e-23
2.4300860172034406	7664055860843837e-23
2.4308861772354473	7641117373471257e-23
2.4316863372674535	7618239628872335e-23
2.4324864972994598	7595422494817775e-23
2.4332866573314664	7572665836346089e-23
2.4340868173634727	754996951977515e-22
2.434886977395479	75273334105121e-21
2.4356871374274855	7504757375351861e-23
2.4364872974594918	7482241280894197e-23
2.4372874574914984	7459784992199306e-23
2.4380876175235047	7437388377861884e-23
2.438887777555511	7415051303180653e-23
2.4396879375875176	739277363449517e-22
2.440488097619524	7370555240096555e-23
2.4412882576515305	7348395986194259e-23
2.4420884176835367	7326295740212041e-23
2.442888577715543	7304254369595344e-23
2.4436887377475496	7282271741225824e-23
2.444488897779556	7260347722917553e-23
2.4452890578115625	7238482182788178e-23
2.4460892178435687	7216674988239774e-23
2.446889377875575	7194926007563461e-23
2.4476895379075816	7173235107727632e-23
2.448489697939588	7151602158584659e-23
2.4492898579715945	7130027027579984e-23
2.4500900180036007	7108509583243251e-23
2.450890178035607	7087049694516102e-23
2.4516903380676136	7065647229798078e-23
2.45249049809962	704430205878976e-22
2.4532906581316265	702301404989069e-22
2.4540908181636327	7001783071825668e-23
2.454890978195639	6980608995097587e-23
2.4556911382276456	695949168940703e-22
2.456491298259652	6938431023045116e-23
2.4572914582916585	6917426866558107e-23
2.4580916183236647	6896479089689954e-23
2.458891778355671	6875587563247125e-23
2.4596919383876776	6854752156518207e-23
2.460492098419684	6833972740895138e-23
2.4612922584516905	6813249186555549e-23
2.4620924184836968	6792581363850546e-23
2.462892578515703	677196914441059e-22
2.4636927385477096	6751412398478367e-23
2.464492898579716	6730910997706022e-23
2.4652930586117225	6710464813745702e-23
2.4660932186437288	6690073717772506e-23
2.466893378675735	6669737581460264e-23
2.4676935387077417	6649456276634595e-23
2.468493698739748	6629229675641536e-23
2.4692938587717546	6609057650480178e-23
2.470094018803761	6588940073583294e-23
2.470894178835767	6568876818012492e-23
2.4716943388677737	6548867754964556e-23
2.47249449889978	6528912758411824e-23
2.4732946589317866	6509011701762851e-23
2.474094818963793	6489164456713152e-23
2.474894978995799	6469370898709581e-23
2.4756951390278057	6449630899404285e-23
2.476495299059812	6429944333702017e-23
2.477295459091818	6410311075228173e-23
2.478095619123825	6390730997174465e-23
2.478895779155831	637120397531301e-22
2.4796959391878377	6351729882792152e-23
2.480496099219844	6332308594993695e-23
2.48129625925185	6312939986540499e-23
2.482096419283857	6293623932315633e-23
2.482896579315863	6274360306790169e-23
2.4836967393478697	625514898673369e-22
2.484496899379876	6235989846552215e-23
2.485297059411882	621688276197449e-22
2.486097219443889	6197827609379786e-23
2.486897379475895	6178824264648636e-23
2.4876975395079017	6159872603292947e-23
2.488497699539908	6140972502797874e-23
2.489297859571914	612212383945595e-22
2.490098019603921	610332648921276e-22
2.490898179635927	6084580330073877e-23
2.4916983396679337	6065885239155827e-23
2.49249849969994	6047241093141455e-23
2.493298659731946	6028647769971279e-23
2.494098819763953	6010105147108771e-23
2.494898979795959	5991613102798027e-23
2.4956991398279658	5973171515087985e-23
2.496499299859972	5954780262136007e-23
2.497299459891978	593643922214282e-22
2.498099619923985	5918148274610194e-23
2.498899779955991	5899907297175072e-23
2.4996999399879978	5881716170119851e-23
2.500500100020004	5863574772057255e-23
2.5013002600520102	5845482982922735e-23
2.502100420084017	5827440681762698e-23
2.502900580116023	58094477485342785e-24
2.50370074014803	5791504063172928e-23
2.504500900180036	5773609506611564e-23
2.5053010602120422	575576395874227e-22
2.506101220244049	5737967299435445e-23
2.506901380276055	5720219411206942e-23
2.507701540308062	5702520173862108e-23
2.508501700340068	5684869468507332e-23
2.5093018603720743	5667267176661002e-23
2.510102020404081	5649713180687181e-23
2.510902180436087	5632207361735628e-23
2.511702340468094	5614749601780093e-23
2.5125025005001	55973397834448504e-24
2.5133026605321063	5579977788747019e-23
2.514102820564113	5562663500440976e-23
2.514902980596119	55453968009992055e-24
2.515703140628126	5528177574043447e-23
2.516503300660132	5511005702219657e-23
2.5173034606921383	54938810694314666e-24
2.518103620724145	5476803559192195e-23
2.518903780756151	54597730546465315e-24
2.519703940788158	5442789440717258e-23
2.520504100820164	54258526009176924e-24
2.5213042608521703	5408962419715252e-23
2.522104420884177	5392118782748291e-23
2.522904580916183	53753215734867604e-24
2.5237047409481894	5358570677287122e-23
2.524504900980196	5341865980503305e-23
2.5253050610122023	5325207366865467e-23
2.526105221044209	5308594723941844e-23
2.526905381076215	5292027935505962e-23
2.5277055411082214	5275506889342897e-23
2.528505701140228	52590314703971144e-24
2.5293058611722343	52426015662368486e-24
2.530106021204241	52262170629341353e-24
2.530906181236247	5209877847450056e-23
2.5317063412682534	5193583806940849e-23
2.53250650130026	51773348288446444e-24
2.5333066613322663	516113080031768e-22
2.534106821364273	514497160951366e-22
2.5349069813962792	5128857143610506e-23
2.5357071414282855	51127872914124434e-24
2.536507301460292	5096761940943072e-23
2.5373074614922984	5080780981483665e-23
2.538107621524305	5064844300277198e-23
2.5389077815563112	5048951788317983e-23
2.5397079415883175	50331033329791e-21
2.540508101620324	50172988240839225e-24
2.5413082616523304	50015381517594035e-24
2.542108421684337	49858212052434486e-24
2.5429085817163433	4970147875378583e-23
2.5437087417483495	4954518051185873e-23
2.544508901780356	4938931624288469e-23
2.5453090618123624	4923388484292905e-23
2.546109221844369	4907888522648861e-23
2.5469093818763753	4892431630263913e-23
2.5477095419083815	4877017698349216e-23
2.548509701940388	48616466179641354e-24
2.5493098619723944	4846318282097917e-23
2.550110022004401	4831032581462981e-23
2.5509101820364073	48157894084197364e-24
2.5517103420684135	4800588655198487e-23
2.55251050210042	4785430214788479e-23
2.5533106621324264	47703139793983315e-24
2.554110822164433	4755239842646128e-23
2.5549109821964393	47402076969790125e-24
2.5557111422284455	47252174361885405e-24
2.556511302260452	4710268953589218e-23
2.5573114622924584	4695362143167757e-23
2.558111622324465	4680496899019289e-23
2.5589117823564713	4665673114935369e-23
2.5597119423884775	46508906858351226e-24
2.560512102420484	463614950607389e-22
2.5613122624524904	46214494702238526e-24
2.562112422484497	46067904743967575e-24
2.5629125825165033	45921724126660526e-24
2.5637127425485096	45775951814036944e-24
2.5645129025805162	4563058675897437e-23
2.5653130626125225	45485627914567187e-24
2.566113222644529	4534107425255805e-23
2.5669133826765353	451969247316792e-22
2.5677135427085416	4505317831695124e-23
2.5685137027405482	4490983397469582e-23
2.5693138627725545	44766890678824e-21
2.5701140228045607	4462434740042792e-23
2.5709141828365674	44482203102142945e-24
2.5717143428685736	44340456778479975e-24
2.5725145029005803	44199107392508055e-24
2.5733146629325865	44058153931365515e-24
2.5741148229645927	4391759538088964e-23
2.5749149829965994	4377743071455782e-23
2.5757151430286056	4363765892406203e-23
2.5765153030606123	4349827900044373e-23
2.5773154630926185	43359289930624406e-24
2.5781156231246247	432206907162707e-22
2.5789157831566314	430824803399673e-22
2.5797159431886376	4294465780403135e-23
2.5805161032206443	4280722210991267e-23
2.5813162632526505	42670172255374755e-24
2.5821164232846567	4253350724685474e-23
2.5829165833166634	423972260888382e-22
2.5837167433486696	42261327787979086e-24
2.5845169033806763	4212581135223242e-23
2.5853170634126825	41990675792372145e-24
2.5861172234446888	4185592012762897e-23
2.5869173834766954	4172154337376416e-23
2.5877175435087016	4158754454437058e-23
2.5885177035407083	4145392266301576e-23
2.5893178635727145	4132067675088197e-23
2.5901180236047208	4118780582806729e-23
2.5909181836367274	41055308929198106e-24
2.5917183436687337	4092318507523986e-23
2.5925185037007403	4079143330342101e-23
2.5933186637327466	4066005264034486e-23
2.594118823764753	405290421238904e-22
2.5949189837967594	40398400792803976e-24
2.5957191438287657	4026812768257934e-23
2.5965193038607723	4013822183369757e-23
2.5973194638927786	4000868229466284e-23
2.598119623924785	3987950810378782e-23
2.5989197839567915	39750698309576685e-24
2.5997199439887977	3962225196660514e-23
2.6005201040208044	3949416812966573e-23
2.6013202640528106	3936644583555325e-23
2.602120424084817	39239084149468584e-24
2.6029205841168235	3911208213986522e-23
2.6037207441488297	38985438846356885e-24
2.6045209041808364	3885915334585384e-23
2.6053210642128426	3873322469791912e-23
2.606121224244849	3860765196775362e-23
2.6069213842768555	3848243421426985e-23
2.6077215443088617	38357570523702214e-24
2.6085217043408684	3823305995973372e-23
2.6093218643728746	38108901598840964e-24
2.610122024404881	3798509451598264e-23
2.6109221844368875	3786163778893639e-23
2.6117223444688937	3773853049959981e-23
2.6125225045009004	3761577172791894e-23
2.6133226645329066	3749336055991134e-23
2.614122824564913	3737129608679876e-23
2.6149229845969195	3724957738787671e-23
2.6157231446289257	3712820355675217e-23
2.616523304660932	37007173689417375e-24
2.6173234646929386	3688648688143087e-23
2.618123624724945	3676614222423123e-23
2.6189237847569515	3664613881684646e-23
2.6197239447889578	36526475766978164e-24
2.620524104820964	3640715216823333e-23
2.6213242648529707	362881671365535e-22
2.622124424884977	36169519765545666e-24
2.6229245849169835	36051209173536616e-24
2.6237247449489898	359332344662764e-22
2.624524904980996	35815594762525493e-24
2.6253250650130027	35698289175189676e-24
2.626125225045009	35581316817825254e-24
2.6269253850770156	354646768091927e-22
2.627725545109022	3534836827412402e-23
2.628525705141028	3523239033745122e-23
2.6293258651730347	3511674211771794e-23
2.630126025205041	3500142274712875e-23
2.6309261852370476	3488643135311775e-23
2.631726345269054	3477176706203483e-23
2.63252650530106	3465742901193926e-23
2.6333266653330667	34543416343275554e-24
2.634126825365073	34429728179141e-21
2.6349269853970796	34316363670605296e-24
2.635727145429086	3420332195486035e-23
2.636527305461092	3409060217451909e-23
2.6373274654930987	33978203472844956e-24
2.638127625525105	33866125000040284e-24
2.6389277855571116	3375436590522321e-23
2.639727945589118	33642925334909785e-24
2.640528105621124	3353180244147075e-23
2.6413282656531307	3342099639028727e-23
2.642128425685137	3331050632592383e-23
2.6429285857171436	3320033141614685e-23
2.64372874574915	330904708102913e-22
2.644528905781156	32980923685230895e-24
2.6453290658131627	328716891994079e-22
2.646129225845169	3276276651625193e-23
2.6469293858771756	32654154808299876e-24
2.647729545909182	32545853242884476e-24
2.648529705941188	32437861000348886e-24
2.6493298659731948	32330177246724795e-24
2.650130026005201	3222280115823539e-23
2.6509301860372076	32115731914573314e-24
2.651730346069214	3200896870237009e-23
2.65253050610122	3190251070218572e-23
2.6533306661332268	3179635708807499e-23
2.654130826165233	31690507054042e-21
2.6549309861972397	31584959787585645e-24
2.655731146229246	31479714480107945e-24
2.656531306261252	3137477031889095e-23
2.657331466293259	31270126501408216e-24
2.658131626325265	31165782227301694e-24
2.6589317863572717	3106173668060083e-23
2.659731946389278	3095798907439169e-23
2.660532106421284	308545386011605e-22
2.661332266453291	3075138447030702e-23
2.662132426485297	3064852588819528e-23
2.6629325865173032	3054596205576826e-23
2.66373274654931	3044369218242575e-23
2.664532906581316	3034171548667482e-23
2.665333066613323	3024003117010898e-23
2.666133226645329	3013863845643949e-23
2.6669333866773353	3003753655918609e-23
2.667733546709342	2993672469772321e-23
2.668533706741348	2983620209164213e-23
2.669333866773355	29735967963786733e-24
2.670134026805361	29636021532880932e-24
2.6709341868373673	29536362033911676e-24
2.671734346869374	29436988689289165e-24
2.67253450690138	2933790073551823e-23
2.673334666933387	2923909739370803e-23
2.674134826965393	29140577901013917e-24
2.6749349869973993	2904234149394072e-23
2.675735147029406	28944387404656463e-24
2.676535307061412	2884671488788057e-23
2.677335467093419	28749323165806404e-24
2.678135627125425	28652211489250262e-24
2.6789357871574313	2855537910122219e-23
2.679735947189438	28458825254273207e-24
2.680536107221444	2836254918707655e-23
2.681336267253451	28266550151315878e-24
2.682136427285457	28170827413420002e-24
2.6829365873174633	28075380202521177e-24
2.68373674734947	27980207792203948e-24
2.684536907381476	2788530943176673e-23
2.685337067413483	2779068438525309e-23
2.686137227445489	2769633191150242e-23
2.6869373874774953	27602251270004638e-24
2.687737547509502	2750844173087484e-23
2.6885377075415082	27414902558373436e-24
2.689337867573515	27321633017411348e-24
2.690138027605521	27228632382657325e-24
2.6909381876375273	2713589992184122e-23
2.691738347669534	2704343491505279e-23
2.6925385077015402	26951236625251396e-24
2.693338667733547	26859304345320384e-24
2.694138827765553	2676763734559169e-23
2.6949389877975594	26676234902685628e-24
2.695739147829566	26585096303197164e-24
2.6965393078615723	264942208387086e-22
2.697339467893579	26403607784105526e-24
2.698139627925585	2631325643140392e-23
2.6989397879575914	2622316607131872e-23
2.699739947989598	26133335994131188e-24
2.7005401080216043	2604376549164046e-23
2.701340268053611	25954453863885618e-24
2.702140428085617	25865400399196353e-24
2.7029405881176234	2577660440108119e-23
2.70374074814963	25688065168495006e-24
2.7045409081816363	25599782007548408e-24
2.7053410682136425	2551175421069106e-23
2.706141228245649	25423981096393475e-24
2.7069413882776554	25336461961658965e-24
2.707741548309662	2524919611671811e-23
2.7085417083416683	2516218288025826e-23
2.7093418683736745	25075421555787944e-24
2.710142028405681	249889114554893e-22
2.7109421884376874	249026519045549e-22
2.711742348469694	24816642211697437e-24
2.7125425085017003	24730881700808435e-24
2.7133426685337065	24645369694044697e-24
2.714142828565713	24560105502721002e-24
2.7149429885977194	2447508846720875e-23
2.715743148629726	2439031789990692e-23
2.7165433086617323	24305793141186915e-24
2.7173434686937386	2422151350583296e-23
2.718143628725745	24137478331831205e-24
2.7189437887577514	24053686954565723e-24
2.719743948789758	23970138707035335e-24
2.7205441088217643	23886832921805184e-24
2.7213442688537706	23803768932958297e-24
2.7221444288857772	23720946091924933e-24
2.7229445889177835	23638363727367107e-24
2.72374474894979	23556021193100324e-24
2.7245449089817964	2347391782385813e-23
2.7253450690138026	2339205297128763e-23
2.7261452290458092	23310425979229665e-24
2.7269453890778155	23229036201499742e-24
2.727745549109822	2314788298345659e-23
2.7285457091418284	23066965682818838e-24
2.7293458691738346	2298628365123359e-23
2.7301460292058413	22905836243817396e-24
2.7309461892378475	2282562281525312e-23
2.731746349269854	22745642730631968e-24
2.7325465093018604	22665895348323098e-24
2.7333466693338666	22586380031466152e-24
2.7341468293658733	22507096147537584e-24
2.7349469893978795	22428043053822344e-24
2.735747149429886	22349220117580046e-24
2.7365473094618924	22270626717562844e-24
2.7373474694938986	2219226221560934e-23
2.7381476295259053	2211412598613488e-23
2.7389477895579115	22036217404205333e-24
2.739747949589918	21958535840983437e-24
2.7405481096219244	21881080676956072e-24
2.7413482696539306	21803851291092233e-24
2.7421484296859373	21726847058674628e-24
2.7429485897179435	21650067369514275e-24
2.74374874974995	21573511598677042e-24
2.7445489097819564	21497179136407626e-24
2.7453490698139627	2142106936471079e-23
2.7461492298459693	21345181671879668e-24
2.7469493898779755	21269515451194723e-24
2.747749549909982	21194070092900655e-24
2.7485497099419884	2111884498680848e-23
2.7493498699739947	21043839527716546e-24
2.7501500300060013	20969053112157923e-24
2.7509501900380076	2089448514013513e-23
2.751750350070014	20820135003410747e-24
2.7525505101020205	20746002107191464e-24
2.7533506701340267	20672085855166084e-24
2.7541508301660333	20598385647987646e-24
2.7549509901980396	20524900893898607e-24
2.755751150230046	20451630991166758e-24
2.7565513102620525	2037857535453977e-23
2.7573514702940587	20305733393127454e-24
2.7581516303260654	20233104515280688e-24
2.7589517903580716	20160688142577612e-24
2.759751950390078	2008848367686389e-23
2.7605521104220845	20016490538416615e-24
2.7613522704540907	19944708145452905e-24
2.7621524304860974	19873135917599337e-24
2.7629525905181036	19801773275133008e-24
2.76375275055011	1973061963366895e-23
2.7645529105821165	1965967442638626e-23
2.7653530706141227	1958893707041786e-23
2.7661532306461294	19518406993088155e-24
2.7669533906781356	19448083627684673e-24
2.767753550710142	19377966390472963e-24
2.7685537107421485	19308054728509917e-24
2.7693538707741547	1923834806478314e-23
2.7701540308061614	1916884583464014e-23
2.7709541908381676	1909954746746531e-23
2.771754350870174	19030452409122926e-24
2.7725545109021805	1896156009300893e-23
2.7733546709341867	18892869958265536e-24
2.7741548309661934	18824381445661266e-24
2.7749549909981996	1875609400084355e-23
2.775755151030206	1868800706252092e-23
2.7765553110622125	1862012007807553e-23
2.7773554710942188	18552432497166357e-24
2.7781556311262254	18484943766308194e-24
2.7789557911582317	1841765333158215e-23
2.779755951190238	18350560648935574e-24
2.7805561112222446	18283665168461125e-24
2.781356271254251	18216966341986184e-24
2.7821564312862574	18150463633264356e-24
2.7829565913182637	18084156488485173e-24
2.78375675135027	18018044370534878e-24
2.7845569113822766	17952126741974453e-24
2.785357071414283	1788640305918493e-23
2.7861572314462895	17820872785919914e-24
2.7869573914782957	17755535386908793e-24
2.787757551510302	17690390327206214e-24
2.7885577115423086	17625437071324725e-24
2.789357871574315	17560675090065245e-24
2.7901580316063215	1749610385292765e-23
2.7909581916383277	17431722826484475e-24
2.791758351670334	17367531491511295e-24
2.7925585117023406	17303529315448006e-24
2.793358671734347	17239715769962888e-24
2.7941588317663535	1717609034060201e-23
2.7949589917983597	17112652498708393e-24
2.795759151830366	17049401723431314e-24
2.7965593118623726	16986337501509463e-24
2.797359471894379	16923459306671107e-24
2.798159631926385	16860766624245474e-24
2.7989597919583917	1679825894270598e-23
2.799759951990398	16735935745863968e-24
2.8005601120224046	1667379651894025e-23
2.801360272054411	16611840752901903e-24
2.802160432086417	1655006793914969e-23
2.8029605921184237	16488477565614924e-24
2.80376075215043	16427069127059393e-24
2.8045609121824366	16365842119871188e-24
2.805361072214443	1630479603523423e-23
2.806161232246449	16243930369861867e-24
2.8069613922784558	16183244620575875e-24
2.807761552310462	16122738293955843e-24
2.8085617123424687	16062410887365645e-24
2.809361872374475	1600226190044598e-23
2.810162032406481	1594229083760803e-23
2.8109621924384878	15882497202395623e-24
2.811762352470494	1582288050615884e-23
2.8125625125025007	15763440249514163e-24
2.813362672534507	1570417594511271e-23
2.814162832566513	1564508710007618e-23
2.81496299259852	15586173228790412e-24
2.815763152630526	1552743384173813e-23
2.8165633126625327	15468868451136777e-24
2.817363472694539	15410476577768992e-24
2.818163632726545	1535225773135855e-23
2.818963792758552	15294211432145995e-24
2.819763952790558	1523633719939608e-23
2.8205641128225647	15178634553674603e-24
2.821364272854571	1512110301706525e-23
2.822164432886577	1506374211208538e-23
2.822964592918584	15006551362444984e-24
2.82376475295059	14949530293263506e-24
2.8245649129825967	14892678428793035e-24
2.825365073014603	14835995302284535e-24
2.826165233046609	14779480437231152e-24
2.826965393078616	14723133367968051e-24
2.827765553110622	14666953622108347e-24
2.8285657131426287	14610940738107175e-24
2.829365873174635	14555094247372356e-24
2.830166033206641	14499413683371695e-24
2.830966193238648	14443898583367705e-24
2.831766353270654	1438854848549026e-23
2.8325665133026607	14333362934482868e-24
2.833366673334667	14278341463271234e-24
2.834166833366673	14223483607274726e-24
2.83496699339868	1416878892554832e-23
2.835767153430686	14114256957739775e-24
2.8365673134626928	140598872394853e-22
2.837367473494699	14005679320298892e-24
2.838167633526705	1395163275598292e-23
2.838967793558712	13897747088136708e-24
2.839767953590718	13844021872562624e-24
2.8405681136227248	13790456653028395e-24
2.841368273654731	13737050986312171e-24
2.842168433686737	13683804421819531e-24
2.842968593718744	13630716524351723e-24
2.84376875375075	13577786838110152e-24
2.8445689137827563	13525014928655009e-24
2.845369073814763	1347240035005394e-23
2.8461692338467692	13419942665048208e-24
2.846969393878776	13367641430090706e-24
2.847769553910782	13315496212151084e-24
2.8485697139427884	13263506572994826e-24
2.849369873974795	13211672074062153e-24
2.8501700340068012	13159992282539557e-24
2.850970194038808	1310846676550511e-23
2.851770354070814	13057095090253726e-24
2.8525705141028204	13005876826790823e-24
2.853370674134827	12954811543278676e-24
2.8541708341668333	12903898816553176e-24
2.85497099419884	12853138211957674e-24
2.855771154230846	1280252930643648e-23
2.8565713142628524	12752071673356041e-24
2.857371474294859	12701764892045914e-24
2.8581716343268653	12651608533595718e-24
2.858971794358872	12601602179394995e-24
2.859771954390878	12551745413326952e-24
2.8605721144228844	1250203781211906e-23
2.861372274454891	12452478953149312e-24
2.8621724344868973	12403068419433554e-24
2.862972594518904	12353805805480171e-24
2.86377275455091	12304690685414552e-24
2.8645729145829164	12255722650275636e-24
2.865373074614923	12206901285464512e-24
2.8661732346469293	12158226178659096e-24
2.866973394678936	12109696920247805e-24
2.867773554710942	12061313104413766e-24
2.8685737147429484	12013074317750692e-24
2.869373874774955	11964980151622784e-24
2.8701740348069613	11917030202164731e-24
2.870974194838968	11869224068655412e-24
2.871774354870974	1182156134397691e-23
2.8725745149029804	11774041623396556e-24
2.873374674934987	1172666450435008e-23
2.8741748349669933	11679429592729995e-24
2.874974994999	11632336479792081e-24
2.8757751550310062	1158538477197095e-23
2.8765753150630125	11538574076134893e-24
2.877375475095019	11491903985057575e-24
2.8781756351270253	11445374116015629e-24
2.878975795159032	11398984063083761e-24
2.8797759551910382	11352733442996504e-24
2.8805761152230445	11306621861537948e-24
2.881376275255051	11260648921347996e-24
2.8821764352870574	11214814236450675e-24
2.882976595319064	11169117418918448e-24
2.8837767553510703	11123558079956415e-24
2.8845769153830765	11078135828818114e-24
2.885377075415083	11032850292429577e-24
2.8861772354470894	10987701072454926e-24
2.8869773954790956	10942687789531821e-24
2.8877775555111023	10897810065056864e-24
2.8885777155431085	10853067511969877e-24
2.889377875575115	10808459753727448e-24
2.8901780356071214	10763986405546225e-24
2.8909781956391276	10719647096737485e-24
2.8917783556711343	10675441444794702e-24
2.8925785157031405	10631369073282881e-24
2.893378675735147	10587429609670157e-24
2.8941788357671534	10543622673401566e-24
2.8949789957991596	10499947902353583e-24
2.8957791558311663	10456404906105006e-24
2.8965793158631725	10412993335434315e-24
2.897379475895179	10369712805666578e-24
2.8981796359271854	10326562951642505e-24
2.8989797959591916	10283543402131272e-24
2.8997799559911983	10240653793057788e-24
2.9005801160232045	10197893756985939e-24
2.901380276055211	10155262928648011e-24
2.9021804360872174	10112760948956245e-24
2.9029805961192237	10070387444511414e-24
2.9037807561512303	1002814205796048e-23
2.9045809161832365	9986024430324106e-24
2.905381076215243	994403420197243e-23
2.9061812362472494	9902171004818813e-24
2.9069813962792557	9860434489858579e-24
2.9077815563112623	9818824294317678e-24
2.9085817163432686	9777340067023028e-24
2.9093818763752752	973598144379112e-23
2.9101820364072815	9694748083206688e-24
2.9109821964392877	9653639618700978e-24
2.9117823564712944	9612655703329295e-24
2.9125825165033006	9571795988845902e-24
2.9133826765353072	9531060122451411e-24
2.9141828365673135	9490447749069611e-24
2.9149829965993197	9449958521105285e-24
2.9157831566313264	9409592098877893e-24
2.9165833166633326	9369348133599596e-24
2.9173834766953393	932922627388047e-23
2.9181836367273455	9289226178955771e-24
2.9189837967593517	9249347499603981e-24
2.9197839567913584	9209589898204543e-24
2.9205841168233646	9169953030631686e-24
2.9213842768553713	9130436558397494e-24
2.9221844368873775	909104013986986e-23
2.9229845969193837	9051763432007219e-24
2.9237847569513904	9012606101308981e-24
2.9245849169833966	8973567808311447e-24
2.9253850770154033	8934648217670885e-24
2.9261852370474095	889584698786361e-23
2.9269853970794157	88571637986163e-22
2.9277855571114224	881859830276742e-23
2.9285857171434286	878015017126161e-23
2.9293858771754353	8741819070164601e-24
2.9301860372074415	8703604674649423e-24
2.9309861972394478	8665506649697605e-24
2.9317863572714544	8627524666904307e-24
2.9325865173034606	8589658397973113e-24
2.933386677335467	8551907519052833e-24
2.9341868373674735	8514271697727081e-24
2.9349869973994798	8476750613939377e-24
2.9357871574314864	8439343935490173e-24
2.9365873174634927	8402051349912405e-24
2.937387477495499	8364872524356005e-24
2.9381876375275056	8327807140607636e-24
2.938987797559512	8290854879586598e-24
2.9397879575915185	825401541570698e-23
2.9405881176235247	8217288437260654e-24
2.941388277655531	8180673618336451e-24
2.9421884376875376	8144170642022074e-24
2.942988597719544	810777919238101e-23
2.9437887577515505	8071498962692464e-24
2.9445889177835567	8035329625635801e-24
2.945389077815563	7999270870587098e-24
2.9461892378475696	7963322390825561e-24
2.946989397879576	7927483862500001e-24
2.9477895579115825	789175498279275e-23
2.9485897179435887	78561354368515e-22
2.949389877975595	7820624919798597e-24
2.9501900380076016	7785223111902821e-24
2.950990198039608	7749929719453805e-24
2.9517903580716145	7714744423587688e-24
2.9525905181036207	7679666923004688e-24
2.953390678135627	7644696915537659e-24
2.9541908381676336	7609834085683768e-24
2.95499099819964	7575078145045239e-24
2.9557911582316465	7540428775733993e-24
2.9565913182636527	7505885678510231e-24
2.957391478295659	7471448558687803e-24
2.9581916383276656	7437117111172217e-24
2.958991798359672	7402891036615254e-24
2.9597919583916785	736877003870446e-23
2.9605921184236847	7334753811586402e-24
2.961392278455691	7300842068706445e-24
2.9621924384876976	726703450562062e-23
2.962992598519704	72333308304617025e-25
2.9637927585517105	7199730746483557e-24
2.9645929185837168	7166233959758975e-24
2.965393078615723	7132840180589135e-24
2.9661932386477297	7099549112661585e-24
2.966993398679736	7066360464868041e-24
2.9677935587117426	70332739500033464e-25
2.9685937187437488	700028927218873e-23
2.969393878775755	69674061455200775e-25
2.9701940388077617	6934624284526958e-24
2.970994198839768	6901943398317928e-24
2.9717943588717746	6869363199037311e-24
2.972594518903781	6836883400347313e-24
2.973394678935787	6804503719921688e-24
2.9741948389677937	6772223872832106e-24
2.9749949989998	6740043576969161e-24
2.9757951590318066	6707962542634033e-24
2.976595319063813	66759804940056885e-25
2.977395479095819	6644097151143127e-24
2.9781956391278257	6612312225865412e-24
2.978995799159832	6580625445820956e-24
2.979795959191838	6549036526731951e-24
2.980596119223845	6517545198848895e-24
2.981396279255851	6486151176809778e-24
2.9821964392878577	64548541849019855e-25
2.982996599319864	6423653950014992e-24
2.98379675935187	6392550193183577e-24
2.984596919383877	63615426453087626e-25
2.985397079415883	6330631030352675e-24
2.9861972394478897	6299815072169021e-24
2.986997399479896	62690945022009226e-25
2.987797559511902	6238469050048358e-24
2.988597719543909	6207938445744986e-24
2.989397879575915	61775024133613535e-25
2.9901980396079217	6147160687484769e-24
2.990998199639928	611691300216044e-23
2.991798359671934	6086759086446243e-24
2.992598519703941	6056698677206311e-24
2.993398679735947	602673150295642e-23
2.9941988397679538	59968573044638304e-25
2.99499899979996	5967075810027478e-24
2.995799159831966	5937386763558809e-24
2.996599319863973	590778989834409e-23
2.997399479895979	5878284948428528e-24
2.9981996399279858	5848871655121483e-24
2.998999799959992	5819549758214436e-24
2.999799959991998	5790318995872561e-24
3.000600120024005	5761179115476751e-24
3.001400280056011	57321298457596245e-25
3.002200440088018	57031709369209996e-25
3.003000600120024	5674302128643935e-24
3.0038007601520302	5645523167658803e-24
3.004600920184037	5616833795600226e-24
3.005401080216043	5588233753560726e-24
3.00620124024805	55597227924990625e-25
3.007001400280056	5531300658278247e-24
3.0078015603120623	5502967096761291e-24
3.008601720344069	5474721852835422e-24
3.009401880376075	5446564678868865e-24
3.010202040408082	5418495317255183e-24
3.011002200440088	5390513523832047e-24
3.0118023604720943	5362619053352925e-24
3.012602520504101	5334811645067196e-24
3.013402680536107	53070910613177424e-25
3.014202840568114	5279457046774953e-24
3.01500300060012	5251909358577542e-24
3.0158031606321263	5224447750177934e-24
3.016603320664133	5197071971450688e-24
3.017403480696139	5169781784847109e-24
3.018203640728146	51425769423017395e-25
3.019003800760152	5115457201603814e-24
3.0198039607921583	5088422319458365e-24
3.020604120824165	5061472051160962e-24
3.021404280856171	5034606163066037e-24
3.022204440888178	500782440580709e-23
3.023004600920184	49811265390165005e-25
3.0238047609521903	495451233436129e-23
3.024604920984197	4927981542691799e-24
3.025405081016203	4901533924833029e-24
3.0262052410482094	4875169253319364e-24
3.027005401080216	4848887281169549e-24
3.0278055611122223	48226877770148405e-25
3.028605721144229	47965705064507286e-25
3.029405881176235	4770535230410634e-24
3.0302060412082414	4744581720019479e-24
3.031006201240248	4718709735451743e-24
3.0318063612722543	4692919052277575e-24
3.032606521304261	4667209431430397e-24
3.0334066813362672	4641580641866726e-24
3.0342068413682735	4616032456663047e-24
3.03500700140028	4590564640764329e-24
3.0358071614322863	4565176969090201e-24
3.036607321464293	4539869209946659e-24
3.0374074814962992	4514641136301768e-24
3.0382076415283055	4489492518413088e-24
3.039007801560312	4464423128598162e-24
3.0398079615923184	4439432744270284e-24
3.040608121624325	441452113818068e-23
3.0414082816563313	4389688082646892e-24
3.0422084416883375	43649333558411565e-25
3.043008601720344	43402567322494215e-25
3.0438087617523504	43156579896102415e-25
3.044608921784357	4291136907396895e-24
3.0454090818163633	4266693257926925e-24
3.0462092418483695	4242326824197267e-24
3.047009401880376	4218037382699644e-24
3.0478095619123824	4193824713503644e-24
3.048609721944389	4169688602316708e-24
3.0494098819763953	4145628821619011e-24
3.0502100420084015	4121645159232187e-24
3.051010202040408	40977373935453115e-25
3.0518103620724144	4073905312596861e-24
3.052610522104421	4050148695968533e-24
3.0534106821364273	40264673286088265e-25
3.0542108421684335	4002860990316281e-24
3.05501100220044	3979329471568826e-24
3.0558111622324464	3955872559103894e-24
3.056611322264453	393249004036365e-23
3.0574114822964593	3909181697369247e-24
3.0582116423284655	3885947320056513e-24
3.059011802360472	3862786695650773e-24
3.0598119623924784	3839699614358906e-24
3.060612122424485	3816685868176725e-24
3.0614122824564913	3793745239613275e-24
3.0622124424884976	37708775253806476e-25
3.0630126025205042	374808251427626e-23
3.0638127625525104	3725360002686945e-24
3.064612922584517	37027097779464453e-25
3.0654130826165233	3680131631671104e-24
3.0662132426485296	36576253604103832e-25
3.0670134026805362	36351907552385244e-25
3.0678135627125425	3612827615144445e-24
3.0686137227445487	35905357336960507e-25
3.0694138827765554	35683149076054348e-25
3.0702140428085616	3546164930332083e-24
3.0710142028405683	3524085595823373e-24
3.0718143628725745	3502076716295488e-24
3.0726145229045807	34801380733901106e-25
3.0734146829365874	3458269470487177e-24
3.0742148429685936	34364707114003037e-25
3.0750150030006003	34147415871495224e-25
3.0758151630326065	33930819103304873e-25
3.0766153230646127	33714914734269026e-25
3.0774154830966194	3349970079493444e-24
3.0782156431286256	33285175272479775e-25
3.0790158031606323	33071336255456607e-25
3.0798159631926385	3285818173592251e-24
3.0806161232246447	3264570974442424e-24
3.0814162832566514	32433918330482085e-25
3.0822164432886576	3222280554957945e-24
3.0830166033206643	32012369479425887e-25
3.0838167633526705	31802608145147133e-25
3.0846169233846767	31593519613068617e-25
3.0854170834166834	3138510192349491e-24
3.0862172434486896	31177353211056177e-25
3.0870174034806963	3097027151172018e-24
3.0878175635127025	30763854922170007e-25
3.0886177235447088	30558101554809675e-25
3.0894178835767154	3035300949656445e-24
3.0902180436087217	30148576806712443e-25
3.0910182036407283	2994480161663121e-24
3.0918183636727345	29741682036556367e-25
3.0926185237047408	29539216246112464e-25
3.0934186837367474	29337402265546333e-25
3.0942188437687537	29136238303755987e-25
3.0950190038007603	28935722443871985e-25
3.0958191638327666	28735852819440286e-25
3.096619323864773	28536627611169645e-25
3.0974194838967795	2833804496182174e-24
3.0982196439287857	28140102996811016e-25
3.0990198039607924	27942799896846227e-25
3.0998199639927986	27746133803062747e-25
3.100620124024805	27550102941163723e-25
3.1014202840568115	27354705424095273e-25
3.1022204440888177	27159939428771443e-25
3.1030206041208244	2696580319607421e-24
3.1038207641528306	26772294847081206e-25
3.104620924184837	26579412667126698e-25
3.1054210842168435	26387154760483186e-25
3.1062212442488497	2619551940435342e-24
3.1070214042808564	2600450470951511e-24
3.1078215643128626	25814109014428432e-25
3.108621724344869	2562433046564977e-24
3.1094218843768755	25435167332250354e-25
3.1102220444088817	25246617796023142e-25
3.1110222044408884	2505868005231362e-24
3.1118223644728946	2487135246831331e-24
3.112622524504901	2468463320738374e-24
3.1134226845369075	2449852052666991e-24
3.1142228445689137	2431301266000649e-24
3.11502300460092	24128107933927417e-25
3.1158231646329266	23943804531851957e-25
3.116623324664933	2376010079711919e-24
3.1174234846969395	2357699494187973e-24
3.1182236447289458	23394485264478272e-25
3.119023804760952	2321257006651211e-24
3.1198239647929586	23031247625726094e-25
3.120624124824965	2285051621823877e-24
3.1214242848569715	22670374192268125e-25
3.1222244448889778	22490819742617546e-25
3.123024604920984	2231185131183061e-24
3.1238247649529907	2213346711964735e-24
3.124624924984997	21955665501275333e-25
3.1254250850170036	2177844484125332e-24
3.12622524504901	2160180336420025e-24
3.127025405081016	2142573947525473e-24
3.1278255651130227	21250251463545734e-25
3.128625725145029	2107533768217016e-24
3.1294258851770356	20900996533014006e-25
3.130226045209042	2072722624394882e-24
3.131026205241048	20554025313896697e-25
3.1318263652730547	203813919799449e-23
3.132626525305061	2020932465644776e-24
3.1334266853370676	20037821736075545e-25
3.134226845369074	19866881564335748e-25
3.13502700540108	19696502508961995e-25
3.1358271654330867	19526682962082466e-25
3.136627325465093	19357421319077944e-25
3.1374274854970996	1918871594334525e-24
3.138227645529106	1902056527038065e-24
3.139027805561112	1885296766520727e-24
3.1398279655931187	1868592155302145e-24
3.140628125625125	18519425299388416e-25
3.1414282856571316	183534773723305e-23
3.142228445689138	18188076213307078e-25
3.143028605721144	18023220161862523e-25
3.1438287657531507	17858907635061663e-25
3.144628925785157	17695137178989385e-25
3.1454290858171636	17531907133732164e-25
3.14622924584917	17369215990080573e-25
3.147029405881176	17207062154257421e-25
3.1478295659131827	17045444072058893e-25
3.148629725945189	16884360231022959e-25
3.1494298859771956	16723809095919341e-25
3.150230046009202	1656378905941832e-24
3.151030206041208	1640429866218377e-24
3.1518303660732148	16245336303391186e-25
3.152630526105221	16086900521536038e-25
3.1534306861372277	15928989784640656e-25
3.154230846169234	15771602578074605e-25
3.15503100620124	15614737328660533e-25
3.1558311662332468	15458392562425587e-25
3.156631326265253	15302566791844385e-25
3.1574314862972597	15147258566254422e-25
3.158231646329266	14992466266399752e-25
3.159031806361272	14838188515343617e-25
3.159831966393279	14684423728524541e-25
3.160632126425285	14531170498648105e-25
3.1614322864572912	14378427345778343e-25
3.162232446489298	14226192719506148e-25
3.163032606521304	14074465251568379e-25
3.163832766553311	1392324335198255e-24
3.164632926585317	13772525675253763e-25
3.1654330866173233	13622310726809327e-25
3.16623324664933	13472597020750161e-25
3.167033406681336	13323383115087378e-25
3.167833566713343	13174667571084694e-25
3.168633726745349	1302644895163213e-24
3.1694338867773553	12878725810403988e-25
3.170234046809362	12731496778052923e-25
3.171034206841368	12584760326395973e-25
3.171834366873375	12438515064943853e-25
3.172634526905381	12292759566886503e-25
3.1734346869373873	1214749244769775e-24
3.174234846969394	12002712304962082e-25
3.1750350070014	11858417627301672e-25
3.175835167033407	11714607069763724e-25
3.176635327065413	1157127925974829e-24
3.1774354870974193	1142843279158725e-24
3.178235647129426	11286066249312568e-25
3.179035807161432	11144178205572085e-25
3.179835967193439	11002767336554947e-25
3.180636127225445	1086183225231397e-24
3.1814362872574513	1072137152387069e-24
3.182236447289458	10581383857229815e-25
3.183036607321464	10441867826123385e-25
3.183836767353471	10302822060661958e-25
3.184636927385477	10164245224024253e-25
3.1854370874174833	1002613589861593e-24
3.18623724744949	9888492831099278e-25
3.187037407481496	9751314581111711e-25
3.187837567513503	961459982158977e-24
3.188637727545509	9478347230348905e-25
3.1894378875775153	9342555439125974e-25
3.190238047609522	9207223165851909e-25
3.1910382076415282	9072348992390268e-25
3.191838367673535	8937931675161159e-25
3.192638527705541	8803969809038567e-25
3.1934386877375474	8670462151526802e-25
3.194238847769554	8537407334362722e-25
3.1950390078015602	840480406138263e-24
3.195839167833567	8272650993596843e-25
3.196639327865573	8140946816410227e-25
3.1974394878975794	8009690299253316e-25
3.198239647929586	787888010422063e-24
3.1990398079615923	7748514925390651e-25
3.199839967993599	761859342052109e-24
3.200640128025605	7489114436020836e-25
3.2014402880576114	7360076556463951e-25
3.202240448089618	7231478556701983e-25
3.2030406081216243	7103319145992243e-25
3.203840768153631	6975597043891966e-25
3.204640928185637	6848311038263125e-25
3.2054410882176434	6721459789573933e-25
3.20624124824965	659504207430224e-24
3.2070414082816563	6469056598994855e-25
3.2078415683136625	6343502136334916e-25
3.208641728345669	6218377409132267e-25
3.2094418883776754	6093681205248877e-25
3.210242048409682	5969412239363071e-25
3.2110422084416883	5845569287410597e-25
3.2118423684736945	5722151113400978e-25
3.212642528505701	5599156453696581e-25
3.2134426885377074	5476584159585206e-25
3.214242848569714	5354432889366663e-25
3.2150430086017203	5232701493244549e-25
3.2158431686337265	5111388701618119e-25
3.216643328665733	4990493361438364e-25
3.2174434886977394	4870014186841506e-25
3.218243648729746	4749950043209973e-25
3.2190438087617523	4630299642511583e-25
3.2198439687937586	4511061827902618e-25
3.2206441288257652	43922353839924433e-26
3.2214442888577715	42738190981009283e-26
3.222244448889778	41558118600050487e-26
3.2230446089217843	4038212334509829e-25
3.2238447689537906	3921019452049826e-25
3.2246449289857972	3804231977176664e-25
3.2254450890178035	36878487394940984e-26
3.22624524904981	35718686070950606e-26
3.2270454090818164	3456290323389233e-25
3.2278455691138226	33411127467117274e-26
3.2286457291458293	3226334704497895e-25
3.2294458891778355	31119550740563856e-26
3.230246049209842	29979726611385066e-26
3.2310462092418484	28843863143215506e-26
3.2318463692738546	2771194872424991e-25
3.2326465293058613	26583971964944456e-26
3.2334466893378675	25459921139652647e-26
3.234246849369874	2433978522203839e-25
3.2350470094018804	2322355216661555e-25
3.2358471694338866	22111211050047236e-26
3.2366473294658933	2100275056410479e-25
3.2374474894978995	19898159389717535e-26
3.238247649529906	18797426093973557e-26
3.2390478095619124	17700539271066004e-26
3.2398479695939186	16607487786238564e-26
3.2406481296259253	1551826053183998e-25
3.2414482896579315	14432846508639213e-26
3.242248449689938	133512342566193e-24
3.2430486097219444	12273412814496273e-26
3.2438487697539506	11199371481194695e-26
3.2446489297859573	10129098471436948e-26
3.2454490898179635	9062583300988025e-26
3.24624924984997	7999814908275261e-26
3.2470494098819764	6940782123305775e-26
3.2478495699139827	5885474282951199e-26
3.2486497299459893	48338808135298464e-27
3.2494498899779956	3785989875553994e-26
3.250250050010002	27417917166251e-24
3.2510502100420084	17012750691720868e-27
3.2518503700740147	66442902612109944e-28
3.2526505301060213	-3687568669473104e-27
3.2534506901380276	-13982936716058075e-27
3.254250850170034	-2424191576644308e-26
3.2550510102020405	-3446461499978688e-26
3.2558511702340467	-44651140125801306e-27
3.2566513302660534	-5480159693551333e-26
3.2574514902980596	-6491609078626906e-26
3.258251650330066	-74994725734372e-24
3.2590518103620725	-8503760683901268e-26
3.2598519703940787	-9504484214093757e-26
3.2606521304260854	-10501653350094078e-26
3.2614522904580916	-11495278402664892e-26
3.262252450490098	-1248537003764507e-25
3.2630526105221045	-13471937904433948e-26
3.2638527705541107	-14454993322102205e-26
3.2646529305861174	-15434546173152645e-26
3.2654530906181236	-16410605944354277e-26
3.26625325065013	-1738318381925251e-25
3.2670534106821365	-18352289796901879e-26
3.2678535707141427	-1931793419619656e-25
3.2686537307461494	-20280126438853435e-26
3.2694538907781556	-21238877567471628e-26
3.270254050810162	-22194196732717476e-26
3.2710542108421685	-23146094828112307e-26
3.2718543708741747	-24094581492213434e-26
3.2726545309061814	-25039666691549327e-26
3.2734546909381876	-25981360731461636e-26
3.274254850970194	-26919672740932654e-26
3.2750550110022005	-27854613765272013e-26
3.2758551710342068	-2878619255670175e-25
3.2766553310662134	-29714419905743986e-26
3.2774554910982197	-3063930506877477e-25
3.278255651130226	-31560858174952897e-26
3.2790558111622325	-32479088765257486e-26
3.2798559711942388	-3339400674387538e-25
3.2806561312262454	-34305621876757654e-26
3.2814562912582517	-35213943916302844e-26
3.282256451290258	-3611898174483725e-25
3.2830566113222646	-37020746133909453e-26
3.283856771354271	-3791924629381691e-25
3.2846569313862775	-38814491627302966e-26
3.2854570914182837	-3970649170245179e-25
3.28625725145029	-4059525590845419e-25
3.2870574114822966	-4148079444494211e-25
3.287857571514303	-42363116072269107e-26
3.2886577315463095	-432422304859131e-24
3.2894578915783157	-4411814701543379e-25
3.290258051610322	-4499087527228343e-25
3.2910582116423286	-45860424127946303e-26
3.291858371674335	-4672680366821311e-25
3.2926585317063415	-4759002298140858e-25
3.2934586917383477	-4845009102033213e-25
3.294258851770354	-4930701724464772e-25
3.2950590118023606	-5016081115196639e-25
3.295859171834367	-5101148138337945e-25
3.296659331866373	-5185903735518277e-25
3.2974594918983797	-5270348911793048e-25
3.298259651930386	-5354484395204018e-25
3.2990598119623926	-5438311274561219e-25
3.299859971994399	-5521830342958538e-25
3.300660132026405	-5605042576177933e-25
3.3014602920584117	-5687948848357403e-25
3.302260452090418	-5770550060468956e-25
3.3030606121224246	-5852847111858291e-25
3.303860772154431	-5934840918134145e-25
3.304660932186437	-601653234882666e-24
3.3054610922184438	-6097922300028931e-25
3.30626125225045	-6179011619587057e-25
3.3070614122824566	-6259801288161903e-25
3.307861572314463	-6340292112670936e-25
3.308661732346469	-6420485006283436e-25
3.3094618923784758	-6500380825790169e-25
3.310262052410482	-6579980470807888e-25
3.3110622124424887	-665928478782744e-24
3.311862372474495	-673829467321297e-24
3.312662532506501	-6817010990260459e-25
3.313462692538508	-6895434572992427e-25
3.314262852570514	-6973566315333565e-25
3.3150630126025207	-705140709331923e-24
3.315863172634527	-7128957698417007e-25
3.316663332666533	-72062190814722e-23
3.31746349269854	-7283192057262744e-25
3.318263652730546	-7359877446258632e-25
3.3190638127625527	-7436276110942691e-25
3.319863972794559	-7512388919760863e-25
3.320664132826565	-7588216692098939e-25
3.321464292858572	-7663760297216011e-25
3.322264452890578	-7739020537150636e-25
3.3230646129225847	-7813998280890855e-25
3.323864772954591	-7888694358935532e-25
3.324664932986597	-7963109602325633e-25
3.325465093018604	-8037244868665076e-25
3.32626525305061	-8111100901716552e-25
3.3270654130826167	-8184678562336584e-25
3.327865573114623	-8257978715176407e-25
3.328665733146629	-8331002172574497e-25
3.329465893178636	-8403749728437895e-25
3.330266053210642	-8476222187515665e-25
3.3310662132426487	-8548420386811882e-25
3.331866373274655	-8620345132972964e-25
3.332666533306661	-8691997251076763e-25
3.333466693338668	-8763377520935693e-25
3.334266853370674	-8834486742962007e-25
3.3350670134026807	-8905325750907175e-25
3.335867173434687	-8975895303712719e-25
3.336667333466693	-9046196248140535e-25
3.3374674934987	-9116229394631747e-25
3.338267653530706	-9185995435449443e-25
3.3390678135627128	-9255495244731623e-25
3.339867973594719	-932472956678308e-24
3.340668133626725	-9393699250263062e-25
3.341468293658732	-9462405025923836e-25
3.342268453690738	-953084765731478e-24
3.3430686137227443	-9599028017218646e-25
3.343868773754751	-9666946786785445e-25
3.3446689337867572	-9734604791635133e-25
3.345469093818764	-9802002845732492e-25
3.34626925385077	-9869141580083184e-25
3.3470694138827763	-9936021885088245e-25
3.347869573914783	-10002644461142279e-25
3.3486697339467892	-10069010153380877e-25
3.349469893978796	-1013511966490915e-24
3.350270054010802	-10200973747892354e-25
3.3510702140428084	-1026657320057434e-24
3.351870374074815	-10331918727957568e-25
3.3526705341068213	-10397011165419814e-25
3.353470694138828	-10461851191942689e-25
3.354270854170834	-1052643957026242e-24
3.3550710142028404	-10590777043057494e-25
3.355871174234847	-10654864379027254e-25
3.3566713342668533	-10718702321934389e-25
3.35747149429886	-10782291614728438e-25
3.358271654330866	-1084563296132766e-24
3.3590718143628724	-1090872713612346e-24
3.359871974394879	-1097157483083682e-24
3.3606721344268853	-11034176844795796e-25
3.361472294458892	-11096533881105493e-25
3.362272454490898	-11158646629318494e-25
3.3630726145229044	-1122051588767865e-24
3.363872774554911	-11282142277975905e-25
3.3646729345869173	-11343526619867102e-25
3.365473094618924	-11404669613746844e-25
3.36627325465093	-11465571920978457e-25
3.3670734146829364	-11526234360405632e-25
3.367873574714943	-11586657530779018e-25
3.3686737347469493	-11646842217060988e-25
3.369473894778956	-11706789150545908e-25
3.370274054810962	-11766498948415863e-25
3.3710742148429684	-11825972416097544e-25
3.371874374874975	-1188521018012428e-24
3.3726745349069813	-11944212952952424e-25
3.373474694938988	-12002981541228393e-25
3.374274854970994	-12061516512260973e-25
3.3750750150030004	-1211981862539826e-24
3.375875175035007	-12177888512459071e-25
3.3766753350670133	-1223572696355574e-24
3.37747549509902	-12293334618638596e-25
3.3782756551310262	-12350712154114273e-25
3.3790758151630325	-1240786029084169e-24
3.379875975195039	-12464779669855378e-25
3.3806761352270454	-12521470986264459e-25
3.381476295259052	-1257793497380275e-24
3.3822764552910582	-1263417225683518e-24
3.3830766153230645	-12690183529251138e-25
3.383876775355071	-12745969409181388e-25
3.3846769353870774	-1280153069595398e-24
3.385477095419084	-12856867958775057e-25
3.3862772554510903	-12911981894651089e-25
3.3870774154830965	-12966873194896486e-25
3.387877575515103	-13021542505289169e-25
3.3886777355471094	-13075990474724136e-25
3.3894778955791156	-13130217812134084e-25
3.3902780556111223	-1318422508821593e-24
3.3910782156431285	-13238013076683451e-25
3.391878375675135	-13291582296733962e-25
3.3926785357071414	-13344933557588859e-25
3.3934786957391476	-13398067403382107e-25
3.3942788557711543	-13450984552533171e-25
3.3950790158031605	-1350368559864274e-24
3.395879175835167	-13556171181390098e-25
3.3966793358671734	-13608441994122531e-25
3.3974794958991796	-13660498653615552e-25
3.3982796559311863	-13712341840748125e-25
3.3990798159631925	-13763972142073625e-25
3.399879975995199	-13815390191308221e-25
3.4006801360272054	-13866596703347722e-25
3.4014802960592116	-1391759224875352e-24
3.4022804560912183	-13968377442403774e-25
3.4030806161232245	-14018952987945692e-25
3.403880776155231	-1406931939996873e-24
3.4046809361872374	-14119477449069584e-25
3.4054810962192437	-1416942763343915e-24
3.4062812562512503	-14219170699821676e-25
3.4070814162832566	-14268707139089695e-25
3.4078815763152632	-1431803767603236e-24
3.4086817363472695	-14367162859391493e-25
3.4094818963792757	-14416083365980303e-25
3.4102820564112823	-14464799755382635e-25
3.4110822164432886	-14513312675544813e-25
3.4118823764752952	-14561622718576748e-25
3.4126825365073015	-14609730505455235e-25
3.4134826965393077	-14657636630594113e-25
3.4142828565713144	-1470534175020675e-24
3.4150830166033206	-14752846433770334e-25
3.4158831766353273	-1480015124439237e-24
3.4166833366673335	-14847256836524395e-25
3.4174834966993397	-14894163796313207e-25
3.4182836567313464	-14940872718985799e-25
3.4190838167633526	-14987384195974457e-25
3.4198839767953593	-1503369881857594e-24
3.4206841368273655	-15079817237582602e-25
3.4214842968593717	-15125739967448374e-25
3.4222844568913784	-15171467580360953e-25
3.4230846169233846	-15217000792164823e-25
3.4238847769553913	-15262340021226497e-25
3.4246849369873975	-1530748598854042e-24
3.4254850970194037	-1535243920463029e-24
3.4262852570514104	-15397200291015004e-25
3.4270854170834166	-15441769815816497e-25
3.4278855771154233	-15486148316256948e-25
3.4286857371474295	-15530336402200078e-25
3.4294858971794357	-15574334667788677e-25
3.4302860572114424	-1561814368643017e-24
3.4310862172434486	-15661763975288994e-25
3.431886377275455	-15705196129456615e-25
3.4326865373074615	-15748440732098277e-25
3.4334866973394678	-15791498375188366e-25
3.4342868573714744	-15834369578330773e-25
3.4350870174034807	-15877054922928914e-25
3.435887177435487	-1591955492967088e-24
3.4366873374674936	-15961870220888722e-25
3.4374874974994998	-1600400133705722e-24
3.4382876575315064	-16045948806724932e-25
3.4390878175635127	-1608771323528325e-24
3.439887977595519	-16129295113875754e-25
3.4406881376275256	-16170695064021343e-25
3.441488297659532	-16211913586824706e-25
3.4422884576915385	-16252951233873699e-25
3.4430886177235447	-16293808576000766e-25
3.443888777755551	-16334486139924875e-25
3.4446889377875576	-1637498449159956e-24
3.445489097819564	-16415304183358065e-25
3.4462892578515705	-16455445699974287e-25
3.4470894178835767	-16495409648398154e-25
3.447889577915583	-165351965138779e-23
3.4486897379475896	-1657480683505872e-24
3.449489897979596	-16614241170779067e-25
3.4502900580116025	-16653500070187345e-25
3.4510902180436087	-16692584069760339e-25
3.451890378075615	-16731493627776756e-25
3.4526905381076216	-16770229347595105e-25
3.453490698139628	-16808791723001712e-25
3.4542908581716345	-16847181305787722e-25
3.4550910182036407	-16885398622875389e-25
3.455891178235647	-16923444119939569e-25
3.4566913382676536	-16961318409012389e-25
3.45749149829966	-16999021988759085e-25
3.4582916583316665	-1703655537085532e-24
3.4590918183636727	-17073919067383332e-25
3.459891978395679	-17111113599776605e-25
3.4606921384276856	-17148139448675513e-25
3.461492298459692	-17184997207341933e-25
3.4622924584916985	-17221687341169648e-25
3.4630926185237048	-17258210325987885e-25
3.463892778555711	-17294566742793484e-25
3.4646929385877177	-17330757005480624e-25
3.465493098619724	-17366781710021688e-25
3.4662932586517305	-17402641325943977e-25
3.4670934186837368	-17438336368785627e-25
3.467893578715743	-17473867284492541e-25
3.4686937387477497	-17509234658059556e-25
3.469493898779756	-17544438934280612e-25
3.4702940588117626	-17579480602198652e-25
3.471094218843769	-17614360224988941e-25
3.471894378875775	-17649078204077335e-25
3.4726945389077817	-1768363509111945e-24
3.473494698939788	-17718031362893194e-25
3.4742948589717946	-17752267519961155e-25
3.475095019003801	-17786344061056334e-25
3.475895179035807	-17820261445541637e-25
3.4766953390678137	-17854020150330496e-25
3.47749549909982	-17887620695568904e-25
3.478295659131826	-1792106355383348e-24
3.479095819163833	-17954349233005183e-25
3.479895979195839	-17987478143285127e-25
3.4806961392278457	-18020450818913931e-25
3.481496299259852	-18053267700450374e-25
3.482296459291858	-18085929317730504e-25
3.483096619323865	-1811843611625977e-24
3.483896779355871	-18150788573527584e-25
3.4846969393878777	-18182987135784785e-25
3.485497099419884	-18215032304813692e-25
3.48629725945189	-18246924565252674e-25
3.487097419483897	-18278664355288817e-25
3.487897579515903	-18310252146041845e-25
3.4886977395479097	-1834168841855871e-24
3.489497899579916	-18372973617701116e-25
3.490298059611922	-18404108205610239e-25
3.491098219643929	-18435092684136159e-25
3.491898379675935	-18465927436612107e-25
3.4926985397079418	-18496613023570607e-25
3.493498699739948	-1852714978209689e-24
3.494298859771954	-18557538320191204e-25
3.495099019803961	-1858777898310418e-24
3.495899179835967	-1861787224696998e-24
3.4966993398679738	-18647818562139078e-25
3.49749949989998	-1867761840101869e-24
3.498299659931986	-18707272210876096e-25
3.499099819963993	-18736780407468945e-25
3.499899979995999	-18766143474029535e-25
3.500700140028006	-18795361864008483e-25
3.501500300060012	-18824435966448023e-25
3.5023004600920182	-1885336626126008e-24
3.503100620124025	-1888215324470432e-24
3.503900780156031	-1891079728103879e-24
3.504700940188038	-18939298823646345e-25
3.505501100220044	-1896765833717538e-24
3.5063012602520502	-18995876253307764e-25
3.507101420284057	-19023953005402496e-25
3.507901580316063	-1905188900364375e-24
3.50870174034807	-190796847045484e-23
3.509501900380076	-19107340569656235e-25
3.5103020604120823	-19134856989762842e-25
3.511102220444089	-19162234395279543e-25
3.511902380476095	-19189473240343054e-25
3.512702540508102	-1921657392542208e-24
3.513502700540108	-19243536905593544e-25
3.5143028605721143	-19270362584532172e-25
3.515103020604121	-1929705140949677e-24
3.515903180636127	-1932360378043936e-24
3.516703340668134	-1935002012001667e-24
3.51750350070014	-19376300849517484e-25
3.5183036607321463	-1940244642150515e-24
3.519103820764153	-1942845723146987e-24
3.519903980796159	-19454333660405146e-25
3.520704140828166	-19480076168010385e-25
3.521504300860172	-19505685163029872e-25
3.5223044608921783	-19531161069945697e-25
3.523104620924185	-19556504256819088e-25
3.523904780956191	-195817151885949e-23
3.5247049409881974	-19606794243816388e-25
3.525505101020204	-19631741835907633e-25
3.5263052610522103	-19656558372969108e-25
3.527105421084217	-19681244270826226e-25
3.527905581116223	-19705799918927797e-25
3.5287057411482294	-19730225747049867e-25
3.529505901180236	-1975452211394477e-24
3.5303060612122423	-1977868948189768e-24
3.531106221244249	-1980272821961357e-24
3.5319063812762552	-19826638683659423e-25
3.5327065413082614	-19850421360808137e-25
3.533506701340268	-1987407657952215e-24
3.5343068613722743	-1989760476945045e-24
3.535107021404281	-19921006323836557e-25
3.5359071814362872	-1994428161501921e-24
3.5367073414682935	-1996743107944061e-24
3.5375075015003	-19990455042869626e-25
3.5383076615323064	-2001335395752021e-24
3.539107821564313	-20036128189158123e-25
3.5399079815963193	-20058778130721956e-25
3.5407081416283255	-2008130413938856e-24
3.541508301660332	-2010370663330422e-24
3.5423084616923384	-20125986028158823e-25
3.543108621724345	-20148142642064065e-25
3.5439087817563513	-20170176885322706e-25
3.5447089417883575	-20192089170338145e-25
3.545509101820364	-202138798137313e-23
3.5463092618523704	-20235549255688252e-25
3.547109421884377	-2025709784610137e-24
3.5479095819163833	-2027852596372991e-24
3.5487097419483895	-20299834020909508e-25
3.549509901980396	-2032102231992928e-24
3.5503100620124024	-2034209127363309e-24
3.551110222044409	-20363041289308257e-25
3.5519103820764153	-20383872700482474e-25
3.5527105421084215	-2040458587524238e-24
3.553510702140428	-20425181222433837e-25
3.5543108621724344	-2044565904038185e-24
3.555111022204441	-2046601980833766e-24
3.5559111822364473	-20486263729080953e-25
3.5567113422684535	-20506391353081503e-25
3.55751150230046	-2052640290527738e-24
3.5583116623324664	-2054629883784865e-24
3.559111822364473	-2056607948960849e-24
3.5599119823964793	-2058574517839755e-24
3.5607121424284855	-20605296283415537e-25
3.561512302460492	-20624733198498888e-25
3.5623124624924984	-2064405625985192e-24
3.563112622524505	-20663265844336537e-25
3.5639127825565113	-20682362296254686e-25
3.5647129425885176	-20701345971495732e-25
3.5655131026205242	-20720217204061708e-25
3.5663132626525305	-20738976363801078e-25
3.567113422684537	-20757623820968885e-25
3.5679135827165434	-2077615987487269e-24
3.5687137427485496	-2079458496908671e-24
3.5695139027805562	-20812899327363166e-25
3.5703140628125625	-2083110342017804e-24
3.5711142228445687	-2084919752576471e-24
3.5719143828765754	-20867182002587523e-25
3.5727145429085816	-2088505723784218e-24
3.5735147029405883	-20902823490788524e-25
3.5743148629725945	-20920481183994352e-25
3.5751150230046007	-20938030633911174e-25
3.5759151830366074	-20955472171830516e-25
3.5767153430686136	-2097280617241199e-24
3.5775155031006203	-20990032920394195e-25
3.5783156631326265	-21007152764280362e-25
3.5791158231646327	-2102416611010421e-24
3.5799159831966394	-2104107323264322e-24
3.5807161432286456	-21057874482297988e-25
3.5815163032606523	-2107457016779508e-24
3.5823164632926585	-21091160667521054e-25
3.5831166233246647	-21107646283697267e-25
3.5839167833566714	-2112402738529127e-24
3.5847169433886776	-21140304295259784e-25
3.5855171034206843	-21156477281061934e-25
3.5863172634526905	-21172546767027345e-25
3.5871174234846968	-21188513022309206e-25
3.5879175835167034	-21204376377724704e-25
3.5887177435487096	-21220137172696884e-25
3.5895179035807163	-2123579574414157e-24
3.5903180636127225	-21251352374561188e-25
3.5911182236447288	-21266807434210783e-25
3.5919183836767354	-21282161222668967e-25
3.5927185437087417	-21297414079629834e-25
3.5935187037407483	-21312566299522035e-25
3.5943188637727546	-2132761822319163e-24
3.595119023804761	-2134257015855203e-24
3.5959191838367675	-21357422432625723e-25
3.5967193438687737	-21372175372638474e-25
3.5975195039007803	-2138682925953417e-24
3.5983196639327866	-2140138444310354e-24
3.599119823964793	-21415841198395118e-25
3.5999199839967995	-2143019989803564e-24
3.6007201440288057	-21444460841874772e-25
3.6015203040608124	-21458624280159926e-25
3.6023204640928186	-21472690584501395e-25
3.603120624124825	-21486660048650207e-25
3.6039207841568315	-21500532982146082e-25
3.6047209441888377	-21514309718584476e-25
3.6055211042208444	-21527990508822667e-25
3.6063212642528506	-2154157571274801e-24
3.607121424284857	-2155506558792629e-24
3.6079215843168635	-2156846046517469e-24
3.6087217443488697	-21581760709869346e-25
3.6095219043808764	-21594966518250847e-25
3.6103220644128826	-216080782555598e-23
3.611122224444889	-21621096160998315e-25
3.6119223844768955	-21634020632062007e-25
3.6127225445089017	-21646851936006715e-25
3.6135227045409084	-21659590309595087e-25
3.6143228645729146	-21672236121320337e-25
3.615123024604921	-2168478962353052e-24
3.6159231846369275	-21697251170488697e-25
3.6167233446689337	-21709620996111486e-25
3.61752350470094	-21721899409396506e-25
3.6183236647329466	-2173408670687305e-24
3.619123824764953	-2174618321163337e-24
3.6199239847969595	-2175818917900707e-24
3.6207241448289658	-2177010495919146e-24
3.621524304860972	-2178193071576554e-24
3.6223244648929787	-2179366689338772e-24
3.623124624924985	-21805313681657864e-25
3.6239247849569916	-21816871398111677e-25
3.6247249449889978	-2182834033548375e-24
3.625525105021004	-21839720760894387e-25
3.6263252650530107	-21851012962876898e-25
3.627125425085017	-21862217249615746e-25
3.6279255851170236	-21873333909373186e-25
3.62872574514903	-2188436318568813e-24
3.629525905181036	-21895305358149214e-25
3.6303260652130427	-21906160788202336e-25
3.631126225245049	-21916929644440935e-25
3.6319263852770556	-21927612285193828e-25
3.632726545309062	-21938209006177158e-25
3.633526705341068	-21948719989943466e-25
3.6343268653730747	-2195914557910064e-24
3.635127025405081	-21969486069500343e-25
3.6359271854370876	-2197974167066465e-24
3.636727345469094	-21989912750409145e-25
3.6375275055011	-21999999522050607e-25
3.6383276655331067	-22010002231838454e-25
3.639127825565113	-2201992119744392e-24
3.6399279855971196	-2202975671092397e-24
3.640728145629126	-22039509008092576e-25
3.641528305661132	-22049178352004286e-25
3.6423284656931387	-22058765028346375e-25
3.643128625725145	-22068269304103627e-25
3.6439287857571516	-2207769144477005e-24
3.644728945789158	-22087031744977585e-25
3.645529105821164	-22096290422921917e-25
3.6463292658531707	-22105467774454716e-25
3.647129425885177	-22114564066831816e-25
3.6479295859171836	-22123579554705203e-25
3.64872974594919	-22132514504382035e-25
3.649529905981196	-22141369171734026e-25
3.6503300660132028	-2215014383228405e-24
3.651130226045209	-22158838743665654e-25
3.6519303860772157	-22167454153483503e-25
3.652730546109222	-22175990391877162e-25
3.653530706141228	-2218444757661809e-24
3.6543308661732348	-2219282608256919e-24
3.655131026205241	-2220112612968798e-24
3.6559311862372477	-22209347988753946e-25
3.656731346269254	-22217491921330866e-25
3.65753150630126	-22225558129893496e-25
3.658331666333267	-22233546915172413e-25
3.659131826365273	-22241458517453924e-25
3.6599319863972792	-22249293230285766e-25
3.660732146429286	-22257051265087363e-25
3.661532306461292	-22264732857130588e-25
3.662332466493299	-2227233828071859e-24
3.663132626525305	-22279867814220273e-25
3.6639327865573112	-22287321632598767e-25
3.664732946589318	-22294700098384173e-25
3.665533106621324	-22302003322029586e-25
3.666333266653331	-2230923166606511e-24
3.667133426685337	-22316385339877284e-25
3.6679335867173433	-22323464573316973e-25
3.66873374674935	-22330469638789973e-25
3.669533906781356	-2233740070827785e-24
3.670334066813363	-22344258125066123e-25
3.671134226845369	-2235104206764157e-24
3.6719343868773753	-2235775282575722e-24
3.672734546909382	-2236439061638904e-24
3.673534706941388	-2237095563645524e-24
3.674334866973395	-2237744821745064e-24
3.675135027005401	-2238386855805529e-24
3.6759351870374073	-22390216868468883e-25
3.676735347069414	-2239649341919986e-24
3.67753550710142	-2240269844619772e-24
3.678335667133427	-22408832161288465e-25
3.679135827165433	-22414894829830573e-25
3.6799359871974393	-22420886675711795e-25
3.680736147229446	-22426807969847147e-25
3.681536307261452	-22432658874866956e-25
3.682336467293459	-22438439650708693e-25
3.683136627325465	-22444150562188738e-25
3.6839367873574713	-22449791849322347e-25
3.684736947389478	-22455363697372567e-25
3.685537107421484	-2246086635584142e-24
3.686337267453491	-22466300057019228e-25
3.687137427485497	-22471665009479377e-25
3.6879375875175033	-2247696149931572e-24
3.68873774754951	-22482189707590016e-25
3.6895379075815162	-2248734986930309e-24
3.690338067613523	-2249244220644533e-24
3.691138227645529	-22497466931655895e-25
3.6919383876775353	-22502424347562713e-25
3.692738547709542	-2250731462113292e-24
3.6935387077415482	-2251213796310831e-24
3.694338867773555	-225168946057792e-23
3.695139027805561	-2252158480311995e-24
3.6959391878375674	-22526208732668663e-25
3.696739347869574	-2253076670288086e-24
3.6975395079015803	-225352587939875e-23
3.698339667933587	-2253968535984507e-24
3.699139827965593	-2254404653313281e-24
3.6999399879975994	-22548342607940555e-25
3.700740148029606	-22552573755436726e-25
3.7015403080616123	-22556740178231605e-25
3.702340468093619	-22560842117560174e-25
3.703140628125625	-22564879802460143e-25
3.7039407881576314	-2256885343242471e-24
3.704740948189638	-22572763251399366e-25
3.7055411082216443	-2257660939409623e-24
3.7063412682536505	-22580392198515327e-25
3.707141428285657	-22584111740821863e-25
3.7079415883176634	-22587768349258044e-25
3.70874174834967	-22591362211390846e-25
3.7095419083816763	-22594893479821725e-25
3.7103420684136825	-22598362432106438e-25
3.711142228445689	-2260176924063313e-24
3.7119423884776954	-2260511412657904e-24
3.712742548509702	-22608397305158307e-25
3.7135427085417083	-22611618950385375e-25
3.7143428685737145	-22614779366378953e-25
3.715143028605721	-2261787867104603e-24
3.7159431886377274	-22620917054664083e-25
3.716743348669734	-2262389482460443e-24
3.7175435087017403	-2262681209877406e-24
3.7183436687337466	-226296691165106e-23
3.7191438287657532	-2263246608164406e-24
3.7199439887977594	-22635203196920244e-25
3.720744148829766	-22637880679450637e-25
3.7215443088617723	-2264049869430502e-24
3.7223444688937786	-22643057475671066e-25
3.7231446289257852	-2264555719268431e-24
3.7239447889577915	-22647998115040043e-25
3.724744948989798	-22650380391273962e-25
3.7255451090218044	-2265270419648472e-24
3.7263452690538106	-2265496979223609e-24
3.7271454290858173	-22657177329774274e-25
3.7279455891178235	-22659327059821027e-25
3.72874574914983	-22661419137688307e-25
3.7295459091818364	-226634537295301e-23
3.7303460692138426	-2266543111859422e-24
3.7311462292458493	-22667351437695438e-25
3.7319463892778555	-2266921489256111e-24
3.732746549309862	-22671021714126306e-25
3.7335467093418684	-2267277204686096e-24
3.7343468693738746	-22674466146094686e-25
3.7351470294058813	-226761040955821e-23
3.7359471894378875	-2267768620811553e-24
3.736747349469894	-22679212608107176e-25
3.7375475095019004	-2268068349206868e-24
3.7383476695339066	-226820990882246e-23
3.7391478295659133	-22683459563271023e-25
3.7399479895979195	-22684765102877567e-25
3.740748149629926	-22686015937166144e-25
3.7415483096619324	-2268721213308624e-24
3.7423484696939386	-2268835401942216e-24
3.7431486297259453	-2268944170215467e-24
3.7439487897579515	-22690475448539603e-25
3.744748949789958	-22691455374315543e-25
3.7455491098219644	-22692381653225888e-25
3.7463492698539707	-22693254528131923e-25
3.7471494298859773	-22694074162748178e-25
3.7479495899179835	-2269484072621019e-24
3.74874974994999	-22695554419095362e-25
3.7495499099819964	-22696215412436587e-25
3.7503500700140027	-22696823905727064e-25
3.7511502300460093	-22697380063223423e-25
3.7519503900780156	-2269788408794252e-24
3.752750550110022	-22698336144412034e-25
3.7535507101420285	-22698736415320032e-25
3.7543508701740347	-22699085089859794e-25
3.7551510302060414	-2269938232930639e-24
3.7559511902380476	-22699628353210766e-25
3.756751350270054	-22699823285171963e-25
3.7575515103020605	-22699967353956643e-25
3.7583516703340667	-22700060729513496e-25
3.7591518303660734	-22700103538152074e-25
3.7599519903980796	-2270009598478659e-24
3.760752150430086	-22700038295202143e-25
3.7615523104620925	-2269993058703467e-24
3.7623524704940987	-22699773044598543e-25
3.7631526305261054	-22699565884192092e-25
3.7639527905581116	-22699309208814526e-25
3.764752950590118	-2269900322175375e-24
3.7655531106221245	-22698648183218286e-25
3.7663532706541307	-22698244134407818e-25
3.7671534306861374	-2269779126234722e-24
3.7679535907181436	-22697289808542524e-25
3.76875375075015	-2269673993670826e-24
3.7695539107821565	-2269614178697756e-24
3.7703540708141627	-22695495546646346e-25
3.7711542308461694	-22694801346903083e-25
3.7719543908781756	-22694059408382913e-25
3.772754550910182	-22693269871218967e-25
3.7735547109421885	-2269243289885472e-24
3.7743548709741948	-22691548705691157e-25
3.7751550310062014	-2269061738551176e-24
3.7759551910382076	-22689639144585997e-25
3.776755351070214	-22688614176986054e-25
3.7775555111022205	-2268754259628211e-24
3.7783556711342268	-2268642461172518e-24
3.7791558311662334	-22685260354503734e-25
3.7799559911982397	-2268405000107167e-24
3.780756151230246	-2268279371433037e-24
3.7815563112622526	-2268149168618361e-24
3.782356471294259	-2268014404727776e-24
3.7831566313262655	-22678750931240735e-25
3.7839567913582717	-22677312563315535e-25
3.784756951390278	-22675829091495757e-25
3.7855571114222846	-22674300641548854e-25
3.786357271454291	-22672727418931136e-25
3.7871574314862975	-22671109533689126e-25
3.7879575915183037	-22669447191821235e-25
3.78875775155031	-226677405120476e-23
3.7895579115823166	-2266598968220625e-24
3.790358071614323	-22664194887424705e-25
3.7911582316463295	-22662356222841705e-25
3.7919583916783357	-22660473867079558e-25
3.792758551710342	-2265854799740532e-24
3.7935587117423486	-22656578761812585e-25
3.794358871774355	-22654566305313397e-25
3.7951590318063615	-2265251079623014e-24
3.7959591918383677	-2265041236900389e-24
3.796759351870374	-226482712052385e-23
3.7975595119023806	-22646087443440807e-25
3.798359671934387	-22643861257354205e-25
3.799159831966393	-22641592763259378e-25
3.7999599919983997	-22639282137068128e-25
3.800760152030406	-226369295500844e-23
3.8015603120624126	-22634535130786147e-25
3.802360472094419	-22632099014427594e-25
3.803160632126425	-2262962137068638e-24
3.8039607921584317	-22627102359211275e-25
3.804760952190438	-226245421399221e-23
3.8055611122224446	-2262194081581806e-24
3.806361272254451	-22619298592355466e-25
3.807161432286457	-22616615586086054e-25
3.8079615923184638	-22613891962079604e-25
3.80876175235047	-22611127829298434e-25
3.8095619123824767	-22608323363654346e-25
3.810362072414483	-2260547873563813e-24
3.811162232446489	-22602594061530475e-25
3.8119623924784958	-22599669489596023e-25
3.812762552510502	-22596705168641523e-25
3.8135627125425087	-2259370125126843e-24
3.814362872574515	-22590657910135942e-25
3.815163032606521	-225875752157172e-23
3.815963192638528	-2258445336208439e-24
3.816763352670534	-22581292514307297e-25
3.8175635127025407	-22578092751532677e-25
3.818363672734547	-2257485427298268e-24
3.819163832766553	-22571577202798454e-25
3.81996399279856	-2256826167569212e-24
3.820764152830566	-22564907856191356e-25
3.8215643128625727	-22561515833742843e-25
3.822364472894579	-2255808584361845e-24
3.823164632926585	-2255461791075483e-24
3.823964792958592	-225511122422346e-23
3.824764952990598	-22547568973311973e-25
3.8255651130226047	-22543988263364675e-25
3.826365273054611	-22540370202652534e-25
3.827165433086617	-2253671493103763e-24
3.827965593118624	-22533022657228886e-25
3.82876575315063	-2252929342296808e-24
3.8295659131826367	-22525527448890355e-25
3.830366073214643	-22521724806553057e-25
3.831166233246649	-22517885695720434e-25
3.831966393278656	-225140101974366e-23
3.832766553310662	-22510098481379193e-25
3.8335667133426687	-2250615062452657e-24
3.834366873374675	-22502166854832233e-25
3.835167033406681	-22498147230572054e-25
3.835967193438688	-22494091933078844e-25
3.836767353470694	-22490001059117647e-25
3.8375675135027008	-22485874798152793e-25
3.838367673534707	-22481713226891586e-25
3.839167833566713	-22477516481672448e-25
3.83996799359872	-2247328472268625e-24
3.840768153630726	-2246901804724014e-24
3.8415683136627323	-2246471662338545e-24
3.842368473694739	-2246038057905804e-24
3.843168633726745	-22456010042735865e-25
3.843968793758752	-22451605087873625e-25
3.844768953790758	-22447165928872297e-25
3.8455691138227643	-22442692656262763e-25
3.846369273854771	-22438185409365003e-25
3.8471694338867772	-22433644287112465e-25
3.847969593918784	-2242906943018038e-24
3.84876975395079	-2242446098303869e-24
3.8495699139827964	-2241981908609157e-24
3.850370074014803	-2241514382471995e-24
3.8511702340468092	-22410435359385746e-25
3.851970394078816	-22405693773301476e-25
3.852770554110822	-22400919280054967e-25
3.8535707141428284	-2239611189861976e-24
3.854370874174835	-22391271846107334e-25
3.8551710342068413	-22386399163446327e-25
3.855971194238848	-22381494049587836e-25
3.856771354270854	-2237655658991278e-24
3.8575715143028604	-2237158689392558e-24
3.858371674334867	-22366585144856406e-25
3.8591718343668733	-22361551394475907e-25
3.85997199439888	-22356485811648574e-25
3.860772154430886	-2235138853298388e-24
3.8615723144628924	-22346259608084073e-25
3.862372474494899	-22341099247555427e-25
3.8631726345269053	-2233590751563692e-24
3.863972794558912	-22330684519122467e-25
3.864772954590918	-22325430435550173e-25
3.8655731146229244	-22320145340001037e-25
3.866373274654931	-223148294016106e-23
3.8671734346869373	-22309482676486324e-25
3.867973594718944	-22304105332679545e-25
3.86877375475095	-22298697474815773e-25
3.8695739147829564	-22293259225951954e-25
3.870374074814963	-22287790674721617e-25
3.8711742348469693	-2228229197535252e-24
3.871974394878976	-2227676320184146e-24
3.872774554910982	-222712045330818e-23
3.8735747149429884	-22265616054725507e-25
3.874374874974995	-22259997863808677e-25
3.8751750350070013	-2225435010480125e-24
3.875975195039008	-2224867287040251e-24
3.8767753550710142	-22242966317008624e-25
3.8775755151030205	-2223723052078479e-24
3.878375675135027	-22231465604245857e-25
3.8791758351670333	-222256716798778e-23
3.87997599519904	-22219848868027057e-25
3.8807761552310462	-22213997324818744e-25
3.8815763152630525	-22208117061908034e-25
3.882376475295059	-2220220830155637e-24
3.8831766353270654	-22196271082252934e-25
3.883976795359072	-22190305500762765e-25
3.8847769553910783	-2218431177826311e-24
3.8855771154230845	-2217828992342758e-24
3.886377275455091	-2217224011406534e-24
3.8871774354870974	-22166162375926186e-25
3.8879775955191036	-2216005690823227e-24
3.8887777555511103	-22153923745407006e-25
3.8895779155831165	-2214776309317776e-24
3.890378075615123	-2214157498379955e-24
3.8911782356471294	-22135359564723865e-25
3.8919783956791356	-2212911691726587e-24
3.8927785557111423	-2212284714740633e-24
3.8935787157431485	-22116550396362577e-25
3.894378875775155	-2211022676035755e-24
3.8951790358071614	-2210387633100634e-24
3.8959791958391676	-22097499231907985e-25
3.8967793558711743	-2209109555115392e-24
3.8975795159031805	-22084665420203653e-25
3.898379675935187	-2207820896563779e-24
3.8991798359671934	-22071726234619126e-25
3.8999799959991996	-22065217354812466e-25
3.9007801560312063	-22058682437890633e-25
3.9015803160632125	-22052121612873687e-25
3.902380476095219	-22045534999837017e-25
3.9031806361272254	-22038922579807087e-25
3.9039807961592317	-2203228461488977e-24
3.9047809561912383	-22025621085027328e-25
3.9055811162232446	-22018932177515684e-25
3.9063812762552512	-22012217959304324e-25
3.9071814362872574	-2200547854640288e-24
3.9079815963192637	-21998714051297327e-25
3.9087817563512703	-21991924533076683e-25
3.9095819163832766	-2198511012726622e-24
3.9103820764152832	-21978270940930904e-25
3.9111822364472895	-21971407049151733e-25
3.9119823964792957	-21964518585827677e-25
3.9127825565113024	-21957605601916237e-25
3.9135827165433086	-21950668276852874e-25
3.9143828765753153	-2194370665807143e-24
3.9151830366073215	-21936720819568708e-25
3.9159831966393277	-21929710925601333e-25
3.9167833566713344	-21922677044745095e-25
3.9175835167033406	-2191561926102566e-24
3.9183836767353473	-21908537721894526e-25
3.9191838367673535	-2190143248725386e-24
3.9199839967993597	-2189430362324e-21
3.9207841568313664	-21887151288146455e-25
3.9215843168633726	-21879975547567463e-25
3.9223844768953793	-2187277654949662e-24
3.9231846369273855	-21865554309383802e-25
3.9239847969593917	-21858308997990857e-25
3.9247849569913984	-21851040668172637e-25
3.9255851170234046	-21843749424825705e-25
3.9263852770554113	-21836435389651753e-25
3.9271854370874175	-21829098603579414e-25
3.9279855971194237	-2182173923818368e-24
3.9287857571514304	-2181435731216704e-24
3.9295859171834366	-2180695296268107e-24
3.9303860772154433	-21799526278359297e-25
3.9311862372474495	-21792077338077427e-25
3.9319863972794558	-21784606269771318e-25
3.9327865573114624	-21777113149877222e-25
3.9335867173434687	-21769598031792098e-25
3.934386877375475	-2176206109305405e-24
3.9351870374074815	-21754502342336696e-25
3.9359871974394878	-21746921948233473e-25
3.9367873574714944	-21739319922128506e-25
3.9375875175035007	-21731696439120443e-25
3.938387677535507	-2172405151601442e-24
3.9391878375675136	-21716385296467224e-25
3.93998799759952	-21708697871009736e-25
3.9407881576315265	-2170098927108382e-24
3.9415883176635327	-21693259660946103e-25
3.942388477695539	-21685509080169967e-25
3.9431886377275456	-21677737689759433e-25
3.943988797759552	-21669945485377692e-25
3.9447889577915585	-2166213261339204e-24
3.9455891178235647	-21654299148612423e-25
3.946389277855571	-21646445186990736e-25
3.9471894378875776	-2163857081363685e-24
3.947989597919584	-21630676126671057e-25
3.9487897579515905	-21622761167293045e-25
3.9495899179835967	-2161482608403851e-24
3.950390078015603	-21606870934912266e-25
3.9511902380476096	-2159889583646605e-24
3.951990398079616	-2159090084345207e-24
3.9527905581116225	-2158288602309086e-24
3.9535907181436287	-2157485155048107e-24
3.954390878175635	-21566797412070175e-25
3.9551910382076416	-2155872374988866e-24
3.955991198239648	-2155063063766227e-24
3.9567913582716545	-21542518151827263e-25
3.9575915183036607	-21534386388877627e-25
3.958391678335667	-21526235423081214e-25
3.9591918383676736	-2151806536882135e-24
3.95999199839968	-2150987628627126e-24
3.9607921584316865	-2150166822964105e-24
3.9615923184636928	-21493441361018946e-25
3.962392478495699	-2148519568636806e-24
3.9631926385277056	-2147693135693459e-24
3.963992798559712	-2146864840524461e-24
3.9647929585917185	-2146034694026043e-24
3.9655931186237248	-21452027008060648e-25
3.966393278655731	-2144368873224431e-24
3.9671934386877377	-21435332219063227e-25
3.967993598719744	-21426957485322536e-25
3.9687937587517506	-2141856463944245e-24
3.969593918783757	-21410153767617048e-25
3.970394078815763	-21401724959835104e-25
3.9711942388477697	-21393278283859257e-25
3.971994398879776	-21384813829136186e-25
3.9727945589117826	-2137633166451273e-24
3.973594718943789	-21367831894072292e-25
3.974394878975795	-2135931453895682e-24
3.9751950390078017	-21350779762880842e-25
3.975995199039808	-21342227604875634e-25
3.9767953590718146	-2133365814734056e-24
3.977595519103821	-2132507143255951e-24
3.978395679135827	-2131646759497355e-24
3.9791958391678337	-213078466969243e-23
3.97999599919984	-2129920881322172e-24
3.980796159231846	-21290553994823304e-25
3.981596319263853	-2128188238863845e-24
3.982396479295859	-21273193989788247e-25
3.9831966393278657	-21264488931629563e-25
3.983996799359872	-2125576729927227e-24
3.984796959391878	-2124702913120554e-24
3.985597119423885	-21238274510912945e-25
3.986397279455891	-21229503553862016e-25
3.9871974394878977	-2122071625517384e-24
3.987997599519904	-2121191281379952e-24
3.98879775955191	-21203093189623573e-25
3.989597919583917	-21194257495945126e-25
3.990398079615923	-2118540583847389e-24
3.9911982396479297	-21176538263288462e-25
3.991998399679936	-21167654860377617e-25
3.992798559711942	-21158755697503993e-25
3.993598719743949	-2114984085977746e-24
3.994398879775955	-21140910368882063e-25
3.9951990398079618	-21131964367390385e-25
3.995999199839968	-2112300291710195e-24
3.996799359871974	-2111402606192695e-24
3.997599519903981	-2110503389673307e-24
3.998399679935987	-21096026492535558e-25
3.9991998399679938	-21087003903544517e-25
4	-2107796624414328e-24


==> figures/its_1.1.dat <==
its,gauss,zolo,egamma,gamma
2,87,0,2054,0
3,1120,1846,58,52
4,883,242,4,1981
5,27,29,11,84


==> figures/wcr_4_95.dat <==
x	shifted	unshifted	origwcr
0	0.9090887310945692	0.9090887310945692	0.6829391326630386
0.0008001600320064013	0.9090911824289781	0.9090913114462313	0.6829449166867373
0.0016003200640128026	0.9090985363569335	0.9090990524178135	0.682962268923823
0.002400480096019204	0.9091107926526105	0.9091119537590936	0.682991189872223
0.003200640128025605	0.9091279509395942	0.9091300150529877	0.6830316803616838
0.004000800160032006	0.9091500106908232	0.9091532357154841	0.6830837415535715
0.004800960192038408	0.9091769712285078	0.9091816149955472	0.6831473749405905
0.005601120224044809	0.9092088317240237	0.9092151519749957	0.6832225823464261
0.00640128025605121	0.9092455911977863	0.9092538455683538	0.6833093659253019
0.0072014402880576115	0.9092872485190976	0.9092976945226738	0.6834077281614608
0.008001600320064013	0.9093338024059727	0.909346697417334	0.6835176718685624
0.008801760352070413	0.9093852514249419	0.9094008526638062	0.6836392001890002
0.009601920384076815	0.9094415939908296	0.9094601585053999	0.6837723165931365
0.010402080416083216	0.9095028283665099	0.9095246130169761	0.6839170248784576
0.011202240448089618	0.9095689526626408	0.909594214104637	0.6840733291686422
0.012002400480096018	0.9096399648373713	0.9096689595053868	0.684241233912551
0.01280256051210242	0.9097158626960307	0.9097488467867656	0.6844207438831305
0.013602720544108821	0.9097966438907898	0.909833873346457	0.6846118641762331
0.014402880576115223	0.9098823059203027	0.9099240364118694	0.6848146002093526
0.015203040608121624	0.9099728461293229	0.9100193330396898	0.6850289577202734
0.016003200640128026	0.9100682617082989	0.910119760115409	0.6852549427656347
0.016803360672134428	0.9101685496929446	0.9102253143528244	0.6854925617194068
0.017603520704140826	0.910273706963788	0.9103359922935111	0.6857418212712795
0.01840368073614723	0.9103837302456971	0.9104517903062711	0.6860027284249626
0.01920384076815363	0.9104986161073827	0.910572704586551	0.6862752904963949
0.020004000800160033	0.9106183609608776	0.9106987311558381	0.6865595151118654
0.02080416083216643	0.9107429610609947	0.9108298658610259	0.68685541020604
0.021604320864172834	0.9108724125047614	0.9109661043737557	0.6871629840198972
0.022404480896179236	0.9110067112308307	0.9111074421897312	0.6874822450985694
0.023204640928185638	0.9111458530188716	0.9112538746280057	0.6878132022890897
0.024004800960192037	0.9112898334889356	0.9114053968302452	0.6881558647380416
0.02480496099219844	0.9114386481008008	0.9115620037599634	0.688510241889112
0.02560512102420484	0.9115922921532932	0.911723690201732	0.6888763434805464
0.026405281056211243	0.9117507607835885	0.9118904507603636	0.6892541795425007
0.027205441088217642	0.911914048966487	0.91206227986007	0.689643760394296
0.028005601120224044	0.9120821515136697	0.9122391717435944	0.6900450966415675
0.028805761152230446	0.9122550630729316	0.9124211204713175	0.6904581991733094
0.02960592118423685	0.9124327781273931	0.9126081199203384	0.6908830791588145
0.030406081216243247	0.9126152909946879	0.9128001637835287	0.6913197480445069
0.03120624124824965	0.91280259582613	0.9129972455685638	0.6917682175506632
0.03200640128025605	0.9129946866058609	0.9131993585969256	0.6922284996680258
0.03280656131226245	0.9131915571499714	0.9134064960028835	0.6927006066543011
0.033606721344268856	0.913393201105604	0.9136186507324465	0.6931845510305459
0.034406881376275254	0.9135996119500345	0.9138358155422939	0.6936803455774337
0.03520704140828165	0.9138107829897288	0.9140579829986785	0.6941880033314078
0.03600720144028806	0.914026707359384	0.9142851454763065	0.6947075375807108
0.03680736147229446	0.9142473780209415	0.914517295157192	0.6952389618612931
0.03760752150430086	0.9144727877625848	0.9147544240294888	0.6957822899525976
0.03840768153630726	0.9147029291977125	0.9149965238862942	0.6963375358732182
0.03920784156831366	0.9149377947638933	0.915243586324433	0.6969047138764304
0.040008001600320066	0.9151773767217969	0.9154956027432137	0.6974838384455895
0.040808161632326465	0.9154216671541084	0.9157525643431639	0.6980749242893992
0.04160832166433286	0.9156706579644178	0.91601446212474	0.6986779863370424
0.04240848169633927	0.9159243408760929	0.9162812868870129	0.6992930397331761
0.04320864172834567	0.9161827074311295	0.916553029226333	0.6999200998327862
0.04400880176035207	0.9164457489889822	0.9168296795349693	0.7005591821958995
0.04480896179235847	0.916713456725377	0.9171112279997263	0.7012103025821526
0.04560912182436487	0.9169858216310991	0.9173976646005386	0.7018734769452101
0.046409281856371276	0.9172628345107673	0.9176889791090419	0.7025487214270384
0.047209441888377675	0.9175444859815858	0.9179851610871226	0.7032360523520202
0.048009601920384073	0.9178307664720748	0.9182861998854439	0.7039354862209198
0.04880976195239048	0.9181216662207863	0.9185920846419511	0.7046470397046859
0.04960992198439688	0.9184171752749968	0.9189028042803531	0.7053707296380967
0.05041008201640328	0.9187172834893833	0.9192183475085851	0.7061065730132376
0.05121024204840968	0.9190219805246806	0.9195387028172475	0.7068545869728167
0.05201040208041608	0.9193312558463204	0.9198638584780243	0.7076147888033062
0.052810562112422486	0.9196450987230484	0.9201938025420805	0.7083871959279142
0.053610722144428885	0.9199634982255311	0.9205285228384397	0.7091718258993788
0.054410882176435284	0.9202864432249356	0.9208680069723397	0.7099686963925838
0.05521104220844169	0.920613922391498	0.9212122423235689	0.7107778251969926
0.05601120224044809	0.9209459241930726	0.9215612160447824	0.7115992302088955
0.056811362272454494	0.9212824368936626	0.9219149150597983	0.7124329294234691
0.05761152230446089	0.9216234485519361	0.9222733260618754	0.7132789409266438
0.05841168233646729	0.9219689470197223	0.9226364355119708	0.7141372828867747
0.0592118423684737	0.9223189199404939	0.9230042296369786	0.7150079735461135
0.060012002400480095	0.9226733547478312	0.9233766944279512	0.7158910312120799
0.060812162432486494	0.9230322386638721	0.9237538156383013	0.7167864742483232
0.0616123224644929	0.9233955586977431	0.9241355787819863	0.7176943210655778
0.0624124824964993	0.9237633016439787	0.9245219691316748	0.7186145901123031
0.0632126425285057	0.9241354540809212	0.9249129717168977	0.7195472998651057
0.0640128025605121	0.9245120023691098	0.9253085713221786	0.7204924688189435
0.06481296259251851	0.9248929326496511	0.9257087524851515	0.7214501154771018
0.0656131226245249	0.9252782308425773	0.92611349949466	0.7224202583409427
0.0664132826565313	0.9256678826451887	0.9265227963888418	0.7234029158994209
0.06721344268853771	0.9260618735303849	0.9269366269531957	0.7243981066183638
0.0680136027205441	0.9264601887449793	0.9273549747186369	0.7254058489295097
0.06881376275255051	0.9268628133080009	0.9277778229595345	0.7264261612193033
0.06961392278455691	0.9272697320089852	0.9282051546917354	0.7274590618174405
0.0704140828165633	0.9276809294062508	0.9286369526705757	0.7285045689851608
0.07121424284856971	0.9280963898251622	0.9290731993888764	0.7295627009032836
0.07201440288057612	0.9285160973563846	0.9295138770749282	0.7306334756599817
0.07281456291258252	0.9289400358541227	0.9299589676904619	0.7317169112382901
0.07361472294458891	0.929368188934351	0.9304084529286076	0.7328130255033439
0.07441488297659532	0.9298005399730321	0.9308623142118412	0.7339218361893431
0.07521504300860173	0.9302370721043247	0.9313205326899212	0.7350433608862375
0.07601520304060812	0.9306777682187809	0.931783089237813	0.7361776170261289
0.07681536307261452	0.9311226109615347	0.932249964453604	0.7373246218693859
0.07761552310462093	0.9315715827304796	0.9327211386564076	0.7384843924904655
0.07841568313662732	0.9320246656744385	0.9331965918842602	0.7396569457634397
0.07921584316863373	0.9324818416913248	0.9336763038920068	0.7408422983472189
0.08001600320064013	0.932943092426294	0.9341602541491796	0.7420404666704714
0.08081616323264652	0.9334083992698898	0.9346484218378689	0.7432514669162309
0.08161632326465293	0.9338777433561805	0.9351407858505859	0.7444753150061897
0.08241648329665933	0.9343511055608896	0.9356373247881211	0.7457120265846718
0.08321664332866573	0.934828466499521	0.9361380169573933	0.7469616170022825
0.08401680336067213	0.9353098065254767	0.936642840369296	0.7482241012992277
0.08481696339267854	0.9357951057281682	0.9371517727365373	0.7494994941882995
0.08561712342468494	0.9362843439311264	0.9376647914714764	0.7507878100375248
0.08641728345669134	0.936777500690103	0.9381818736839557	0.7520890628524695
0.08721744348869774	0.9372745552911708	0.9387029961791308	0.7534032662581948
0.08801760352070415	0.937775486748818	0.9392281354552966	0.7547304334808607
0.08881776355271054	0.9382802738040423	0.9397572677017137	0.7560705773289735
0.08961792358471694	0.9387888949224397	0.9402903687964318	0.757423710174271
0.09041808361672335	0.9393013282922935	0.9408274143041142	0.7587898439322381
0.09121824364872974	0.9398175518226609	0.9413683794738616	0.760168990042256
0.09201840368073615	0.9403375431414595	0.9419132392370375	0.7615611594473719
0.09281856371274255	0.9408612795935516	0.9424619682050948	0.7629663625736889
0.09361872374474894	0.9413887382388324	0.9430145406674052	0.7643846093093707
0.09441888377675535	0.9419198958503152	0.9435709305890926	0.7658159089832576
0.09521904380876176	0.9424547289122208	0.9441311116088684	0.7672602703430864
0.09601920384076815	0.9429932136180683	0.9446950570368742	0.7687177015333132
0.09681936387277455	0.943535325868768	0.945262739852527	0.7701882100725312
0.09761952390478096	0.9440810412707185	0.9458341327023733	0.7716718028304835
0.09841968393678736	0.9446303351339078	0.9464092078979496	0.7731684860046614
0.09921984396879376	0.9451831824700181	0.9469879374136494	0.7746782650964883
0.10002000400080016	0.9457395579905379	0.9475702928846018	0.7762011448870825
0.10082016403280657	0.9462994361048772	0.9481562456045561	0.7777371294125964
0.10162032406481296	0.946862790918493	0.9487457665237812	0.7792862219391257
0.10242048409681936	0.9474295962310189	0.9493388262469715	0.7808484249371892
0.10322064412882577	0.9479998255344049	0.94993539503117	0.7824237400557684
0.10402080416083216	0.9485734520110654	0.9505354427837004	0.784012168095912
0.10482096419283857	0.9491504485320361	0.9511389390601166	0.7856137089838928
0.10562112422484497	0.9497307876551437	0.9517458530621647	0.7872283617439204
0.10642128425685136	0.9503144416231822	0.9523561536357621	0.7888561244704019
0.10722144428885777	0.9509013823621055	0.9529698092689939	0.7904969942997511
0.10802160432086418	0.9514915814792306	0.9535867880901265	0.7921509673817396
0.10882176435287057	0.952085010261454	0.9542070578656404	0.793818038850389
0.10962192438487697	0.9526816396734826	0.9548305859982832	0.7954982027944018
0.11042208441688338	0.9532814403560803	0.9554573395251424	0.7971914522271256
0.11122224444888978	0.9538843826243291	0.9560872851157417	0.7988977790560534
0.11202240448089618	0.9544904364659081	0.9567203890701592	0.8006171740518508
0.11282256451290258	0.9550995715393893	0.9573566173171706	0.8023496268169177
0.11362272454490899	0.955711757172552	0.9579959354124162	0.8040951257534694
0.11442288457691538	0.9563269623607161	0.9586383085365954	0.8058536580311504
0.11522304460892178	0.9569451557650965	0.9592837014936876	0.8076252095541692
0.11602320464092819	0.9575663057111776	0.9599320787092029	0.8094097649279556
0.11682336467293458	0.9581903801871092	0.9605834042284606	0.8112073074253434
0.11762352470494099	0.9588173468421264	0.9612376417148993	0.8130178189522727
0.1184236847369474	0.9594471729849938	0.9618947544484193	0.8148412800130143
0.11922384476895379	0.9600798255824715	0.9625547053237576	0.8166776696749173
0.12002400480096019	0.9607152712578101	0.9632174568488967	0.8185269655326789
0.1208241648329666	0.9613534762892701	0.9638829711435097	0.8203891436721351
0.12162432486497299	0.9619944066086699	0.9645512099374415	0.8222641786335785
0.1224244848969794	0.9626380277999612	0.9652221345692276	0.8241520433746001
0.1232246449289858	0.9632843050978364	0.9658957059846534	0.8260527092324592
0.1240248049609922	0.9639332033863626	0.966571884735351	0.8279661458859815
0.1248249649929986	0.9645846871976511	0.9672506309774417	0.829892321316992
0.125625125025005	0.9652387207105575	0.9679319044702172	0.8318312017712817
0.1264252850570114	0.965895267749415	0.9686156645748677	0.8337827517191119
0.1272254450890178	0.9665542917828033	0.9693018702532554	0.8357469338152633
0.1280256051210242	0.9672157559223533	0.9699904800667319	0.8377237088586309
0.1288257651530306	0.9678796229215882	0.9706814521750082	0.8397130357513711
0.12962592518503702	0.9685458551748014	0.9713747443350704	0.8417148714576056
0.1304260852170434	0.9692144147159755	0.9720703139001479	0.8437291709616886
0.1312262452490498	0.9698852632177395	0.9727681178187327	0.8457558872260436
0.13202640528105622	0.9705583619903687	0.9734681126336548	0.8477949711485758
0.1328265653130626	0.9712336719808246	0.9741702544812081	0.8498463715196699
0.133626725345069	0.9719111537718398	0.9748744990903366	0.8519100349787786
0.13442688537707542	0.9725907675810486	0.9755808017818766	0.8539859059706121
0.13522704540908181	0.9732724732601599	0.9762891174678565	0.8560739267009376
0.1360272054410882	0.9739562302941791	0.9769994006508613	0.8581740370919997
0.13682736547309463	0.9746419978006783	0.9777116054234533	0.8602861747375702
0.13762752550510102	0.9753297345291134	0.9784256854676613	0.8624102748576408
0.1384276855371074	0.9760193988601951	0.9791415940545312	0.86454627025277
0.13922784556911383	0.9767109488053065	0.9798592840437446	0.8666940912580947
0.14002800560112022	0.9774043420059779	0.9805787078833041	0.868853665697026
0.1408281656331266	0.9780995357334126	0.9812998176092884	0.8710249188346363
0.14162832566513303	0.9787964868880688	0.9820225648456771	0.873207773330756
0.14242848569713942	0.9794951519992978	0.9827469008042484	0.8754021491927988
0.14322864572914584	0.9801954872250385	0.9834727762845504	0.8776079637283243
0.14402880576115223	0.980897448351573	0.9842001416739465	0.8798251314973657
0.14482896579315863	0.9816009907933393	0.9849289469477376	0.8820535642645302
0.14562912582516505	0.9823060695928061	0.9856591416693639	0.8842931709508999
0.14642928585717144	0.9830126394204116	0.9863906749906828	0.8865438575857494
0.14722944588917783	0.9837206545745627	0.987123495652332	0.8888055272581008
0.14802960592118425	0.9844300689817025	0.9878575519841709	0.891078080068141
0.14882976595319064	0.9851408361964401	0.9885927919058091	0.8933614130785196
0.14962992598519703	0.9858529094017519	0.989329162927218	0.8956554202655579
0.15043008601720345	0.9865662414092473	0.9900666121494326	0.8979599924703865
0.15123024604920984	0.9872807846595077	0.990805086265337	0.9002750173500429
0.15203040608121624	0.9879964912224941	0.9915445315605458	0.902600379328555
0.15283056611322265	0.9887133127980279	0.9922848939143699	0.9049359595480364
0.15363072614522905	0.9894312007163453	0.993026118800882	0.9072816358198251
0.15443088617723544	0.990150105938727	0.9937681512900725	0.9096372825756935
0.15523104620924186	0.990869979058203	0.994510936049102	0.9120027708191649
0.15603120624124825	0.9915907703003344	0.9952544173436524	0.9143779680769621
0.15683136627325464	0.9923124295240755	0.9959985390393755	0.9167627383506302
0.15763152630526106	0.9930349062227145	0.9967432446034428	0.9191569420683615
0.15843168633726745	0.993758149524895	0.9974884771061958	0.9215604360370597
0.15923184636927384	0.9944821081957198	0.9982341792229021	0.9239730733946847
0.16003200640128026	0.9952067306379395	0.9989802932356133	0.9263947035629101
0.16083216643328666	0.9959319648932241	0.9997267610351306	0.9288251722001355
0.16163232646529305	0.9966577586435224	1.0004735241230782	0.9312643211548963
0.16243248649729947	0.9973840592125064	1.0012205236140845	0.9337119884197095
0.16323264652930586	0.998110813567106	1.0019677002380747	0.936168008085398
0.16403280656131225	0.9988379683191324	1.0027149943426745	0.9386322102959428
0.16483296659331867	0.9995654697269929	1.003462345895727	0.9411044212039017
0.16563312662532506	1.0002932636974968	1.0042096944879246	0.9435844629264454
0.16643328665733145	1.0010212957877556	1.0049569793355562	0.9460721535020586
0.16723344668933787	1.0017495112071761	1.0057041392833712	0.9485673068479535
0.16803360672134426	1.0024778548195512	1.006451112807564	0.9510697327182471
0.16883376675335068	1.003206271145245	1.0071978380188735	0.9535792366629532
0.16963392678535708	1.003934704363477	1.0079442526658104	0.956095619987843
0.17043408681736347	1.0046630983147056	1.0086902941380012	0.9586186797152265
0.1712342468493699	1.0053913965031103	1.0094358994696573	0.9611482085457109
0.17203440688137628	1.0061195420991766	1.0101810053431701	0.9636839948209921
0.17283456691338267	1.0068474779423822	1.0109255480928294	0.9662258224877367
0.1736347269453891	1.007575146543985	1.0116694637086727	0.9687734710626132
0.17443488697739548	1.0083024900899198	1.0124126878404573	0.9713267155985301
0.17523504700940187	1.0090294504437962	1.013155155801767	0.9738853266521468
0.1760352070414083	1.0097559691500035	1.0138968025742452	0.9764490702527113
0.17683536707341468	1.0104819874369255	1.0146375628119606	0.979017707872297
0.17763552710542108	1.0112074462202607	1.015377370845907	0.9815909963974931
0.1784356871374275	1.011932286106454	1.0161161606886338	0.9841686881026208
0.1792358471694339	1.0126564473962363	1.01685386603901	0.9867505306245369
0.18003600720144028	1.013379870088279	1.0175904202871289	0.9893362669390933
0.1808361672334467	1.014102493882955	1.0183257565193424	0.9919256353393202
0.1816363272654531	1.014824258186219	1.0190598075234347	0.9945183694153994
0.18243648729745948	1.0155451021135955	1.0197925057939359	0.9971141980364987
0.1832366473294659	1.0162649644942863	1.0205237835375698	0.9997128453345392
0.1840368073614723	1.0169837838753888	1.0212535726788439	1.002314030689959
0.18483696739347868	1.0177014985262354	1.0219818048657796	1.0049174687195543
0.1856371274254851	1.0184180464428447	1.022708411475779	1.00752286926646
0.1864372874574915	1.0191333653524932	1.023433323621638	1.0101299373923496
0.1872374474894979	1.019847392718405	1.024156472157697	1.012738373371922
0.1880376075215043	1.020560065744559	1.024877787686135	1.0153478726897505
0.1888377675535107	1.0212713213806155	1.0255972005634082	1.0179581260395665
0.1896379275855171	1.0219810963269649	1.0263146409068273	1.02056881932605
0.1904380876175235	1.0226893270398938	1.0270300386012827	1.0231796336692045
0.1912382476495299	1.0233959497368754	1.0277433233061104	1.0257902454113812
0.1920384076815363	1.0241009004019772	1.028454424462103	1.028400326127037
0.1928385677135427	1.024804114791395	1.029163271298664	1.0310095426352897
0.1936387277455491	1.0255055284391057	1.029869792841108	1.033617557015348
0.19443888777755552	1.0262050766626438	1.0305739179181035	1.0362240266248897
0.19523904780956192	1.026902694569003	1.0312755751692593	1.0388286041214534
0.1960392078415683	1.0275983170606553	1.03197469305286	1.041430937486924
0.19683936787357473	1.0282918788417004	1.032671199853739	1.044030670055176
0.19763952790558112	1.0289833144241332	1.0333650236913023	1.046627440542946
0.1984396879375875	1.0296725581342376	1.0340560925276898	1.0492208830840046
0.19923984796959393	1.0303595441191034	1.0347443341760862	1.0518106272666936
0.20004000800160032	1.0310442063532677	1.0354296763091717	1.0543962981748936
0.20084016803360671	1.0317264786454776	1.036112046467716	1.0569775164324917
0.20164032806561313	1.032406294645581	1.0367913720693167	1.0595538982514088
0.20244048809761953	1.0330835878515359	1.0374675804172775	1.0621250554832473
0.20324064812962592	1.0337582916165475	1.0381405987096288	1.0646905956746249
0.20404080816163234	1.034430339156326	1.03881035404829	1.0672501221262463
0.20484096819363873	1.0350996635564695	1.0394767734483694	1.0698032339557737
0.20564112822564512	1.0357661977799661	1.0401397838476059	1.0723495261645462
0.20644128825765154	1.0364298746748242	1.040799312115948	1.074888589708205
0.20724144828965793	1.0370906269818168	1.0414552850652699	1.0774200115712647
0.20804160832166432	1.0377483873423556	1.0421076294592244	1.079943374845687
0.20884176835367074	1.0384030883064819	1.0427562720232326	1.0824582588134941
0.20964192838567713	1.0390546623409755	1.0434011394546043	1.084964239033462
0.21044208841768353	1.0397030418375892	1.0440421584327955	1.0874608874319354
0.21124224844968995	1.0403481591213986	1.044679255629795	1.0899477723977955
0.21204240848169634	1.0409899464592702	1.0453123577206418	1.0924244588816103
0.21284256851370273	1.0416283360684493	1.0459413913940723	1.0948905084989964
0.21364272854570915	1.0422632601252624	1.046566283363294	1.0973454796382152
0.21444288857771554	1.0428946507739367	1.0471869603768853	1.0997889275720234
0.21524304860972193	1.0435224401355345	1.0478033492298193	1.1022204045737898
0.21604320864172835	1.0441465603170001	1.0484153767746092	1.1046394600378953
0.21684336867373474	1.0447669434203206	1.0490229699325764	1.1070456406044138
0.21764352870574113	1.0453835215517977	1.0496260557052344	1.1094384902880896
0.21844368873774755	1.0459962268314307	1.0502245611857912	1.1118175506115908
0.21924384876975395	1.0466049914024058	1.0508184135707659	1.1141823607430492
0.22004400880176037	1.0472097474406983	1.0514075401717162	1.116532457637862
0.22084416883376676	1.047810427164774	1.0519918684270781	1.1188673761847425
0.22164432886577315	1.0484069628454025	1.052571325914113	1.1211866493559972
0.22244448889777957	1.048999286815568	1.0531458403609584	1.123489808361998
0.22324464892978596	1.0495873314804858	1.053715339658783	1.1257763828098217
0.22404480896179235	1.050171029327716	1.0542797518740439	1.1280459008660118
0.22484496899379877	1.0507503129373776	1.0548390052608372	1.130297889423419
0.22564512902580516	1.0513251149924567	1.0553930282733484	1.1325318742720745
0.22644528905781156	1.0518953682892132	1.0559417495783912	1.1347473802740304
0.22724544908981797	1.052461005747674	1.056485098068039	1.1369439315421144
0.22804560912182437	1.0530219604222237	1.0570230028723393	1.1391210516225205
0.22884576915383076	1.0535781655122791	1.057555393372117	1.1412782636811722
0.22964592918583718	1.0541295543730524	1.0580821992118503	1.143415090693764
0.23044608921784357	1.0546760605263978	1.0586033503126304	1.145531055639403
0.23124624924984996	1.0552176176717407	1.0591187768851946	1.1476256816977581
0.23204640928185638	1.0557541596970867	1.0596284094430244	1.1496984924496068
0.23284656931386277	1.0562856206901077	1.0601321788155167	1.1517490120806837
0.23364672934586916	1.0568119349493033	1.0606300161612179	1.1537767655887154
0.23444688937787558	1.0573330369952334	1.0611218529811144	1.155781278993518
0.23524704940988198	1.0578488615818231	1.0616076211319836	1.1577620795500376
0.23604720944188837	1.0583593437077325	1.0620872528397973	1.1597186959642016
0.2368473694738948	1.0588644186277922	1.0625606807131716	1.1616506586114372
0.23764752950590118	1.059364021864501	1.0630278377568643	1.163557499757722
0.23844768953790757	1.0598580892195808	1.0634886573853142	1.1654387537830104
0.239247849569914	1.0603465567855903	1.0639430734362159	1.167293957406879
0.24004800960192038	1.0608293609575896	1.0643910201841291	1.1691226499162344
0.24084816963392677	1.0613064384448554	1.0648324323541176	1.17092437339491
0.2416483296659332	1.061777726282645	1.065267245135412	1.1726986729549789
0.24244848969793958	1.0622431618440027	1.0656953941950948	1.1744450969696085
0.24324864972994598	1.0627026828516066	1.0661168156918028	1.1761631973072642
0.2440488097619524	1.0631562273896553	1.0665314462894382	1.1778525295670783
0.2448489697939588	1.0636037339157869	1.066939223170892	1.1795126533151874
0.2456491298259652	1.0640451412730298	1.067340084051769	1.1811431323218362
0.2464492898579716	1.0644803887017815	1.0677339671941108	1.1827435347990465
0.247249449889978	1.0649094158518118	1.068120811420116	1.1843134336386405
0.2480496099219844	1.0653321627942844	1.068500556125847	1.185852406650404
0.2488497699539908	1.0657485700338003	1.0688731412949248	1.1873600368001735
0.2496499299859972	1.066158578520449	1.069238507512204	1.1888359124476306
0.2504500900180036	1.0665621296618766	1.0695965959774212	1.190279627583567
0.25125025005001	1.0669591653353532	1.0699473485188173	1.1916907820664087
0.2520504100820164	1.0673496278998484	1.0702907076067267	1.193068981857756
0.2528505701140228	1.067733460208102	1.070626616367123	1.1944138392567143
0.2536507301460292	1.0681106056186926	1.0709550185951278	1.1957249731327768
0.2544508901780356	1.0684810080080958	1.0712758587684672	1.1970020091570241
0.255251050210042	1.0688446117827293	1.071589082060876	1.1982445800314008
0.2560512102420484	1.069201361890984	1.0718946343554432	1.1994523257158338
0.2568513702740548	1.069551203835232	1.072192462257897	1.2006248936529456
0.2576515303060612	1.0698940836838096	1.0724825131098181	1.2017619389901268
0.25845169033806764	1.0702299480829773	1.072764735001782	1.2028631247987283
0.25925185037007403	1.0705587442688385	1.073039076786423	1.2039281222901266
0.2600520104020804	1.0708804200792301	1.0733054880914148	1.2049566110284304
0.2608521704340868	1.0711949239655678	1.0735639193323627	1.2059482791395855
0.2616523304660932	1.0715022050046477	1.0738143217256042	1.206902823516642
0.2624524904980996	1.0718022129103975	1.074056647300908	1.2078199500209506
0.26325265053010605	1.0720948980455791	1.074290848914073	1.2086993736790557
0.26405281056211244	1.0723802114334298	1.0745168802594176	1.2095408188750532
0.26485297059411883	1.072658104769242	1.0747346958821558	1.2103440195381892
0.2656531306261252	1.0729285304318827	1.074944251190654	1.2111087193254788
0.2664532906581316	1.0731914414952346	1.0751455024685665	1.2118346717991195
0.267253450690138	1.0734467917395718	1.0753384068868406	1.2125216405984944
0.26805361072214445	1.073694535662853	1.0755229225155885	1.2131693996065485
0.26885377075415084	1.07393462849193	1.0756990083358224	1.2137777331103348
0.26965393078615724	1.0741670261936775	1.0758666242510453	1.2143464359555396
0.27045409081816363	1.074391685486023	1.0760257310986932	1.2148753136947823
0.27125425085017	1.0746085638488878	1.0761762906614245	1.2153641827295134
0.2720544108821764	1.0748176195350259	1.076318265678253	1.2158128704453262
0.27285457091418286	1.0750188115807617	1.0764516198555159	1.2162212153405147
0.27365473094618925	1.0752120998166173	1.0765763178776753	1.2165890671477058
0.27445489097819564	1.0753974448778312	1.076692325417949	1.2169162869484147
0.27525505101020203	1.0755748082147574	1.0767996091487624	1.217202747280376
0.2760552110422084	1.0757441521031483	1.07689813675202	1.2174483322375012
0.2768553710742148	1.0759054396543115	1.076987876929191	1.217652937562341
0.27765553110622126	1.076058634825137	1.0770687994112031	1.2178164707309223
0.27845569113822766	1.076203702427996	1.077140874968145	1.2179388510298503
0.27925585117023405	1.0763406081404985	1.0772040754187646	1.2180200096255713
0.28005601120224044	1.0764693185151144	1.0772583736397663	1.218059889625697
0.28085617123424683	1.0765898009886492	1.0773037435749024	1.218058446132311
0.2816563312662532	1.0767020238915703	1.077340160243848	1.2180156462871834
0.28245649129825967	1.0768059564571826	1.0773675997508625	1.2179314693088226
0.28325665133026606	1.076901568830647	1.077386039293232	1.2178059065213174
0.28405681136227245	1.0769888320778407	1.0773954571694841	1.2176389613749208
0.28485697139427885	1.0770677181940516	1.0773958327873785	1.217430649458347
0.28565713142628524	1.0771382001125085	1.0773871466716631	1.2171809985027529
0.2864572914582917	1.0772002517127366	1.077369380471596	1.2168900483774023
0.2872574514902981	1.0772538478287421	1.0773425169682302	1.2165578510769992
0.28805761152230447	1.077298964257017	1.0773065400814508	1.2161844707007123
0.28885777155431086	1.0773355777643612	1.0772614348767722	1.2157699834229023
0.28965793158631725	1.0773636660955233	1.0772071875718825	1.2153144774555897
0.29045809161832364	1.0773832079806487	1.077143785542938	1.2148180530027006
0.2912582516503301	1.0773941831425382	1.0770712173305987	1.214280822206144
0.2920584116823365	1.0773965723037127	1.0769894726458105	1.2137029090837868
0.2928585717143429	1.0773903571932775	1.076898542375321	1.213084449459394
0.29365873174634927	1.0773755205535878	1.0767984185869361	1.2124255908846244
0.29445889177835566	1.0773520461467077	1.0766890945345053	1.2117264925531708
0.29525905181036205	1.0773199187606648	1.0765705646626427	1.2109873252071468
0.2960592118423685	1.077279124215492	1.0764428246111726	1.2102082710358413
0.2968593718743749	1.0772296493690594	1.0763058712193028	1.2093895235669527
0.2976595319063813	1.0771714821226883	1.0761597025295229	1.2085312875504435
0.2984596919383877	1.0771046114265488	1.0760043177912233	1.20763377883515
0.29925985197039406	1.077029027284837	1.0758397174640342	1.2066972242383012
0.30006001200240046	1.0769447207607286	1.0756659032208837	1.2057218614080993
0.3008601720344069	1.0768516839811055	1.075482877950774	1.204707938679533
0.3016603320664133	1.0767499101410598	1.0752906457612688	1.203655714923594
0.3024604920984197	1.0766393935081622	1.0750892119806983	1.2025654593900788
0.3032606521304261	1.0765201294265037	1.0748785831600756	1.201437451544162
0.30406081216243247	1.0763921143204995	1.0746587670747234	1.200271980896939
0.30486097219443886	1.0762553456984616	1.0744297727256134	1.199069346830137
0.3056611322264453	1.0761098221559282	1.0741916103404139	1.1978298584152012
0.3064612922584517	1.075955543378762	1.073944291374245	1.1965538342269684
0.3072614522904581	1.0757925101460009	1.0736878285101459	1.19524160215215
0.3080616123224645	1.0756207243324702	1.073422235659247	1.1938934991928383
0.3088617723544709	1.0754401889111511	1.0731475279606515	1.1925098712652722
0.30966193238647727	1.0752509079553045	1.0728637217810215	1.1910910729940891
0.3104620924184837	1.0750528866403495	1.072570834713877	1.1896374675022918
0.3112622524504901	1.074846131245494	1.0722688855785967	1.1881494261971792
0.3120624124824965	1.0746306491551192	1.0719578944191315	1.1866273285524724
0.3128625725145029	1.0744064488599148	1.0716378825024226	1.1850715618868795
0.3136627325465093	1.0741735399577665	1.0713088723165318	1.1834825211393456
0.31446289257851573	1.0739319331543915	1.0709708875684778	1.1818606086412335
0.3152630526105221	1.0736816402637268	1.070623953181788	1.1802062338856805
0.3160632126425285	1.0734226742080644	1.0702680952937553	1.178519813294376
0.3168633726745349	1.0731550490179373	1.0699033412524128	1.1768017699820148
0.3176635327065413	1.0728787798317558	1.0695297196132205	1.1750525335186652
0.3184636927385477	1.0725938828951902	1.0691472601354657	1.1732725396903023
0.31926385277055414	1.0723003755603049	1.068755993778383	1.1714622302577544
0.3200640128025605	1.0719982762844422	1.0683559526969892	1.169622052714301
0.3208641728345669	1.0716876046288546	1.0679471702376424	1.1677524600421687
0.3216643328665733	1.0713683812570887	1.0675296809333197	1.165853910468168
0.3224644928985797	1.0710406279331195	1.0671035204986206	1.1639268672187022
0.3232646529305861	1.0707043675192367	1.066668725824497	1.1619717982743893
0.32406481296259254	1.0703596239736828	1.0662253349727127	1.1599891761245285
0.32486497299459893	1.070006422348045	1.06577338717003	1.157979477521637
0.3256651330266053	1.0696447887844014	1.0653129228021354	1.1559431832362854
0.3264652930586117	1.0692747505122229	1.0648439834072998	1.1538807778124518
0.3272654530906181	1.0688963358450312	1.0643666116697748	1.1517927493236118
0.3280656131226245	1.0685095741768151	1.0638808514129363	1.1496795891297742
0.32886577315463095	1.0681144959782078	1.0633867475921701	1.1475417916356765
0.32966593318663734	1.067711132792422	1.0628843462875073	1.1453798540503346
0.33046609321864373	1.067299517230952	1.0623736946960105	1.1431942761481513
0.3312662532506501	1.066879682969037	1.0618548411239166	1.1409855600317693
0.3320664132826565	1.066451664740893	1.0613278349785369	1.1387542098968624
0.3328665733146629	1.0660154983347123	1.06079272675992	1.1365007317990374
0.33366673334666935	1.065571220587433	1.0602495680522819	1.1342256334230303
0.33446689337867574	1.0651188693792841	1.0596984115152037	1.131929423854356
0.33526705341068214	1.0646584836281017	1.059139310874606	1.1296126133535844
0.33606721344268853	1.0641901032834262	1.0585723209134985	1.1272757131333875
0.3368673734746949	1.0637137693203784	1.0579974974625135	1.1249192351385198
0.33766753350670137	1.0632295237333171	1.0574148973902244	1.122543691828864
0.33846769353870776	1.062737409529284	1.056824578593256	1.1201495959656893
0.33926785357071415	1.0622374707212359	1.056226599986189	1.1177374604012416
0.34006801360272054	1.0617297523210667	1.0556210214912638	1.1153077978718
0.34086817363472693	1.0612143003324266	1.0550079040278877	1.1128611207943073
0.3416683336667333	1.060691161743335	1.0543873095019536	1.1103979410666938
0.3424684936987398	1.060160384518596	1.053759300794967	1.107918769871988
0.34326865373074616	1.059622017592015	1.0531239417529985	1.1054241174863213
0.34406881376275256	1.059076110858426	1.052481297175449	1.1029144930909094
0.34486897379475895	1.0585227151655228	1.0518314328036538	1.1003904045880963
0.34566913382676534	1.0579618823055112	1.0511744153093117	1.0978523584215423
0.34646929385877173	1.0573936650065732	1.0505103122827548	1.09530085940062
0.3472694538907782	1.056818116924152	1.0498391922210617	1.0927364105290867
0.34806961392278457	1.0562352926320648	1.0491611245160184	1.0901595128380908
0.34886977395479096	1.0556452476134421	1.0484761794419306	1.0875706652235624
0.34966993398679735	1.055048038251496	1.0477844281432986	1.084970364288036
0.35047009401880375	1.05444372182013	1.0470859426223507	1.0823591041869394
0.35127025405081014	1.0538323564743841	1.046380795726451	1.0797373764793918
0.3520704140828166	1.0532140012407254	1.0456690611353772	1.0771056699835286
0.352870574114823	1.0525887160071865	1.0449508133484813	1.0744644706363806
0.35367073414682937	1.0519565615133566	1.0442261276717328	1.0718142613583235
0.35447089417883576	1.0513175993402257	1.0434950802046559	1.0691555219221063
0.35527105421084215	1.050671891899893	1.0427577478271577	1.066488728826468
0.35607121424284854	1.0500195024251373	1.0420142081862647	1.0638143551743373
0.356871374274855	1.0493604949588562	1.041264539682758	1.0611328705556187
0.3576715343068614	1.0486949343433816	1.04050882145773	1.0584447409345474
0.3584716943388678	1.0480228862096659	1.0397471333790502	1.055750428541605
0.35927185437087417	1.0473444169663584	1.0389795560277617	1.0530503917699763
0.36007201440288056	1.0466595937887613	1.0382061706844012	1.0503450850765186
0.36087217443488695	1.0459684846076804	1.0374270593152575	1.0476349588872274
0.3616723344668934	1.0452711580981686	1.0366423045585658	1.0449204595071566
0.3624724944988998	1.0445676836681719	1.0358519897106524	1.0422020290347644
0.3632726545309062	1.0438581314470752	1.0350561987120248	1.0394801052806442
0.3640728145629126	1.0431425722741623	1.0342550161334223	1.0367551216905988
0.36487297459491896	1.042421077686985	1.0334485271618257	1.0340275072730116
0.3656731346269254	1.0416937199096519	1.0326368175864342	1.0312976865304682
0.3664732946589318	1.0409605718410393	1.0318199737846188	1.0285660793955742
0.3672734546909382	1.0402217070429294	1.0309980827078455	1.0258331011709145
0.3680736147229446	1.0394771997280805	1.03017123186759	1.0230991624731012
0.368873774754951	1.0387271247482315	1.0293395093212356	1.0203646691808432
0.36967393478695737	1.0379715575820496	1.0285030036579668	1.0176300223869843
0.3704740948189638	1.0372105743230229	1.0276618039846608	1.0148956183544342
0.3712742548509702	1.0364442516673011	1.0268159999117847	1.0121618484759412
0.3720744148829766	1.0356726669014935	1.025965681539299	1.0094290992376191
0.372874574914983	1.0348958978904235	1.0251109394425786	1.0066977521861795
0.3736747349469894	1.0341140230648491	1.0242518646583512	1.0039681838997812
0.3744748949789958	1.0333271214091502	1.0233885486706598	1.0012407659624314
0.3752750550110022	1.0325352724489885	1.0225210833968559	0.9985158649418648
0.3760752150430086	1.0317385562389458	1.0216495611736254	0.995793842370825
0.376875375075015	1.0309370533501416	1.020774074743054	0.9930750547316654
0.3776755351070214	1.0301308448578403	1.0198947172387354	0.990359853444204
0.3784756951390278	1.0293200123290462	1.0190115821719292	0.9876485848567458
0.3792758551710342	1.0285046378100933	1.0181247634177706	0.9849415902401943
0.38007601520304063	1.0276848038142363	1.0172343552015386	0.9822392057851793
0.380876175235047	1.026860593309244	1.0163404520849852	0.9795417626021157
0.3816763352670534	1.0260320897050004	1.0154431489527307	0.9768495867241136
0.3824764952990598	1.025199376841118	1.0145425409987316	0.9741629991126664
0.3832766553310662	1.024362538974568	1.0136387237128215	0.9714823156660279
0.3840768153630726	1.0235216607673312	1.0127317928673325	0.9688078472302082
0.38487697539507904	1.0226768272740714	1.0118218445037988	0.9661398996124972
0.3856771354270854	1.0218281239298395	1.010908974919749	0.9634787735974506
0.3864772954590918	1.020975636537811	1.0099932806555887	0.9608247649652458
0.3872774554910982	1.0201194512570573	1.0090748584815785	0.9581781645123365
0.3880776155231046	1.01925965459036	1.0081538053849104	0.9555392580743278
0.38887777555511105	1.0183963333720691	1.0072302185568893	0.9529083265509909
0.38967793558711744	1.0175295747560091	1.006304195380217	0.9502856459333424
0.39047809561912383	1.016659466203437	1.0053758334163898	0.9476714873327117
0.3912782556511302	1.0157860954710578	1.0044452303932059	0.9450661170117219
0.3920784156831366	1.0149095505990964	1.003512484192393	0.9424697964171083
0.392878575715143	1.0140299198994351	1.002577692837353	0.9398827822143
0.39367873574714946	1.0131472919438178	1.0016409544810312	0.9373053263236945
0.39447889577915585	1.0122617555521203	1.0007023673939113	0.9347376759585522
0.39527905581116224	1.0113733997807006	0.9997620299521399	0.9321800736644378
0.39607921584316863	1.0104823139108183	0.9988200406257831	0.9296327573601431
0.396879375875175	1.0095885874371415	0.9978764979672168	0.9270959603800195
0.3976795359071814	1.0086923100563308	0.9969315005996577	0.9245699115176537
0.39847969593918786	1.007793571655713	0.9959851472058305	0.9220548350708218
0.39927985597119425	1.0068924623020443	0.9950375365167824	0.9195509508876532
0.40008001600320064	1.0059890722303635	0.9940887673008387	0.917058474413946
0.40088017603520704	1.0050834918329428	0.9931389383527096	0.9145776167415651
0.40168033606721343	1.0041758116483364	0.9921881484827437	0.9121085846578676
0.4024804960992198	1.0032661223505293	0.9912364965063372	0.909651580696091
0.40328065613122627	1.00235451473819	0.9902840812334942	0.9072068031866507
0.40408081616323266	1.0014410797240307	0.9893310014585441	0.9047744463092839
0.40488097619523905	1.0005259083242746	0.988377355950018	0.9023547001459873
0.40568113622724544	0.9996090916482356	0.9874232434406843	0.8999477507346954
0.40648129625925183	0.9986907208880123	0.9864687626177453	0.8975537801236417
0.4072814562912582	0.9977708873082967	0.9855140121131973	0.895172966426357
0.4080816163232647	0.9968496822363025	0.9845590904943573	0.8928054838772488
0.40888177635527106	0.9959271970518144	0.9836040962545523	0.890451502887716
0.40968193638727746	0.9950035231773575	0.9826491278039774	0.8881111901027502
0.41048209641928385	0.9940787520684957	0.9816942834607265	0.8857847084579782
0.41128225645129024	0.9931529752042529	0.9807396614419863	0.8834722172371001
0.41208241648329663	0.9922262840776643	0.9797853598554063	0.8811738721296777
0.4128825765153031	0.9912987701864593	0.9788314766906375	0.8788898252892341
0.41368273654730947	0.9903705250238749	0.9778781098110476	0.8766202253916234
0.41448289657931586	0.9894416400696033	0.9769253569456064	0.8743652176936261
0.41528305661132225	0.9885122067808761	0.975973315680946	0.8721249440917389
0.41608321664332865	0.9875823165836828	0.9750220834535992	0.8698995431811152
0.4168833766753351	0.9866520608641305	0.9740717575424093	0.867689150314628
0.4176835367073415	0.985721530959943	0.9731224350611185	0.8654938976620119
0.4184836967393479	0.984790818152098	0.9721742129511324	0.8633139142690587
0.41928385677135427	0.9838600136566101	0.9712271879744606	0.8611493261168313
0.42008401680336066	0.9829292086164549	0.9702814567068341	0.8590002561808631
0.42088417683536705	0.9819984940936388	0.9693371155310011	0.8568668244903199
0.4216843368673735	0.9810679610614133	0.9683942606301978	0.8547491481870875
0.4224844968993799	0.9801377003966354	0.9674529879818001	0.8526473415847633
0.4232846569313863	0.9792078028722783	0.9665133933511464	0.8505615162275272
0.4240848169633927	0.9782783591500833	0.9655755722855439	0.8484917809488594
0.42488497699539907	0.9773494597733681	0.9646396201084467	0.8464382419300882
0.42568513702740546	0.9764211951599797	0.9637056319138126	0.8444010027587443
0.4264852970594119	0.9754936555953975	0.9627737025606344	0.8423801644866958
0.4272854570914183	0.9745669312259885	0.9618439266676488	0.8403758256880453
0.4280856171234247	0.9736411120524123	0.9609163986082181	0.838388082516772
0.4288857771554311	0.9727162879231757	0.9599912125053864	0.8364170287640954
0.42968593718743747	0.9717925485283418	0.9590684622271111	0.8344627559155451
0.43048609721944386	0.9708699833933881	0.9581482413816658	0.8325253532077233
0.4312862572514503	0.9699486818732184	0.9572306433132163	0.8306049076847335
0.4320864172834567	0.9690287331463237	0.9563157610975674	0.8287015042542749
0.4328865773154631	0.9681102262090983	0.9554036875380794	0.8268152257433753
0.4336867373474695	0.9671932498703062	0.9544945151617557	0.8249461529537572
0.4344868973794759	0.9662778927456985	0.9535883362154955	0.8230943647168211
0.43528705741148227	0.9653642432527842	0.9526852426625199	0.8212599379482338
0.4360872174434887	0.96445238960575	0.9517853261789551	0.8194429477021148
0.4368873774754951	0.9635424198105343	0.9508886781505876	0.8176434672248045
0.4376875375075015	0.9626344216600489	0.9499953896697813	0.8158615680082097
0.4384876975395079	0.9617284827295534	0.9491055515325542	0.814097319842715
0.4392878575715143	0.960824690372178	0.9482192542358178	0.8123507908696532
0.44008801760352073	0.9599231317145955	0.9473365879747763	0.8106220476333251
0.4408881776355271	0.9590238936528453	0.946457642640482	0.8089111551325667
0.4416883376675335	0.9581270628483	0.9455825078175486	0.8072181768718503
0.4424884976995399	0.9572327257237846	0.9447112727820177	0.8055431749119198
0.4432886577315463	0.9563409684598406	0.9438440264993786	0.803886209919955
0.4440888177635527	0.9554518769911355	0.9429808576227406	0.8022473412192545
0.44488897779555914	0.9545655370030178	0.9421218544911532	0.80062662683844
0.44568913782756553	0.9536820339282179	0.9412671051280744	0.7990241235601765
0.4464892978595719	0.9528014529436901	0.9404166972399866	0.7974398869694012
0.4472894578915783	0.9519238789675979	0.9395707182151531	0.795873971501066
0.4480896179235847	0.9510493966564415	0.9387292551225211	0.7943264304873847
0.4488897779555911	0.9501780904023243	0.9378923947107605	0.7927973162045877
0.44968993798759754	0.9493100443303597	0.9370602234074437	0.7912866799191809
0.45049009801960394	0.948445342296215	0.9362328273183604	0.7897945719337078
0.4512902580516103	0.9475840678837932	0.9354102922269666	0.7883210416320161
0.4520904180836167	0.9467263044030491	0.9345927035939653	0.7868661375240277
0.4528905781156231	0.9458721348879405	0.933780146557017	0.7854299072900094
0.4536907381476295	0.9450216420945123	0.9329727059305779	0.7840123978243518
0.45449089817963595	0.9441749084991129	0.9321704662058623	0.78261365527885
0.45529105821164234	0.9433320162967385	0.9313735115509302	0.7812337251054914
0.45609121824364873	0.9424930473995089	0.9305819258108934	0.7798726520987506
0.4568913782756551	0.941658083435269	0.9297957925082396	0.7785304804373934
0.4576915383076615	0.9408272057463167	0.9290151948432759	0.7772072537257921
0.4584916983396679	0.9400004953882537	0.9282402156946814	0.7759030150347537
0.45929185837167436	0.9391780331289603	0.927470937620174	0.7746178069418624
0.46009201840368075	0.9383598994476912	0.926707442857285	0.7733516715713428
0.46089217843568714	0.9375461745342902	0.9259498133242389	0.77210465063344
0.46169233846769353	0.9367369382885213	0.9251981306209378	0.770876785463326
0.4624924984996999	0.9359322703195178	0.9244524760300465	0.7696681170595321
0.4632926585317063	0.9351322499453439	0.9237129305181765	0.768478686121909
0.46409281856371276	0.9343369561926695	0.9229795747371644	0.7673085330891225
0.46489297859571915	0.9335464677965564	0.9222524890254451	0.7661576981756848
0.46569313862772554	0.9327608632003492	0.9215317534095144	0.7650262214085232
0.46649329865973194	0.9319802205556785	0.9208174476054795	0.7639141426630949
0.46729345869173833	0.9312046177225651	0.9201096510206942	0.7628215016990479
0.4680936187237448	0.9304341322696281	0.9194084427554781	0.7617483381954322
0.46889377875575117	0.9296688414743948	0.9187139016049117	0.7606946917854657
0.46969393878775756	0.9289088223237089	0.9180261060607119	0.7596606020908561
0.47049409881976395	0.9281541515142347	0.9173451343131778	0.7586461087556892
0.47129425885177034	0.9274049054530584	0.9166710642532104	0.7576512514798789
0.47209441888377673	0.9266611602583805	0.9160039734743979	0.756676070052187
0.4728945789157832	0.9259229917602996	0.9153439392751663	0.7557206043828187
0.4736947389477896	0.9251904755016844	0.9146910386609924	0.7547848945355922
0.47449489897979596	0.9244636867391327	0.9140453483466774	0.7538689807596901
0.47529505901180236	0.9237427004440147	0.9134069447586717	0.7529729035209958
0.47609521904380875	0.9230275913035982	0.9127759040374576	0.7520967035330169
0.47689537907581514	0.9223184337222524	0.9121523020399791	0.7512404217873994
0.4776955391078216	0.9216153018227327	0.9115362143421186	0.7504040995840381
0.478495699139828	0.9209182694475366	0.9109277162412166	0.7495877785607846
0.47929585917183437	0.9202274101603364	0.9103268827586333	0.7487915007227565
0.48009601920384076	0.9195427972474801	0.9097337886423454	0.7480153084712509
0.48089617923584715	0.9188645037195626	0.9091485083695772	0.7472592446322665
0.48169633926785355	0.9181926023130605	0.9085711161494625	0.7465233524846349
0.48249649929986	0.9175271654920334	0.9080016859257338	0.7458076757877654
0.4832966593318664	0.9168682654498848	0.907440291379433	0.745112258809006
0.4840968193638728	0.9162159741111816	0.9068870059316463	0.7444371463506217
0.48489697939587917	0.9155703631335311	0.9063419027462525	0.7437823837763933
0.48569713942788556	0.9149315039095108	0.9058050547326865	0.7431480170378378
0.48649729945989195	0.9142994675686501	0.9052765345487116	0.742534092700055
0.4872974594918984	0.9136743249794607	0.9047564146031994	0.7419406579671961
0.4880976195239048	0.9130561467515127	0.9042447670589119	0.7413677607075635
0.4888977795559112	0.9124450032375563	0.9037416638352813	0.7408154494783343
0.4896979395879176	0.9118409645356815	0.9032471766111879	0.7402837735499174
0.49049809961992397	0.9112441004915194	0.9027613768277267	0.7397727829299353
0.4912982596519304	0.9106544807004763	0.9022843356909642	0.7392825283868414
0.4920984196839368	0.910072174510004	0.9018161241746785	0.7388130614731607
0.4928985797159432	0.9094972510218978	0.9013568130230782	0.7383644345483669
0.4936987397479496	0.9089297790946234	0.9009064727535	0.7379367008013834
0.494498899779956	0.9083698273456687	0.9004651736590773	0.7375299142727165
0.49529905981196237	0.9078174641539172	0.900032985811376	0.7371441298762121
0.4960992198439688	0.9072727576620405	0.8996099790629961	0.7367794034204418
0.4968993798759752	0.9067357757789095	0.8991962230501335	0.7364357916297085
0.4976995399079816	0.906206586182014	0.8987917871950954	0.7361133521646774
0.498499699939988	0.9056852563198987	0.8983967407087702	0.7358121436426218
0.4992998599719944	0.9051718534146032	0.8980111525930414	0.7355322256572869
0.5001000200040008	0.904666444464107	0.8976350916431477	0.7352736587983655
0.5009001800360072	0.9041690962447786	0.8972686264499782	0.7350365046705795
0.5017003400680136	0.9036798753138183	0.8969118254023051	0.7348208259123669
0.50250050010002	0.9031988480117029	0.8965647566889413	0.7346266862141683
0.5033006601320265	0.9027260804646169	0.8962274883008265	0.7344541503363039
0.5041008201640328	0.9022616385868765	0.8959000880330322	0.7343032841264401
0.5049009801960392	0.9018055880833382	0.8955826234866784	0.7341741545366365
0.5057011402280456	0.9013579944517902	0.8952751620707661	0.734066829639967
0.506501300260052	0.9009189229853235	0.8949777710039104	0.7339813786467082
0.5073014602920584	0.9004884387746797	0.8946905173159762	0.7339178719200852
0.5081016203240648	0.90006660671057	0.894413467849607	0.7338763809915674
0.5089017803560713	0.8996534914859659	0.8941466892616459	0.733856978575707
0.5097019403880776	0.8992491575983531	0.8938902480244377	0.733859738584506
0.510502100420084	0.8988536693519499	0.8936442104270135	0.7338847361413037
0.5113022604520904	0.8984670908598837	0.893408642576146	0.7339320475941735
0.5121024204840968	0.8980894860463223	0.8931836103972733	0.7340017505288181
0.5129025805161033	0.8977209186485585	0.8929691796352863	0.7340939237809466
0.5137027405481096	0.897361452219039	0.8927654158551707	0.7342086474481242
0.514502900580116	0.8970111501273415	0.8925723844424983	0.7343460029010774
0.5153030606121224	0.8966700755620902	0.8923901506037664	0.734506072794443
0.5161032206441288	0.8963382915328068	0.8922187793665713	0.7346889410769415
0.5169033806761353	0.8960158608716944	0.8920583355796152	0.7348946930009589
0.5177035407081416	0.895702846235353	0.8919088839125399	0.7351234151315231
0.5185037007401481	0.8953993101064135	0.8917704888555752	0.7353751953546521
0.5193038607721544	0.8951053147950969	0.8916432147190052	0.7356501228850548
0.5201040208041608	0.8948209224406866	0.8915271256324351	0.735948288273169
0.5209041808361672	0.8945461950129144	0.8914222855438584	0.7362697834115077
0.5217043408681736	0.8942811943132535	0.8913287582185159	0.7366147015402993
0.5225045009001801	0.8940259819761118	0.8912466072375381	0.7369831372523903
0.5233046609321864	0.8937806194699291	0.8911758959963643	0.7373751864973945
0.5241048209641929	0.893545168098162	0.8911166877029313	0.7377909465850555
0.5249049809961992	0.8933196890001622	0.8910690453756246	0.7382305161877987
0.5257051410282056	0.89310424315194	0.8910330318409806	0.7386939953424482
0.5265053010602121	0.8928988913668021	0.8910087097311382	0.7391814854510724
0.5273054610922184	0.892703694295871	0.8909961414810248	0.7396930892809339
0.5281056211242249	0.892518712428469	0.8909953893252743	0.7402289109635098
0.5289057811562312	0.8923440060923691	0.891006515294863	0.7407890559925457
0.5297059411882377	0.8921796354539062	0.8910295812134612	0.7413736312211174
0.530506101220244	0.8920256605179404	0.8910646486934847	0.7419827448576545
0.5313062612522504	0.8918821411276697	0.8911117791318424	0.7426165064608952
0.5321064212842569	0.8917491369642883	0.8911710337053682	0.7432750269337315
0.5329065813162632	0.8916267075464779	0.8912424733659288	0.7439584185159023
0.5337067413482697	0.8915149122297377	0.8913261588351974	0.7446667947754956
0.534506901380276	0.8914138102055333	0.8914221505990829	0.7454002705992133
0.5353070614122825	0.8913234605002716	0.8915305089018062	0.7461589621813539
0.5361072214442889	0.8912439219740869	0.8916512937396108	0.7469429870114663
0.5369073814762952	0.8911752533194361	0.8917845648541001	0.7477524638606261
0.5377075415083017	0.8911175130594958	0.8919303817251888	0.7485875127662811
0.538507701540308	0.8910707595463537	0.8920888035636579	0.7494482550156157
0.5393078615723145	0.8910350509589908	0.892259889303302	0.7503348131273798
0.5401080216043208	0.8910104453010437	0.8924436975926584	0.7512473108321196
0.5409081816363273	0.8909970003983436	0.8926402867863047	0.7521858730507627
0.5417083416683337	0.8909947738962227	0.8928497149357162	0.7531506258714834
0.54250850170034	0.891003823256582	0.8930720397796663	0.7541416965247947
0.5433086617323465	0.8910242057547154	0.893307318734162	0.7551592133567979
0.5441088217643528	0.8910559784758771	0.8935556088818979	0.756203305800522
0.5449089817963593	0.8910991983115892	0.8938169669612217	0.7572741043452841
0.5457091418283657	0.8911539219556827	0.8940914493545895	0.7583717405039963
0.546509301860372	0.8912202059000593	0.894379112076506	0.7594963467783471
0.5473094618923785	0.8912981064301714	0.8946800107609316	0.7606480566217789
0.5481096219243848	0.8913876796202072	0.8949942006481402	0.7618270044001784
0.5489097819563913	0.8914889813279754	0.8953217365710203	0.7630333253502024
0.5497099419883977	0.8916020671894824	0.895662672940799	0.7642671555351528
0.5505101020204041	0.8917269926131897	0.8960170637321749	0.7655286317983054
0.5513102620524105	0.8918638127739428	0.8963849624678486	0.7668178917136164
0.5521104220844169	0.8920125826065675	0.896766422202431	0.7681350735336956
0.5529105821164233	0.8921733567991182	0.8971614955057149	0.7694803161349639
0.5537107421484296	0.8923461897857736	0.8975702344452965	0.770853758959887
0.5545109021804361	0.892531135739365	0.8979926905685277	0.7722555419561874
0.5553110622124425	0.892728248563534	0.8984289148837816	0.7736858055129248
0.5561112222444489	0.8929375818845035	0.8988789578410199	0.7751446903933412
0.5569113822764553	0.8931591890424553	0.8993428693116379	0.7766323376643534
0.5577115423084616	0.893393123082503	0.8998206985675742	0.7781488886225811
0.5585117023404681	0.8936394367452493	0.9003124942596679	0.7796944847167935
0.5593118623724745	0.8938981824569167	0.9008183043952394	0.7812692674666445
0.5601120224044809	0.8941694123190413	0.9013381763148842	0.7828733783775849
0.5609121824364873	0.8944531780977181	0.9018721566684558	0.7845069588518092
0.5617123424684937	0.8947495312123842	0.9024202913902177	0.7861701500951135
0.5625125025005001	0.8950585227241357	0.9029826256731521	0.7878630930195285
0.5633126625325064	0.8953802033235524	0.9035592039423966	0.7895859281415848
0.5641128225645129	0.8957146233180342	0.904150069827795	0.791338795476072
0.5649129825965193	0.8960618326186247	0.904755266135541	0.7931218344251445
0.5657131426285257	0.8964218807263162	0.9053748348188917	0.7949351836626235
0.5665133026605321	0.8967948167178179	0.9060088169479315	0.7967789810133478
0.5673134626925385	0.8971806892307805	0.9066572526783692	0.7986533633274073
0.5681136227245449	0.8975795464484579	0.9073201812193374	0.8005584663491117
0.5689137827565514	0.8979914360837951	0.9079976408001819	0.8024944245805201
0.5697139427885577	0.8984164053629291	0.908689668636214	0.8044613711393748
0.5705141028205641	0.8988545010080882	0.9093963008934057	0.8064594376112624
0.5713142628525705	0.8993057692198722	0.9101175726520013	0.8084887538958322
0.5721144228845769	0.8997702556589047	0.9108535178690287	0.8105494480468978
0.5729145829165834	0.9002480054268378	0.911604169339682	0.8126416461062368
0.5737147429485897	0.9007390630466963	0.9123695586575552	0.8147654719309129
0.5745149029805962	0.9012434724425447	0.9131497161737009	0.816921047013934
0.5753150630126025	0.9017612769184631	0.9139446709544922	0.8191084902980501
0.5761152230446089	0.9022925191368172	0.9147544507382652	0.8213279179825168
0.5769153830766153	0.902837241095797	0.9155790818907121	0.8235794433226131
0.5777155431086217	0.9033954841062259	0.9164185893590084	0.8258631764217362
0.5785157031406282	0.903967288767602	0.9172729966246435	0.8281792240158591
0.5793158631726345	0.9045526949433735	0.9181423256549326	0.8305276892501666
0.580116023204641	0.9051517417354188	0.9190265968531859	0.832908671447663
0.5809161832366473	0.9057644674577183	0.9199258290075085	0.8353222658695455
0.5817163432686537	0.9063909096092034	0.9208400392382086	0.8377685634671515
0.5825165033006602	0.9070311048457561	0.9217692429437838	0.8402476506252661
0.5833166633326665	0.9076850889513515	0.9227134537454678	0.8427596088965934
0.584116823364673	0.9083528968083177	0.9236726834303091	0.8453045147271862
0.5849169833966793	0.9090345623666962	0.924646941892753	0.8478824391726293
0.5857171434286857	0.9097301186126872	0.9256362370747091	0.8504934476047805
0.5865173034606921	0.9104395975361528	0.9266405749040755	0.8531375994088614
0.5873174634926985	0.9111630300971721	0.9276599592316961	0.8558149476707111
0.588117623524705	0.9119004461916143	0.9286943917667246	0.8585255388539956
0.5889177835567113	0.9126518746157196	0.9297438720103754	0.8612694124671911
0.5897179435887178	0.9134173430296655	0.9308083971880332	0.8640466007201512
0.5905181036207241	0.9141968779200988	0.9318879621797012	0.8668571281700681
0.5913182636527305	0.9149905045616124	0.9329825594487617	0.8697010113566666
0.592118423684737	0.9157982469771446	0.934092178969027	0.8725782584264392
0.5929185837167433	0.9166201278972899	0.9352168081500623	0.8754888687457765
0.5937187437487498	0.9174561687184877	0.9363564317607516	0.8784328325028326
0.5945189037807561	0.9183063894600763	0.9375110318510909	0.8814101302979673
0.5953190638127626	0.9191708087201915	0.9386805876721882	0.8844207327226544
0.596119223844769	0.920049443630486	0.9398650755944452	0.887464599926701
0.5969193838767753	0.9209423098096503	0.9410644690239085	0.8905416811736933
0.5977195439087818	0.9218494213157148	0.9422787383167688	0.8936519143845523
0.5985197039407881	0.9227707905971102	0.9435078506919872	0.8967952256691236
0.5993198639727946	0.92370642844247	0.9447517701420429	0.8999715288457365
0.6001200240048009	0.9246563439291462	0.946010457341772	0.9031807249486745
0.6009201840368074	0.9256205443704268	0.9472838695553015	0.9064227017235418
0.6017203440688138	0.9265990352614286	0.9485719605410475	0.9096973331105022
0.6025205041008201	0.9275918202236437	0.9498746804547811	0.9130044787154166
0.6033206641328266	0.9285989009481282	0.9511919757507452	0.9163439832689152
0.6041208241648329	0.9296202771372968	0.9525237890808118	0.9197156760734605
0.6049209841968394	0.9306559464453245	0.9538700591916813	0.9231193704385119
0.6057211442288458	0.9317059044171141	0.9552307208201132	0.9265548631038953
0.6065213042608522	0.9327701444258276	0.9566057045861833	0.930021933651551
0.6073214642928586	0.93384865760895	0.9579949368845757	0.9335203439058383
0.6081216243248649	0.9349414328028756	0.9593983397739014	0.9370498373226275
0.6089217843568714	0.9360484564759929	0.9608158308640542	0.9406101383674459
0.6097219443888777	0.9371697126602514	0.9622473232016053	0.9442009518829788
0.6105221044208842	0.9383051828811967	0.9636927251532479	0.947821962446284
0.6113222644528906	0.9394548460864504	0.9651519402873061	0.9514728337161044
0.612122424484897	0.9406186785726263	0.9666248672533142	0.9551532077707365
0.6129225845169034	0.9417966539106613	0.9681113996596944	0.9588627044369391
0.6137227445489097	0.9429887428695487	0.9696114259495447	0.9626009206104327
0.6145229045809162	0.9441949133384636	0.9711248292745687	0.9663674295686066
0.6153230646129226	0.9454151302472577	0.9726514873671666	0.9701617802760809
0.616123224644929	0.9466493554853233	0.9741912724107256	0.9739834966838627
0.6169233846769354	0.9478975478188086	0.9757440509081465	0.9778320770228877
0.6177235447089418	0.9491596628061727	0.9773096835486338	0.9817069930927915
0.6185237047409482	0.9504356527120779	0.9788880250728096	0.9856076895468626
0.6193238647729545	0.9517254664196069	0.9804789241361846	0.9895335831741505
0.620124024804961	0.9530290493408007	0.9820822231710528	0.9934840621798342
0.6209241848369674	0.9543463433255097	0.983697758246852	0.997458485464981
0.6217243448689738	0.9556772865685612	0.9853253589290694	1.0014561819069452
0.6225245049009802	0.9570218135152331	0.9869648481367468	1.0054764496417274
0.6233246649329865	0.9583798547650404	0.9886160419986694	1.0095185553496828
0.624124824964993	0.9597513369738345	0.9902787497083099	1.0135817335460913
0.6249249849969994	0.9611361827542166	0.9919527733776163	1.017665185878151
0.6257251450290058	0.9625343105742759	0.9936379078897399	1.021768080430085
0.6265253050610122	0.9639456346546562	0.9953339407507922	1.025889551038124
0.6273254650930186	0.9653700648639624	0.997040651940742	1.0300286966172156
0.628125625125025	0.9668075066125223	0.9987578137635644	1.0341845805014396
0.6289257851570315	0.9682578607445138	1.0004851906967567	1.038356229800167
0.6297259451890378	0.9697210234284791	1.0022225392403517	1.0425426347721263
0.6305261052210442	0.9711968860462454	1.0039696077655578	1.04674274821963
0.6313262652530506	0.9726853350802751	1.0057261363631735	1.0509554849053024
0.632126425285057	0.9741862519994733	1.00749185669192	1.0551797209937699
0.6329265853170634	0.9756995131434791	1.0092664918268524	1.0594142935208444
0.6337267453490698	0.9772249896054792	1.0110497561080198	1.0636579998928577
0.6345269053810763	0.9787625471135721	1.012841354989542	1.067909597418858
0.6353270654130826	0.9803120459107355	1.0146409848892965	1.0721678028785144
0.636127225445089	0.9818733406334266	1.0164483330394007	1.076431292128631
0.6369273854770954	0.9834462801888726	1.0182630773376986	1.0806986997512598
0.6377275455091018	0.9850307076311036	1.0200848862004637	1.0849686187465075
0.6385277055411083	0.9866264600357773	1.0219134184165353	1.089239600273161
0.6393278655731146	0.9882333683738649	1.0237483230031312	1.093510153440372
0.640128025605121	0.9898512573842584	1.0255892390635706	1.097778745153667
0.6409281856371274	0.9914799454453698	1.0274357956471611	1.1020438000186126
0.6417283456691338	0.9931192444458024	1.0292876116115213	1.106303700305534
0.6425285057011402	0.9947689596541677	1.0311442954876038	1.1105567859786782
0.6433286657331466	0.9964288895881421	1.033005445347709	1.1148013547932796
0.6441288257651531	0.9980988258828457	1.0348706486767845	1.1190356624639803
0.6449289857971594	0.99977855315865	1.036739482247315	1.1232579229080593
0.6457291458291659	1.0014678488885125	1.0386115119981278	1.1274663085669292
0.6465293058611722	1.003166483264944	1.0404862929174301	1.131658950809316
0.6473294658931786	1.004874219066738	1.0423633689304295	1.1358339404195168
0.6481296259251851	1.0065908115255668	1.0442422727918839	1.1399893281740598
0.6489297859571914	1.0083160081925864	1.0461225259839413	1.1441231255100324
0.6497299459891979	1.0100495488051817	1.0480036386196454	1.1482333052882476
0.6505301060212042	1.0117911651539948	1.0498851093524872	1.152317802654305
0.6513302660532106	1.0135405809503835	1.0517664252924008	1.1563745160004943
0.6521304260852171	1.0152975116944774	1.0536470619285991	1.1604013080313187
0.6529305861172234	1.0170616645439836	1.0555264830596789	1.1643960069352641
0.6537307461492299	1.0188327381839277	1.0574041407314014	1.1683564076652502
0.6545309061812362	1.0206104226974997	1.059279475182599	1.1722802733299642
0.6553310662132427	1.0223943994382032	1.061151914799639	1.1761653366980878
0.656131226245249	1.0241843409034979	1.0630208760799056	1.1800093018171234
0.6569313862772554	1.025979910610148	1.0648857636047517	1.1838098457482769
0.6577315463092619	1.0277807629714795	1.0667459700223967	1.1875646204185433
0.6585317063412682	1.0295865431767837	1.0686008760412413	1.1912712545907986
0.6593318663732747	1.031396887073086	1.0704498504340823	1.194927355952393
0.660132026405281	1.033211421049524	1.072292250053713	1.1985305133223052
0.6609321864372875	1.0350297619245865	1.0741274198604092	1.2020782989765917
0.6617323464692939	1.036851516836467	1.075954692961789	1.2055682710914
0.6625325065013002	1.0386762831368004	1.077773390665552	1.2089979763024
0.6633326665333067	1.040503648288061	1.0795828225456063	1.2123649523790303
0.664132826565313	1.0423331897648984	1.0813822865220764	1.21566673101148
0.6649329865973195	1.0441644749597172	1.0831710689557077	1.2189008407078432
0.6657331466293258	1.0459970610927907	1.0849484447571691	1.2220648097983668
0.6665333066613323	1.047830495127229	1.0867136775117516	1.2251561695432158
0.6673334666933387	1.0496643136891166	1.0884660196199734	1.2281724573396273
0.668133626725345	1.0514980429931498	1.0902047124545717	1.231111220023819
0.6689337867573515	1.0533311987741125	1.0919289865343862	1.2339700172624504
0.6697339467893578	1.055163286224533	1.0936380617155994	1.2367464250279028
0.6705341068213643	1.056993799938878	1.095331147400819	1.2394380391511146
0.6713342668533707	1.0588222238646445	1.0970074427664573	1.242042478945137
0.6721344268853771	1.0606480312607167	1.0986661370088568	1.24455739089208
0.6729345869173835	1.0624706846633691	1.100306409609599	1.2469804523855665
0.6737347469493898	1.0642896358602922	1.1019274306204125	1.24930937552032
0.6745349069813963	1.0661043258730358	1.1035283609680842	1.2515419109200179
0.6753350670134027	1.067914184948264	1.1051083527797505	1.2536758515940676
0.6761352270454091	1.0697186325582204	1.1066665497289299	1.2557090368135337
0.6769353870774155	1.0715170774108145	1.1082020874026317	1.2576393559960024
0.6777355471094219	1.0733089174697357	1.1097140936898495	1.2594647525888145
0.6785357071414283	1.075093539985012	1.1112016891917147	1.2611832279397412
0.6793358671734346	1.0768703215344277	1.1126639876535729	1.2627928451438635
0.6801360272054411	1.0786386280762255	1.1141000964191834	1.2642917328551684
0.6809361872374475	1.080397815013506	1.1155091169072426	1.265678089051144
0.6817363472694539	1.0821472272707584	1.1168901451103581	1.2669501847385036
0.6825365073014603	1.0838861993829332	1.118242272116598	1.2681063675880535
0.6833366673334667	1.0856140555974823	1.119564584653667	1.2691450654866427
0.6841368273654731	1.087330109989792	1.1208561656557359	1.2700647899941724
0.6849369873974795	1.089033666592412	1.1221160948529014	1.2708641396936593
0.6857371474294859	1.0907240195385037	1.1233434493831982	1.271541803422497
0.6865373074614923	1.092400453219908	1.1245373044270457	1.2720965633732382
0.6873374674934987	1.0940622424602338	1.1256967338639512	1.2725272980524507
0.6881376275255051	1.0957086527033604	1.1268208109512434	1.2728329850865348
0.6889377875575114	1.097338940217734	1.1279086090245445	1.2730127038637349
0.6897379475895179	1.0989523523168332	1.1289592022196502	1.2730656380020435
0.6905381076215243	1.1005481275961622	1.1299716662154018	1.2729910776331517
0.6913382676535307	1.1021254961871183	1.130945078997094	1.2727884214931993
0.6921384276855371	1.1036836800280678	1.131878521639896	1.2724571788116532
0.6929385877175435	1.1052218931529416	1.1327710791116856	1.271996970990323
0.6937387477495499	1.1067393419976526	1.1336218410946552	1.2714075330652501
0.6945389077815564	1.1082352257246075	1.134429902824956	1.2706887149449433
0.6953390678135627	1.109708736565573	1.135194365949604	1.269840482419271
0.6961392278455691	1.1111590601831267	1.1359143393997928	1.2688629179341482
0.6969393878775755	1.1125853760509041	1.1365889402796834	1.2677562211280433
0.6977395479095819	1.1139868578528171	1.1372172947696935	1.266520709127238
0.6985397079415884	1.1153626739014042	1.1377985390432226	1.2651568165977034
0.6993398679735947	1.11671198757543	1.138331820195694	1.2636650955524147
0.7001400280056012	1.1180339577768301	1.1388162971847229	1.2620462149138754
0.7009401880376075	1.1193277394070522	1.1392511417801507	1.260300959832602
0.7017403480696139	1.1205924838628236	1.1396355395226394	1.2584302307632793
0.7025405081016203	1.1218273395513207	1.1399686906894275	1.2564350423012627
0.7033406681336267	1.1230314524246998	1.1402498112658206	1.2543165217830414
0.7041408281656332	1.1242039665338779	1.1404781339208994	1.2520759076552317
0.7049409881976395	1.1253440246014397	1.1406529089859012	1.2497145476175395
0.705741148229646	1.1264507686134917	1.1407734054336547	1.2472338965460272
0.7065413082616523	1.1275233404302236	1.1408389118574038	1.2446355142038708
0.7073414682936587	1.1285608824149216	1.1408487374473157	1.2419210627475543
0.7081416283256652	1.1295625380811036	1.1408022129629165	1.2390923040372512
0.7089417883576715	1.1305274527574092	1.1406986916996578	1.2361510967607992
0.709741948389678	1.1314547742698255	1.1405375504477853	1.233099393381357
0.7105421084216843	1.132343653640777	1.140318190441649	1.2299392369194182
0.7113422684536908	1.1331932458045535	1.1400400382975686	1.2266727575803764
0.7121424284856971	1.1340027103385029	1.139702546938335	1.2233021692393287
0.7129425885177035	1.1347712122093538	1.139305196502436	1.2198297657951853
0.71374274854971	1.1354979225339845	1.1388474952360543	1.21625791740652
0.7145429085817163	1.1361820193538983	1.1383289803659116	1.2125890666218404
0.7153430686137228	1.1368226884226085	1.1377492189510021	1.2088257244171876
0.7161432286457291	1.1374191240050828	1.1371078087112918	1.2049704661540992
0.7169433886777355	1.1379705296883442	1.1364043788314608	1.2010259274710346
0.717743548709742	1.1384761192022668	1.1356385907377822	1.1969948001213933
0.7185437087417483	1.138935117249551	1.1348101388462684	1.192879827771164
0.7193438687737548	1.1393467603438199	1.133918751280239	1.188683801769144
0.7201440288057611	1.1397102976547084	1.132964190555507	1.1844095569024986
0.7209441888377676	1.1400249918587857	1.1319462542314243	1.180059967150148
0.7217443488697739	1.140290119995081	1.1308647755260821	1.1756379414462446
0.7225445089017803	1.140504974323963	1.1297196238940221	1.1711464194655914
0.7233446689337868	1.1406688631880466	1.12851070556487	1.1665883674425306
0.7241448289657931	1.1407811118737774	1.1272379640413914	1.1619667740343491
0.7249449889977996	1.1408410634723056	1.1259013805555242	1.1572846462398068
0.7257451490298059	1.1408480797382008	1.1245009744810595	1.1525450053828898
0.7265453090618124	1.140801541944549	1.123036803701688	1.1477508831713263
0.7273454690938188	1.1407008517329298	1.1215089649332723	1.1429053178388926
0.7281456291258251	1.1405454319567356	1.119917593999265	1.1380113503799036
0.7289457891578316	1.1403347275162816	1.1182628660583165	1.1330720208837104
0.7297459491898379	1.140068206184129	1.1165449957832427	1.1280903649764182
0.7305461092218444	1.139745359419026	1.1147642374905862	1.1230694103763874
0.7313462692538508	1.139365703166854	1.1129208852201895	1.1180121735694857
0.7321464292858572	1.138928778646964	1.1110152727642613	1.1129216566094062
0.7329465893178636	1.1384341531222788	1.109047773645572	1.107800844047748
0.7337467493498699	1.1378814206515442	1.1070188010445463	1.102652699997938
0.7345469093818764	1.1372702028221007	1.1049288076751156	1.0974801653364477
0.7353470694138827	1.1366001494615765	1.1027782856093682	1.092286155044177
0.7361472294458892	1.1358709393269086	1.1005677660511288	1.087073555690267
0.7369473894778956	1.1350822807691143	1.0982978190587558	1.0818452230600608
0.737747549509902	1.1342339123722698	1.0959690532175577	1.0766039799283578
0.7385477095419084	1.1333256035651753	1.0935821152623733	1.071352613978595
0.7393478695739147	1.1323571552042313	1.091137689650997	1.066093875868083
0.7401480296059212	1.131328400126077	1.0886364980892298	1.060830477438931
0.7409481896379276	1.1302392036686033	1.0860792990084993	1.055565090073861
0.741748349669934	1.1290894641589944	1.083466886997095	1.050300343195667
0.7425485097019404	1.1278791133675108	1.0808000921861762	1.0450388229086796
0.7433486697339468	1.126608116925788	1.0780797795918668	1.039783070780243
0.7441488297659532	1.125276474708495	1.075306848414804	1.0345355827598324
0.7449489897979595	1.123884221177259	1.0724822312986813	1.0292988082331693
0.745749149829966	1.1224314256858456	1.0696068935493743	1.0240751492083633
0.7465493098619724	1.120918192745658	1.0666818323163711	1.0188669596308977
0.7473494698939788	1.1193446622507122	1.0637080757383084	1.013676544824002
0.7481496299259852	1.117711009661312	1.0606866820544927	1.0085061610507857
0.7489497899579916	1.1160174461457695	1.0576187386843903	1.003358015194331
0.749749949989998	1.1142642186795715	1.0545053612771123	0.9982342645517586
0.7505501100220044	1.112451610101536	1.0513476927330108	0.993137016738217
0.7513502700540108	1.1105799391265532	1.048146902199555	0.9880683296965858
0.7521504300860172	1.1086495603146496	1.0449041840436917	0.983030211808648
0.7529505901180236	1.1066608639961923	1.0416207568029805	0.9780246221034206
0.75375075015003	1.104614276153159	1.038297862117773	0.9730534705582828
0.7545509101820365	1.1025102582565245	1.0349367636467963	0.9681186184885617
0.7553510702140428	1.1003493070598862	1.031538745968471	0.9632218790212026
0.7561512302460492	1.0981319543495953	1.0281051134703432	0.9583650176481934
0.7569513902780556	1.0958587666517479	1.024637189229009	0.9535497528554584
0.757751550310062	1.0935303448964933	1.0211363138828895	0.9487777568229527
0.7585517103420684	1.0911473240402383	1.0176038445002513	0.9440506561918012
0.7593518703740748	1.08871037264642	1.014041153444798	0.9393700328943583
0.7601520304060813	1.0862201924256207	1.0104496272411863	0.9347374250431937
0.7609521904380876	1.0836775177359113	1.0068306654427643	0.9301543278750697
0.761752350470094	1.0810831150443887	1.0031856795038003	0.9256221947461094
0.7625525105021004	1.078437782350994	0.9995160916584438	0.9211424381744662
0.7633526705341068	1.0757423485757573	0.9958233338085887	0.9167164309269016
0.7641528305661133	1.0729976729107413	0.9921088464227932	0.912345507145846
0.7649529905981196	1.0702046441380024	0.9883740774483158	0.908030963513609
0.7657531506301261	1.0673641799150002	0.9846204812382906	0.9037740604505591
0.7665533106621324	1.0644772260289446	0.9808495174960012	0.8995760233442374
0.7673534706941388	1.0615447556216377	0.9770626502381206	0.8954380438064864
0.7681536307261452	1.058567768386458	0.9732613467787412	0.8913612809558429
0.7689537907581516	1.0555472897391578	0.9694470767359051	0.8873468627225545
0.7697539507901581	1.0524843699642394	0.9656213110623202	0.8833958871737599
0.7705541108221644	1.049380083338694	0.9617855211017994	0.8795094238564677
0.7713542708541709	1.046235527234951	0.9579411776729287	0.8756885151561478
0.7721544308861772	1.0430518212049176	0.9540897501813719	0.8719341776688645
0.7729545909181836	1.0398301060470136	0.950232705762107	0.8682474035850212
0.7737547509501901	1.0365715428581526	0.9463715084528486	0.8646291620829195
0.7745549109821964	1.0332773120726177	0.9425076183997718	0.861080400730466
0.7753550710142029	1.0299486124898085	0.9386424910966132	0.8576020468934796
0.7761552310462092	1.0265866602928493	0.9347775766581008	0.85419500914919
0.7769553910782157	1.0231926880600317	0.9309143191285922	0.8508601787036066
0.7777555511102221	1.0197679437710891	0.9270541558267247	0.8475984308115909
0.7785557111422284	1.0163136898102645	0.9231985167267709	0.844410626198532
0.7793558711742349	1.0128312019681365	0.9193488238773345	0.8412976124826587
0.7801560312062412	1.0093217684441544	0.9155064908579303	0.8382602255971118
0.7809561912382477	1.005786688851778	0.911672922273906	0.8352992912109809
0.781756351270254	1.002227273228133	0.9078495132901038	0.832415626148626
0.7825565113022604	0.9986448410500134	0.9040376492035656	0.8296100398066437
0.7833566713342669	0.9950407202580633	0.9002387050555354	0.8268833355679663
0.7841568313662732	0.9914162462908959	0.8964540452829232	0.824236312212601
0.7849569913982797	0.987772761130878	0.8926850234093447	0.8216697653246116
0.785757151430286	0.9841116123632603	0.8889329817757912	0.8191844886949996
0.7865573114622925	0.9804341522502583	0.8851992513109006	0.8167812757201647
0.7873574714942989	0.9767417368216633	0.8814851513407859	0.8144609207957096
0.7881576315263052	0.9730357249834707	0.8777919894382891	0.8122242207053518
0.7889577915583117	0.9693174776459705	0.8741210613114981	0.81007197600475
0.789757951590318	0.9655883568726831	0.8704736507313324	0.8080049924000768
0.7905581116223245	0.9618497250514317	0.8668510294979251	0.8060240821211692
0.7913582716543308	0.9581029440888073	0.8632544574455496	0.8041300652890948
0.7921584316863373	0.9543493746291825	0.859685182485743	0.8023237712779738
0.7929585917183437	0.9505903752993927	0.8561444406883078	0.8006060400708686
0.79375875175035	0.946827301980092	0.8526334563998104	0.7989777236095332
0.7945589117823565	0.9430615071047543	0.8491534423991899	0.797439687137783
0.7953590718143628	0.9392943389872084	0.8457056000900779	0.7959928105381824
0.7961592318463693	0.935527141178508	0.8422911197293984	0.7946379896617054
0.7969593918783757	0.931761251853896	0.8389111806918375	0.7933761376499407
0.7977595519103821	0.9279980032305255	0.8355669517697323	0.7922081862493253
0.7985597119423885	0.9242387210165439	0.8322595915079485	0.7911350871167941
0.7993598719743948	0.9204847238920875	0.8289902485733214	0.7901578131161185
0.8001600320064013	0.9167373230226348	0.8257600621582107	0.7892773596040542
0.8009601920384077	0.912997821605152	0.8225701624177661	0.7884947457052951
0.8017603520704141	0.9092675144473441	0.8194216709404725	0.7878110155750294
0.8025605121024205	0.9055476875803157	0.8163157012515896	0.7872272396477109
0.8033606721344269	0.9018396179048537	0.8132533593490989	0.7867445158704509
0.8041608321664333	0.8981445728714919	0.8102357442717869	0.7863639709191715
0.8049609921984396	0.8944638101944911	0.8072639486991369	0.7860867613954113
0.8057611522304461	0.8907985775997631	0.8043390595826945	0.7859140750013631
0.8065613122624525	0.8871501126067851	0.8014621588086319	0.7858471316903957
0.8073614722944589	0.8835196423444404	0.7986343238912301	0.785887184789942
0.8081616323264653	0.8799083834007287	0.7958566286970578	0.7860355220932428
0.8089617923584717	0.8763175417062194	0.7931301441996427	0.7862934669159654
0.8097619523904781	0.8727483124510937	0.7904559392644595	0.7866623791132594
0.8105621124224845	0.8692018800355914	0.7878350814641135	0.7871436560522471
0.8113622724544909	0.8656794180536367	0.7852686379236116	0.7877387335343623
0.8121624324864973	0.8621820893093999	0.7827576761956649	0.7884490866613169
0.8129625925185037	0.8587110458665226	0.7803032651660016	0.7892762306377434
0.8137627525505101	0.855267429129706	0.7779064759887027	0.7902217215028062
0.8145629125825165	0.8518523699583567	0.7755683830516173	0.7912871567822108
0.8153630726145229	0.8484669888119561	0.7732900649719463	0.7924741760511234
0.8161632326465293	0.845112395926813	0.7710726056221304	0.7937844613975019
0.8169633926785357	0.8417896915238454	0.7689170951862054	0.7952197377742295
0.8177635527105421	0.8384999660470362	0.766824631246832	0.7967817732272511
0.8185637127425485	0.8352443004321987	0.7647963199032433	0.7984723789856047
0.8193638727745549	0.8320237664056801	0.7628332769203764	0.8002934093978183
0.8201640328065614	0.8288394268126571	0.7609366289095026	0.8022467616975932
0.8209641928385677	0.8256923359746426	0.7591075145406783	0.8043343755800493
0.8217643528705741	0.8225835400758662	0.7573470857873872	0.8065582325679594
0.8225645129025805	0.8195140775781791	0.755656509203746	0.808920355145464
0.8233646729345869	0.8164849796641468	0.7540369672346774	0.8114228056346321
0.8241648329665933	0.813497270708017	0.7524896595594555	0.8140676847879369
0.8249649929985997	0.8105519687742518	0.7510158044690409	0.8168571300672673
0.8257651530306062	0.8076500861433422	0.7496166402776234	0.819793313577417
0.8265653130626125	0.8047926298646326	0.7482934267687686	0.8228784396191718
0.8273654730946189	0.8019806023359137	0.7470474466765646	0.8261147418240462
0.8281656331266253	0.7992150019095594	0.7458800072021241	0.8295044798294418
0.8289657931586317	0.7964968235250038	0.7447924415657537	0.8330499354495492
0.8297659531906382	0.7938270593673956	0.7437861105950619	0.836753408293559
0.8305661132226445	0.7912066995522711	0.7428624043491956	0.8406172107788544
0.831366273254651	0.7886367328361358	0.7420227437793108	0.8446436624826569
0.8321664332866573	0.786118147352867	0.7412685824252819	0.8488350837712292
0.8329665933186637	0.7836519313758713	0.7406014081485219	0.8531937886411282
0.8337667533506702	0.7812390741059749	0.7400227449006291	0.8577220767021807
0.8345669133826765	0.7788805664850478	0.7395341545274061	0.862422224226872
0.835367073414683	0.7765774020353923	0.7391372386075721	0.8672964741856626
0.8361672334466893	0.7743305777249699	0.7388336403252483	0.8723470251824696
0.8369673934786958	0.7721410948585512	0.738625046375009	0.8775760191991799
0.8377675535107021	0.7700099599949285	0.7385131888979558	0.8829855280526535
0.8385677135427085	0.7679381858903385	0.7384998474468912	0.888577538462354
0.839367873574715	0.7659267924682903	0.7385868509782287	0.8943539356214767
0.8401680336067213	0.7639768078160072	0.738776079867778	0.9003164851595166
0.8409681936387278	0.7620892692077261	0.7390694679469639	0.9064668133795604
0.8417683536707341	0.7602652241551249	0.7394690045553962	0.9128063856495092
0.8425685137027406	0.758505731485155	0.7399767366049568	0.9193364828230572
0.843368673734747	0.7568118624456028	0.7405947706497407	0.926058175563736
0.8441688337667533	0.7551847018386868	0.7413252749552278	0.9329722964440523
0.8449689937987598	0.7536253491830408	0.7421704815589976	0.9400794096918672
0.8457691538307661	0.7521349199044205	0.7431326883140751	0.9473797784580533
0.8465693138627726	0.7507145465554814	0.7442142609046395	0.9548733294835912
0.8473694738947789	0.7493653800649787	0.7454176348222766	0.9625596150508626
0.8481696339267853	0.7480885910167158	0.7467453172892334	0.970437772113685
0.8489697939587918	0.7468853709585699	0.7481998891131735	0.9785064785138773
0.8497699539907981	0.7457569337418795	0.7497840064557586	0.9867639062097536
0.8505701140228046	0.7447045168914577	0.7515004024949201	0.9952076714641964
0.8513702740548109	0.743729383006444	0.7533518889579395	1.0038347819678937
0.8521704340868174	0.7428328211921426	0.7553413574993819	1.012641580907459
0.8529705941188238	0.7420161485229402	0.7574717808944813	1.021623688029307
0.8537707541508301	0.7412807115362836	0.7597462140147458	1.03077593779926
0.8545709141828366	0.7406278877576167	0.7621677945482361	1.0400923148154713
0.8553710742148429	0.7400590872560381	0.7647397434222087	1.0495658866993962
0.8561712342468494	0.7395757542302897	0.767465364880471	1.0591887347668334
0.8569713942788558	0.7391793686245245	0.7703480461618635	1.0689518828690354
0.8577715543108622	0.7388714477730958	0.7733912567196941	1.078845224893319
0.8585717143428686	0.7386535480733774	0.7765985469146284	1.0888574515234348
0.8593718743748749	0.738527266685357	0.7799735461054098	1.0989759769824805
0.8601720344068814	0.7384942432564464	0.7835199600528273	1.109186866614917
0.8609721944388877	0.7385561616695884	0.7872415675423664	1.1194747663084117
0.8617723544708942	0.7387147518123515	0.7911422161200764	1.1298228349097788
0.8625725145029006	0.7389717913642472	0.7952258168240481	1.1402126809497966
0.863372674534907	0.7393291075989856	0.7994963377806681	1.1506243051570524
0.8641728345669134	0.7397885791977992	0.8039577965202411	1.161036050407089
0.8649729945989197	0.7403521380693152	0.8086142508506297	1.1714245609159573
0.8657731546309262	0.7410217711706939	0.8134697881102132	1.1817647526411752
0.8665733146629326	0.7417995223239224	0.8185285126025434	1.1920297969914018
0.867373474694939	0.7426874940201984	0.8237945309946342	1.2021911200615507
0.8681736347269454	0.7436878492042799	0.8292719354387161	1.2122184196936998
0.8689737947589518	0.7448028130294699	0.8349647841535582	1.2220797027066534
0.8697739547909582	0.7460346745725754	0.8408770791761797	1.2317413446282883
0.8705741148229645	0.7473857884966607	0.8470127409678356	1.2411681741940808
0.871374274854971	0.7488585766477416	0.8533755795299207	1.2503235847323115
0.8721744348869774	0.7504555295696711	0.859969261655865	1.2591696743310359
0.8729745949189838	0.7521792079193668	0.8667972739146839	1.26766741636566
0.8737747549509902	0.7540322437621676	0.8738628809308043	1.2757768615516534
0.8745749149829966	0.756017341724487	0.8811690784938314	1.2834573721707785
0.875375075015003	0.7581372799779946	0.8887185410016941	1.2906678885005614
0.8761752350470094	0.760394911026298	0.8965135627119534	1.2973672267594714
0.8769753950790158	0.7627931622614694	0.9045559922503561	1.3035144070735978
0.8777755551110222	0.7653350362537137	0.9128471598042246	1.3090690090892394
0.8785757151430286	0.7680236107330032	0.9213877964129	1.3139915519207932
0.879375875175035	0.7708620382165272	0.9301779447604538	1.318243894161868
0.8801760352070415	0.7738535452302839	0.9392168608797995	1.3217896487323981
0.8809761952390478	0.7770014310670523	0.9485029061954892	1.3245946064239245
0.8817763552710542	0.7803090660162311	0.9580334293684911	1.326627161180467
0.8825765153030606	0.783779888993572	0.9678046374646061	1.32785872945714
0.883376675335067	0.7874174044906591	0.9778114560539286	1.3282641554758308
0.8841768353670734	0.7912251787548998	0.9880473779674874	1.3278220938868666
0.8849769953990798	0.7952068351009219	0.998504300595577	1.3265153612819938
0.8857771554310863	0.79936604824334	1.0091723518170972	1.3243312482128484
0.8865773154630926	0.8037065375289792	1.0200397049082441	1.3212617838652578
0.887377475495099	0.8082320589336364	1.031092383099896	1.3173039463248704
0.8881776355271054	0.8129463956743017	1.0423140548440704	1.3124598124311786
0.8889777955591118	0.8178533472724427	1.053685821318601	1.306736642527746
0.8897779555911183	0.822956716887316	1.065185998252252	1.3001468969348504
0.8905781156231246	0.8282602967204149	1.076789894795235	1.2927081826430502
0.8913782756551311	0.833767851272982	1.0884695928950483	1.2844431304885875
0.8921784356871374	0.8394830982180286	1.1001937314635624	1.2753792048540675
0.8929785957191438	0.8454096866266483	1.1119273005326507	1.2655484496680436
0.8937787557511502	0.8515511722655125	1.1236314515794072	1.25498717608468
0.8945789157831566	0.8579109896586292	1.1352633312377909	1.2437355986450294
0.8953790758151631	0.8644924205817235	1.1467759466702407	1.2318374279005857
0.8961792358471694	0.87129855863248	1.1581180719083697	1.2193394283758088
0.8969793958791759	0.878332269494551	1.1692342054306595	1.206290951333126
0.8977795559111822	0.8855961464883322	1.1800645900577178	1.192743452070792
0.8985797159431886	0.8930924609776849	1.1905453068290166	1.1787500014362178
0.8993798759751951	0.9008231071797905	1.2006084547825175	1.1643648008950782
0.9001800360072014	0.9087895409063461	1.210182428384359	1.1496427098917328
0.9009801960392079	0.9169927117495202	1.2191923036380385	1.1346387934117288
0.9017803560712142	0.9254329882171262	1.2275603425316983	1.1194078966610146
0.9025805161032207	0.9341100753202554	1.235206623360146	1.104004252660989
0.9033806761352271	0.9430229241253367	1.242049801509752	1.0884811273763018
0.9041808361672334	0.9521696328040499	1.24800800148198	1.0728905057927474
0.9049809961992399	0.9615473387517417	1.2529998362685284	1.0572828211910068
0.9057811562312462	0.9711521014016871	1.2569455447579885	1.0417067287565391
0.9065813162632527	0.9809787754428145	1.259768231808113	1.026208923657479
0.907381476295259	0.9910208742569904	1.2613951892014605	1.0108340028339398
0.9081816363272655	1.001270423533889	1.2617592692424422	0.995624368988179
0.9089817963592719	1.0117178052023332	1.2608002766524886	0.9806201746533989
0.9097819563912782	1.0223515920429507	1.2584663391340891	0.9658593037499931
0.9105821164232847	1.033158373623974	1.2547152129837433	0.9513773877073377
0.911382276455291	1.0441225745363965	1.2495154779003328	0.9372078530275064
0.9121824364872975	1.0552262663021452	1.2428475750545556	0.9233819970821562
0.9129825965193039	1.0664489747944197	1.2347046448365608	0.9099290889511535
0.9137827565513102	1.0777674855467063	1.2250931256009037	0.8968764922153718
0.9145829165833167	1.089155649937551	1.214033082104197	0.8842498067910587
0.915383076615323	1.100584195920882	1.2015582418945179	0.8720730271236687
0.9161832366473295	1.1120205477211453	1.187715729172705	0.8603687143304941
0.9169833966793358	1.1234286597184262	1.172565497942446	0.8491581801807551
0.9177835567113423	1.134768870594578	1.1561794788180872	0.8384616811165662
0.9185837167433487	1.145997784672675	1.1386404658388416	0.8282986208380941
0.919383876775355	1.1570681882260663	1.1200407802488692	0.8186877602912261
0.9201840368073615	1.1679290093166828	1.100480756756318	0.8096474341977371
0.9209841968393678	1.1785253303917158	1.0800671037659493	0.8011957735477382
0.9217843568713743	1.188798463359294	1.058911192192073	0.7933509337235285
0.9225845169033807	1.198686097103251	1.0371273276414594	0.7861313281336241
0.9233846769353871	1.2081225273031655	1.0148310581779731	0.7795558673940834
0.9241848369673935	1.2170389779120658	0.9921375649083723	0.7736442041871345
0.9249849969993998	1.225364022625113	0.9691601757750758	0.7684169839353122
0.9257851570314063	1.2330241130698978	0.9460090348064414	0.7638961013269583
0.9265853170634126	1.239944218200046	0.9227899502835049	0.7601049624808038
0.9273854770954191	1.246048576441969	0.8996034364266419	0.7570687520947363
0.9281856371274255	1.2512615585293774	0.8765439548034948	0.7548147042203746
0.9289857971594319	1.2555086347083735	0.8536993541196856	0.7533723742494616
0.9297859571914383	1.2587174352108415	0.8311505006643924	0.752773908166083
0.9305861172234446	1.2608188877415127	0.8089710866086166	0.7530543029409779
0.9313862772554511	1.2617484104353687	0.7872275996471678	0.7542516488913005
0.9321864372874575	1.2614471336080135	0.7659794350953795	0.7564073405913553
0.9329865973194639	1.259863118981832	0.7452791303850261	0.7595662370810305
0.9337867573514703	1.2569525412930496	0.7251727017914305	0.7637767441238978
0.9345869173834767	1.2526807946380654	0.7057000639795322	0.7690907803822242
0.9353870774154831	1.247023484937542	0.6868955143890082	0.7755635746421191
0.9361872374474896	1.2399672707503335	0.6687882664051792	0.7832532214052395
0.9369873974794959	1.2315105175179406	0.6514030175195072	0.7922198957154124
0.9377875575115023	1.221663735190227	0.6347605411350182	0.8025245931325103
0.9385877175435087	1.2104497759469852	0.6188782932110344	0.814227215154471
0.9393878775755151	1.1979037771006276	0.6037710274924758	0.8273837619044606
0.9401880376075215	1.1840728438095753	0.5894514155866251	0.842042320735518
0.9409881976395279	1.1690154763987781	0.5759306706170425	0.8582374511364012
0.9417883576715343	1.1528007572503822	0.5632191756105074	0.8759824657350779
0.9425885177035407	1.1355073217523848	0.5513271201920229	0.8952590034769854
0.9433886777355471	1.1172221460761564	0.5402651516340312	0.9160032050364406
0.9441888377675535	1.0980391910904659	0.5300450489114373	0.9380877727092238
0.9449889977995599	1.0780579461460347	0.5206804312633441	0.9612992987461115
0.9457891578315664	1.0573819185867877	0.5121875159959065	0.9853105924858245
0.9465893178635727	1.0361171146464234	0.5045859440558863	1.0096484967416304
0.9473894778955791	1.0143705550278714	0.4978996964870337	1.0336590749166945
0.9481896379275855	0.9922488642385436	0.49215813053761526	1.056474291560244
0.9489897979595919	0.9698569670726522	0.48739717128334165	1.0769874961834098
0.9497899579915983	0.9472969189617999	0.48366070363437363	1.093848878921469
0.9505901180236047	0.9246668897400856	0.4810022211074395	1.1054955888584532
0.9513902780556112	0.9020603131495502	0.4794868025272134	1.1102323091473325
0.9521904380876175	0.8795652075457705	0.47919350683089423	1.1063736895141163
0.9529905981196239	0.8572636670723048	0.48021830055324566	1.0924471901252482
0.9537907581516303	0.8352315172840405	0.48267766371773646	1.0674332931672113
0.9545909181836367	0.8135381249482536	0.4867130591600586	1.0309951385072673
0.9553910782156432	0.7922463485877032	0.4924964988619088	0.983633425118557
0.9561912382476495	0.7714126142280628	0.5002374985975835	0.9267085387644245
0.956991398279656	0.7510870996929819	0.5101917759109289	0.8623055338181685
0.9577915583116623	0.7313140105348013	0.5226721057312599	0.7929676807514849
0.9585917183436687	0.712131931156387	0.5380617765025674	0.7213669679682565
0.9593918783756752	0.6935742357215	0.5568310274169295	0.6499940604095488
0.9601920384076815	0.6756695449226474	0.5795565634192966	0.5809317752513338
0.960992198439688	0.6584422164457644	0.6069434626399586	0.5157391209011191
0.9617923584716943	0.641912858927438	0.6398469383590947	0.4554372920242471
0.9625925185037008	0.6260988612523064	0.679287333045412	0.40056779189569575
0.9633926785357071	0.6110149311189026	0.7264431162469493	0.3512880285210017
0.9641928385677135	0.5966736388671097	0.7825892471736446	0.3074759152475404
0.96499299859972	0.5830859645880946	0.8489148496024443	0.26882529216777307
0.9657931586317263	0.5702618485262598	0.9260956417573379	0.23492352718031775
0.9665933186637328	0.5582107467506477	1.0134128699518439	0.2053093848975786
0.9673934786957391	0.5469421960562573	1.1071541688392645	0.17951303576521904
0.9681936387277456	0.5364663941081629	1.1982227815687279	0.15708164710493117
0.968993798759752	0.5267948030366021	1.2698416986753154	0.13759421996100124
0.9697939587917583	0.5179407871235298	1.2983675067977218	0.12066889423019238
0.9705941188237648	0.5099202980104002	1.26156908755737	0.10596527433097941
0.9713942788557711	0.502752624153536	1.1533230277581046	0.09318366052120813
0.9721944388877776	0.4964612252472734	0.9919301270001208	0.08206250627740565
0.9729945989197839	0.49107467726661314	0.8105474123215355	0.07237498540711285
0.9737947589517904	0.48662775995557717	0.6388135155742529	0.06392523434337655
0.9745949189837968	0.48316272639385793	0.4928237772715651	0.056544613275185916
0.9753950790158031	0.4807308042063587	0.3764773508014464	0.050088180774169606
0.9761952390478096	0.479393990660922	0.2869984579241125	0.04443147987837095
0.9769953990798159	0.479227220102234	0.21934993567823785	0.039467673097178926
0.9777955591118224	0.48032100282735674	0.1685026059073913	0.03510502762551557
0.9785957191438288	0.48278466068542725	0.13025391050333235	0.031264731779304965
0.9793958791758351	0.4867503174658194	0.10135380888775099	0.02787901349894066
0.9801960392078416	0.49237784233341386	0.07937831951714192	0.024889527830200688
0.9809961992398479	0.49986099201969825	0.06254793446762695	0.022245980034647922
0.9817963592718544	0.5094350495716848	0.04956257295412749	0.01990495276745779
0.9825965193038608	0.5213863060017351	0.039471192740435826	0.017828908563403467
0.9833966793358672	0.5360637559592797	0.03157479363343546	0.015985342065940204
0.9841968393678736	0.5538933342440002	0.02535622916243754	0.014346059653980205
0.98499699939988	0.5753948097675116	0.02043000710728998	0.012886567164464069
0.9857971594318864	0.6012008762618646	0.016506495446023072	0.01158554917698077
0.9865973194638927	0.6320766247915981	0.0133663522397902	0.010424425782010215
0.9873974794958992	0.668934632644203	0.010842172962849575	0.009386974895227693
0.9881976395279056	0.712834759724611	0.008805234320200986	0.008459010024763427
0.988997799559912	0.7649454280861359	0.007155849798837523	0.007628104973830291
0.9897979595919184	0.8264195750768542	0.00581629895782429	0.006883358298744875
0.9905981196239247	0.8980965250533275	0.004725603037452966	0.006215191473062674
0.9913982796559312	0.9798767888064358	0.0038356347292222495	0.0056151756614401215
0.9921984396879376	1.069552516670114	0.0031081993304043695	0.005075882808266569
0.992998599719944	1.1609279055066148	0.0025128285639681516	0.004590757419295613
0.9937987597519504	1.2415576622581137	0.00202510121736528	0.0041540059796078
0.9945989197839568	1.291837597825067	0.0016253561093166127	0.0037605014255147964
0.9953990798159632	1.2890223481967613	0.0012976993336154818	0.0034057004861511586
0.9961992398479695	1.2183929866681562	0.0010292337696183873	0.0030855720448751747
0.996999399879976	1.085326515026926	0.000809457592886087	0.0027965349516379558
0.9977995599119824	0.9152611524217225	0.0006297921084145452	0.0025354039539020323
0.9985997199439888	0.7394781175237893	0.00048320915085783844	0.002299342612795692
0.9993998799759952	0.5806878495434769	0.00036393559114999974	0.0020858222390646615
1.0002000400080016	0.44887082246051413	0.000267217888898455	0.0018925860251182494
1.001000200040008	0.3447735703990443	0.00018913365342583532	0.0017176176692811282
1.0018003600720145	0.2647483240670211	0.00012644019331346096	0.0015591138898081794
1.002600520104021	0.20397802574697632	7645231042464895e-20	0.0014154603122219118
1.0034006801360271	0.15798340612057615	36943321730827094e-21	0.0012852102865652491
1.0042008401680336	0.12310622271012887	6064610593103925e-21	0.0011670662532660206
1.00500100020004	0.09653234451775214	-1771997918641882e-20	0.0010598633292074541
1.0058011602320465	0.07615766867346097	-3568781282364125e-20	0.0009625548307202331
1.006601320264053	0.06042800865934156	-4890149875622085e-20	0.0008741994887627898
1.0074014802960591	0.04819902249050046	-5824511746795047e-20	0.0007939501445422131
1.0082016403280656	0.038626519281793295	-6445410589433348e-20	0.000721043742096892
1.009001800360072	0.031084730042295162	-6813996834739017e-20	0.0006547924586239595
1.0098019603920785	0.025106817214369893	-6981075592233515e-20	0.0005945758341887389
1.010602120424085	0.02034199415951546	-6988807482758569e-20	0.0005398337804096084
1.0114022804560912	0.016524688405568755	-6872123961543242e-20	0.0004900603631863877
1.0122024404880976	0.013452321059226273	-6659907187805264e-20	0.0004447982679072794
1.013002600520104	0.010969221616988233	-6375975244350685e-20	0.0004036338671222599
1.0138027605521105	0.008954913492335514	-6039906065573308e-20	0.0003661928206766252
1.0146029205841167	0.007315523852678023	-5667727422808966e-20	0.0003321361469722714
1.0154030806161232	0.005977438532482171	-52724954488561626e-21	0.00030115671155767076
1.0162032406481296	0.004882580413341761	-48647802301127197e-21	0.0002729760857956426
1.017003400680136	0.00398486988068486	-44530737737344395e-21	0.00024734173405793064
1.0178035607121425	0.003247552161115011	-4044133025683794e-20	0.0002240244928674584
1.0186037207441487	0.0026411650125232958	-3643268459575105e-20	0.0002028163097461122
1.0194038807761552	0.002141982849042927	-3254586985176888e-20	0.00018352821331676233
1.0202040408081616	0.0017308178532819546	-28811964675690138e-21	0.00016598848952650846
1.021004200840168	0.0013920904180392685	-25253779440605195e-21	0.00015004104176281896
1.0218043608721745	0.001113104137898939	-21887306303328136e-21	0.0001355439151854848
1.0226045209041807	0.0008834771488353196	-18722939816813444e-21	0.00012236796783462664
1.0234046809361872	0.0006946937088583779	-15766503891040395e-21	0.00011039567304312048
1.0242048409681936	0.0005397487969538081	-13020115191317294e-21	9952003941446352e-20
1.0250050010002	0.0004128650769300579	-10482908294549842e-21	8964363615365442e-20
1.0258051610322065	0.0003092664620377092	-8151643946852083e-21	8067771288392325e-20
1.0266053210642128	0.00022499617804773442	-6021218429942687e-21	7254140427309305e-20
1.0274054810962192	0.0001567699817962634	-4085089248914708e-21	6516101084070094e-20
1.0282056411282257	0.0001018572837487089	-2335630007357925e-21	584693482516066e-19
1.029005801160232	57984517553989756e-21	-7644253586305827e-22	5240515822058783e-20
1.0298059611922386	2325632169328934e-20	6374847387469185e-22	4691257488589895e-20
1.0306061212242448	-390895995054652e-20	1879403640860089e-21	41940641157069136e-21
1.0314062812562512	-24832222432047413e-21	2970812875258133e-21	37442870115710764e-21
1.0322064412882577	-40617185194283256e-21	3921237600498784e-21	3337684706357369e-20
1.0330066013202641	-52186370998887066e-21	4740137884234885e-21	29703868264070732e-21
1.0338067613522706	-6031088208897223e-20	543682173226312e-20	26388612830972186e-21
1.0346069213842768	-6563510232763387e-20	60203764150335015e-22	23398844579018696e-21
1.0354070814162832	-6869723621257678e-20	6499615154038907e-21	2070514097380488e-20
1.0362072414482897	-6994642240674975e-20	6883036671616327e-21	18280646607131412e-21
1.0370074014802961	-6975702110287307e-20	717879548401551e-20	16100848879364166e-21
1.0378075615123024	-6844056369670337e-20	7394681134302583e-21	14143373803867515e-21
1.0386077215443088	-6625576410772271e-20	7538104835620729e-21	12387800051184145e-21
1.0394078815763153	-6341691916195852e-20	7616092224875526e-21	10815489538330836e-21
1.0402080416083217	-60100967226611735e-21	763528112627393e-20	9409433032209202e-21
1.0410082016403281	-5645342699773376e-20	7601923390998522e-21	815410938492453e-20
1.0418083616723344	-5259339983008232e-20	7521890023502731e-21	70353571530491765e-22
1.0426085217043408	-4861778753026402e-20	7400678927516058e-21	6040257471220251e-21
1.0434086817363473	-4460485176006196e-20	7243424709368895e-21	5157027159908428e-21
1.0442088417683537	-40617220025400413e-21	7054910065182329e-21	4374921142080712e-21
1.0450090018003602	-36704425790380635e-21	6839578354518594e-21	3684143332540607e-21
1.0458091618323664	-3290505586266146e-20	66015470292710154e-22	30757652406607217e-22
1.0466093218643728	-29248566286228794e-21	6344621638842973e-21	25416515997828126e-22
1.0474094818963793	-25756818098625345e-21	60723101840270965e-22	20743923990276802e-22
1.0482096419283857	-22445376099571035e-21	5787837628071224e-21	16672407511311715e-22
1.0490098019603922	-19324606936363398e-21	5494160410179916e-21	13140560830571246e-22
1.0498099619923984	-16400607106829834e-21	5193980834657108e-21	10092521817994804e-22
1.0506101220244048	-1367598670319603e-20	4889761233008161e-21	7477496711087717e-22
1.0514102820564113	-1115053072429234e-20	4583737819051359e-21	524932533513961e-21
1.0522104420884177	-8821756425497762e-21	4277934171827147e-21	33660832608750635e-23
1.0530106021204242	-6685382354432168e-21	3974174298815303e-21	17897177095882455e-23
1.0538107621524304	-473572234634817e-20	36740952420455386e-22	48571428865051836e-24
1.0546109221844369	-29660157462030323e-22	337915920228804e-20	-5772080835519944e-23
1.0554110822164433	-13687034361373196e-22	3090665162963635e-21	-14273764848207748e-23
1.0562112422484498	6434218717543683e-23	2809760005127726e-21	-2090419726936965e-22
1.057011402280456	13416263514032245e-22	25374491089136253e-22	-2589502536599897e-22
1.0578115623124624	24718742575036146e-22	22746064424830625e-22	-29455400027064704e-23
1.0586117223444689	34639016053550353e-22	20219841441321273e-22	-31773939709878185e-23
1.0594118823764753	4326509004164147e-21	17802216050952224e-22	-33020529075639127e-23
1.0602120424084818	5068396606258685e-21	15498540648709036e-22	-33347966257521455e-23
1.061012202440488	5698095840556139e-21	13313207311571595e-22	-32893471506312277e-23
1.0618123624724944	6223915579472994e-21	1124972439314753e-21	-31780068900783e-20
1.062612522504501	6653900463886309e-21	9310788671862413e-22	-3011785161960434e-22
1.0634126825365073	6995799444776962e-21	7498353212856412e-22	-28005140723097455e-23
1.0642128425685138	7257042883547504e-21	5813691116157704e-22	-2552954614619407e-22
1.06501300260052	7444726799213375e-21	425745532689481e-21	-22768938186257248e-23
1.0658131626325265	75656030558840515e-22	2829734673942541e-22	-19792336857990533e-23
1.066613322664533	7626074465624799e-21	1530106321853686e-22	-16660725999165238e-23
1.0674134826965394	7632193930899589e-21	3576848009445577e-23	-13427798341986152e-23
1.0682136427285458	7589666884980084e-21	-6888322145320869e-23	-10140637288560961e-23
1.069013802760552	7503856397569897e-21	-16111212141484144e-23	-6840340644603815e-23
1.0698139627925585	7379790411411735e-21	-2411193075757545e-22	-3562591115863212e-23
1.070614122824565	72221706560182675e-22	-30913560648132554e-23	-33817795959401042e-25
1.0714142828565714	7035382855458128e-21	-3654181442297455e-22	28065261455101354e-24
1.0722144428885778	6823507908489124e-21	-4102471544906172e-22	58491293176976544e-24
1.073014602920584	6590333769283807e-21	-4439230190875221e-22	8770822376713561e-23
1.0738147629525905	6339367802317419e-21	-46676352815494537e-23	115560153234745e-21
1.074614922984597	60738494220419215e-22	-4791013465607619e-22	14192005533958385e-23
1.0754150830166034	579676286149855e-20	-4812816743124393e-22	1666867501769198e-22
1.0762152430486098	5510849939577289e-21	-4736600897614629e-22	18978214361142776e-23
1.077015403080616	5218622722173716e-21	-4566005634143444e-22	2111487116367161e-22
1.0778155631126225	4922375991214811e-21	-43047363255943605e-23	23074720856275377e-23
1.078615723144629	4624199452948896e-21	-39565472615549213e-23	2485545813335488e-22
1.0794158831766354	4325989631820404e-21	-3525226307116158e-22	26456207219069383e-23
1.0802160432086416	4029461407713264e-21	-3014580873261785e-22	278773494451906e-21
1.081016203240648	37361591649076598e-22	-2428425127307121e-22	291203666364509e-21
1.0818163632726545	3447467530635906e-21	-17705683443003384e-23	30187699051956174e-23
1.082616523304661	3164621687146152e-21	-10448043381849903e-23	3108261661388667e-22
1.0834166833366674	2888717248288042e-21	-25490188827748117e-24	3180910230667078e-22
1.0842168433686736	26207196960059687e-22	5954038973313147e-23	32371746747084096e-23
1.08501700340068	2361473377378298e-21	15024193552454213e-23	3277565295382867e-22
1.0858171634326865	21117100650058784e-22	24624992262661793e-23	33026350475945376e-23
1.086617323464693	18720570868491215e-22	3472052873473852e-22	3312971805641274e-22
1.0874174834966994	1643045035082391e-21	45275497973992773e-23	3309191411240975e-22
1.0882176435287056	14251150627156428e-22	5625524505566137e-22	3291931436090467e-22
1.089017803560712	1218625780979865e-21	6762580787127159e-22	3261845599594748e-22
1.0898179635927185	10238597693279505e-22	7935395428364245e-22	3219598776228738e-22
1.090618123624725	8410297120745036e-22	9140721418873787e-22	31658625549574326e-23
1.0914182836567314	6702841756078826e-22	1037539068354798e-21	31013112887501304e-23
1.0922184436887377	5117130403228809e-22	11636316376364975e-22	30266185981758786e-23
1.093018603720744	3653526019498088e-22	12920494772625246e-22	2942454288140661e-22
1.0938187637527506	23119035721247405e-23	14225006790095918e-22	28494816381799404e-23
1.094618923784757	10916948757488942e-23	15547019168726806e-22	2748355032652916e-22
1.0954190838167635	-8069438381386185e-25	16883785340787716e-22	26397179045400954e-23
1.0962192438487697	-9887206874753529e-23	1823264601030078e-21	2524200955651701e-22
1.0970194038807761	-1851915496786649e-22	195910294733051e-20	2402420636003766e-22
1.0978195639127826	-25996016161933255e-23	2095645170004795e-21	2274977849922588e-22
1.098619723944789	-32339860715074886e-23	2232651619533954e-21	21424568772202002e-23
1.0994198839767955	-37575055190225415e-23	23698913665555488e-22	20054244760647766e-23
1.1002200440088017	-41727986874184886e-23	25071421501272895e-22	18644291599825835e-23
1.1010202040408081	-4482680784206883e-22	26441903104162945e-22	1720000628591123e-22
1.1018203640728146	-46901197627707836e-23	2780830706112375e-21	15726493346121528e-23
1.102620524104821	-4798214336479423e-22	2916866618858649e-21	14228661745011029e-23
1.1034206841368273	-4810173642663673e-22	3052109646402984e-21	12711222893355134e-23
1.1042208441688337	-4729298456671027e-22	31863795846125142e-22	11178689674970488e-23
1.1050210042008402	-4558963860173959e-22	33195043005855573e-22	9635376299610421e-23
1.1058211642328466	-4302603281644557e-22	34513195975478805e-22	8085398981935721e-23
1.106621324264853	-39636938214959727e-23	35816690723486366e-22	6532677297027556e-23
1.1074214842968593	-35457427773055716e-23	37104039672629374e-22	4980936120502211e-23
1.1082216443288657	-30522753018819015e-23	3837383015774937e-21	34337081390029e-21
1.1090218043608722	-2486823117153758e-22	39624722843432936e-22	18943367981888448e-24
1.1098219643928786	-18529142152556854e-23	4085545010197589e-21	36597965560880574e-25
1.110622124424885	-11540634878987044e-23	4206481435911624e-21	-11483879094192906e-24
1.1114222844568913	-39376421297199204e-24	432516864180485e-20	-26459687028218548e-24
1.1122224444888977	42451964644973916e-24	4441500376088647e-21	-41241394625746164e-24
1.1130226045209042	1297360394045266e-22	4555376883885048e-21	-5580446421279972e-23
1.1138227645529106	22213728527453735e-23	4666704735391963e-21	-7012600676536973e-23
1.114622924584917	31932199624426505e-23	47753966534169745e-22	-8418473443350116e-23
1.1154230846169233	4209617771450125e-22	4881371340942353e-21	-9796091187536105e-23
1.1162232446489297	5267339864833964e-22	4984553309331924e-21	-11143630714721686e-23
1.1170234046809362	6363221266188213e-22	5084872706718341e-21	-1245941417329921e-22
1.1178235647129426	7494161854831871e-22	5182265147823245e-21	-13741904052524956e-23
1.118623724744949	8657129332879931e-22	5276671544780093e-21	-14989698175760235e-23
1.1194238847769553	9849161772511328e-22	53680379397264e-19	-16201524678099988e-23
1.1202240448089618	1106736978055689e-21	5456315338592949e-21	-17376237036736963e-23
1.1210242048409682	12308938300634176e-22	55414595476338535e-22	-18512809131163155e-23
1.1218243648729747	13571128094289064e-22	5623431011486657e-21	-19610330361657935e-23
1.122624524904981	1485127691179533e-21	5702194653661036e-21	-20668000817042342e-23
1.1234246849369873	16146800386751536e-22	5777719719515101e-21	-21685126524312315e-23
1.1242248449689938	17455192673591913e-22	5849979621781742e-21	-2266111478153865e-22
1.1250250050010002	18774026850076897e-22	5918951788658894e-21	-23595469582013417e-23
1.1258251650330067	2010095510356774e-21	5984617514723928e-21	-24487787106050596e-23
1.126625325065013	2143370872207534e-21	6046961814620139e-21	-2533775135191152e-22
1.1274254850970193	22770097901254893e-22	6105973279720012e-21	-26145129838547887e-23
1.1282256451290258	2410801139385299e-21	6161643937643846e-21	-2690976942248957e-22
1.1290258051610322	25445416004105104e-22	621396911490088e-20	-276315922410203e-21
1.1298259651930387	26780355953659463e-22	6262947302243527e-21	-2831059172821171e-22
1.130626125225045	2811095212027631e-21	63085800235292144e-22	-2894682878604171e-22
1.1314262852570514	29435401172062114e-22	6350871707336975e-21	-2954042805335122e-22
1.1322264452890578	3075197460067347e-21	6389829561765509e-21	-3009157426986375e-22
1.1330266053210643	3205901766785424e-21	642546345215253e-20	-3060050878071763e-22
1.1338267653530707	3335494827567953e-21	6457785782270492e-21	-3106752614716324e-22
1.134626925385077	34638255764496417e-22	6486811378034196e-21	-31492970867935677e-23
1.1354270854170834	35907499656220865e-22	65125573747715215e-22	-318772342133844e-21
1.1362272454490898	37161308339521415e-22	6535043107269711e-21	-3222075117201295e-22
1.1370274054810963	3839837771451443e-21	6554290002808855e-21	-32523997505959357e-23
1.1378275655131027	3961746979676273e-21	6570321477303992e-21	-3278748692443767e-22
1.138627725545109	4081741128893895e-21	6583162834226247e-21	-3301176834703823e-22
1.1394278855771154	41997092125357904e-22	6592841166701974e-21	-3319742329609132e-22
1.1402280456091218	431554640003412e-20	6599385262245211e-21	-333450633584198e-21
1.1410282056411283	4429153887118564e-21	6602825510446109e-21	-3345532778586957e-22
1.1418283656731347	4540438745776615e-21	66031938134314405e-22	-3352888116626984e-22
1.142628525705141	4649313772881608e-21	6600523498989652e-21	-3356641121027293e-22
1.1434286857371474	4755697338765241e-21	6594849236669226e-21	-33568626608970753e-23
1.1442288457691538	4859513235436208e-21	6586206956173818e-21	-33536255017452277e-23
1.1450290058011603	4960690525211697e-21	6574633768706428e-21	-33470041097688474e-23
1.1458291658331667	50591633898276755e-22	6560167890662383e-21	-3337074465543932e-22
1.146629325865173	5154870980499798e-21	6542848569844606e-21	-3323913888332586e-22
1.1474294858971794	5247757268667802e-21	6522716014312202e-21	-3307600865039284e-22
1.1482296459291859	5337770898332372e-21	64998113234564225e-22	-3288214890373453e-22
1.1490298059611923	5424865039821425e-21	64741764215676956e-22	-3265836312701942e-22
1.1498299659931985	550899724477763e-20	64458539935502435e-22	-3240546188089388e-22
1.150630126025205	55901293034565924e-22	6414887423165927e-21	-32124261427693424e-23
1.1514302860572114	56682271035099485e-22	6381320733186285e-21	-3181558239952198e-22
1.1522304460892179	574326049103055e-20	6345198527792778e-21	-3148024855723075e-22
1.1530306061212243	5815203133648084e-21	6306565937311964e-21	-31119085612540953e-23
1.1538307661532305	5884032385994331e-21	6265468564622956e-21	-3073292010428996e-22
1.154630926185237	5949729157250089e-21	6221952433813072e-21	-30322578335739703e-23
1.1554310862172434	6012277781183156e-21	6176063940759036e-21	-29888885377457597e-23
1.1562312462492499	6071665888892491e-21	6127849805501878e-21	-294326641430559e-21
1.1570314062812563	612788428352648e-20	6077357026533503e-21	-2895473446493102e-22
1.1578315663132626	6180926818241672e-21	6024632836981042e-21	-28455912295943797e-23
1.158631726345269	6230790275958686e-21	5969724662428788e-21	-2793700890450779e-22
1.1594318863772755	6277474252358584e-21	5912680080353422e-21	-27398830143923747e-23
1.160232046409282	6320981041245399e-21	5853546781380697e-21	-26842175762653575e-23
1.1610322064412884	6361315522455252e-21	5792372532266443e-21	-26267838766635965e-23
1.1618323664732946	6398485052638153e-21	57292051401126864e-22	-2567660481109235e-22
1.162632526505301	64324993584198575e-22	5664092418214417e-21	-250692516391704e-21
1.1634326865373075	6463370432429477e-21	5597082153700056e-21	-2444654857575168e-22
1.164232846569314	6491112431891016e-21	5528222076042755e-21	-2380925603270856e-22
1.1650330066013204	6515741579643519e-21	5457559827504177e-21	-23158125063774126e-23
1.1658331666333266	65372760680582065e-22	5385142934587889e-21	-22493896965555815e-23
1.166633326665333	65557359653807545e-22	53110187808180775e-22	-21817302889651224e-23
1.1674334866973395	6571143124502188e-21	5235234581155851e-21	-21129063495356482e-23
1.168233646729346	6583521094557371e-21	5157837357015749e-21	-20429888649212136e-23
1.1690338067613524	6592895034667617e-21	507887391301004e-20	-19720477120385715e-23
1.1698339667933586	6599291630545595e-21	4998390814671405e-21	-19001516338504332e-23
1.170634126825365	6602739013129855e-21	4916434367133182e-21	-18273682149058668e-23
1.1714342868573715	6603266679887365e-21	4833050595221683e-21	-1753763861772617e-22
1.172234446889378	6600905418350372e-21	4748285224242393e-21	-16794037844408694e-23
1.1730346069213842	6595687232130443e-21	4662183662015179e-21	-1604351978802543e-22
1.1738347669533906	6587645269041931e-21	4574790981742155e-21	-15286712150633375e-23
1.174634926985397	6576813751456301e-21	4486151906037822e-21	-1452423026085392e-22
1.1754350870174035	656322790903302e-20	4396310791507374e-21	-13756676947238033e-23
1.17623524704941	654692391360151e-20	4305311614681562e-21	-1298464248761233e-22
1.1770354070814162	6527938815874962e-21	4213197958253395e-21	-12208704531016523e-23
1.1778355671134226	6506310484634403e-21	4120012998751199e-21	-11429428065437564e-23
1.178635727145429	6482077547581566e-21	4025799494378202e-21	-10647365380339613e-23
1.1794358871774355	6455279334589142e-21	3930599774108062e-21	-9863056045500418e-23
1.180236047209442	6425955822494944e-21	38344557273493896e-22	-9077026931134102e-23
1.1810362072414482	6394147581974263e-21	37374087942451673e-22	-8289792195401158e-23
1.1818363672734546	6359895726368997e-21	36394999566938258e-22	-7501853333327646e-23
1.182636527305461	63232418622584385e-22	35407697301093055e-22	-6713699198662715e-23
1.1834366873374675	628422804163295e-20	34412581558576627e-22	-59258060573080806e-24
1.184236847369474	6242896716128488e-21	3341004794019803e-21	-5138637652543632e-23
1.1850370074014802	6199290692652376e-21	3240048717149946e-21	-43526452588038556e-24
1.1858371674334867	615345309089993e-20	31384285043047078e-22	-3568267778475409e-23
1.186637327465493	6105427302248445e-21	3036182235668927e-21	-27859318133677258e-24
1.1874374874974996	6055256950354693e-21	2933347487923954e-21	-20060517635922537e-24
1.188237647529506	6002985853341414e-21	2829961329751246e-21	-1229029941013371e-23
1.1890378075615122	5948657987201594e-21	27260603181339382e-22	-4552566535559466e-24
1.1898379675935187	58923174510727705e-22	26216804950435213e-22	31488965220038967e-25
1.1906381276255251	5834008433347471e-21	2516857384417953e-21	10810422824275578e-24
1.1914382876575316	577377517983757e-20	241162598983366e-20	1842846176353108e-23
1.192238447689538	5711661962594372e-21	23060207923926435e-22	25999577504820515e-24
1.1930386077215442	5647713050331571e-21	22000757490502065e-22	33520447945134535e-24
1.1938387677535507	5581972680426817e-21	20938242913277894e-22	40987862978680845e-24
1.1946389277855571	5514485031495736e-21	1987299324459485e-21	4839872321665828e-23
1.1954390878175636	544529419750292e-20	18805332267397834e-22	5575003852661964e-23
1.1962392478495698	5374444163045583e-21	17735578493605075e-22	6303892638448438e-23
1.1970394078815763	5301978779771732e-21	16664045164767327e-22	7026261040349313e-23
1.1978395679135827	5227941743662229e-21	15591040255016897e-22	7741841879030376e-23
1.1986397279455892	5152376573523687e-21	14516866480053514e-22	8450378269353465e-23
1.1994398879775956	5075326590518736e-21	13441821302834223e-22	9151623453496072e-23
1.2002400480096018	49968348986711986e-22	12366196950157338e-22	9845340650377343e-23
1.2010402080416083	491694436617271e-20	11290280424285093e-22	10531302883226568e-23
1.2018403680736147	4835697607827316e-21	10214353520741903e-22	11209292811314997e-23
1.2026405281056212	4753136968231597e-21	9138692848228991e-22	11879102565504063e-23
1.2034406881376276	46693045059956195e-22	8063569850412511e-22	12540533579977198e-23
1.2042408481696338	4584241978574516e-21	6989250827225957e-22	1319339642466555e-22
1.2050410082016403	44979908281408965e-22	591599696429107e-21	13837510630040906e-23
1.2058411682336467	4410592168005434e-21	484406435619783e-21	14472704526827251e-23
1.2066413282656532	4322086770040118e-21	3773704038458059e-22	1509881507148758e-22
1.2074414882976596	4232515052694785e-21	2705162017620222e-22	1571568767171072e-22
1.2082416483296659	41419170697561125e-22	16386793037087566e-23	16323176030286213e-23
1.2090418083616723	40503324997241685e-22	57449194339198595e-24	16921141961917519e-23
1.2098419683936787	3957800635952247e-21	-4871689439009397e-23	17509455239178573e-23
1.2106421284256852	3864360377428544e-21	-15460771285447095e-23	1808799340898004e-22
1.2114422884576916	3770050220116422e-21	-26020112349825486e-23	18656641641648375e-23
1.2122424484896979	3674908248828962e-21	-365475470137655e-21	19215292556412633e-23
1.2130426085217043	35789721298494503e-22	-4704095737904923e-22	1976384605660575e-22
1.2138427685537108	34822791039786083e-22	-5749827289916465e-22	20302209170069974e-23
1.2146429285857172	33848659801681558e-22	-6791746990503222e-22	20830295882276473e-23
1.2154430886177237	32867691295429546e-22	-7829657121122269e-22	2134802697881244e-22
1.2162432486497299	3188024480155205e-21	-8863364566284726e-22	21855329883010977e-23
1.2170434086817363	30886675120717078e-22	-9892680769597872e-22	22352138500172924e-23
1.2178435687137428	2988733252873993e-21	-10917421687621498e-22	22838393057278417e-23
1.2186437287457492	28882562736649853e-22	-11937407744071205e-22	23314039947555654e-23
1.2194438887777554	2787270685509352e-21	-12952463783466595e-22	23779031579559962e-23
1.220244048809762	26858101363387565e-22	-13962419023703931e-22	24233326231110075e-23
1.2210442088417683	25839078079924194e-22	-14967107008281855e-22	2467688788379552e-22
1.2218443688737748	2481596414121573e-21	-15966365558804652e-22	25109686088015115e-23
1.2226445289057812	23789081978788096e-22	-16960036725126304e-22	2553169580650494e-22
1.2234446889377875	22758749302735637e-22	-17947966738270094e-22	25942897281111543e-23
1.224244848969794	21725279090063776e-22	-18930005958942009e-22	26343275877013794e-23
1.2250450090018004	20688979573205146e-22	-1990600882968707e-21	2673282194880222e-22
1.2258451690338068	1965015423200517e-21	-20875833825345635e-22	27111530706905307e-23
1.2266453290658133	18609101790911797e-22	-21839343401115763e-22	2747940206770938e-22
1.2274454890978195	17566116216720384e-22	-2279640394436261e-21	27836440527964634e-23
1.228245649129826	16521486719336953e-22	-23746885723201216e-22	28182655025313363e-23
1.2290458091618324	1547549775830076e-21	-2469066283736915e-21	2851805881720626e-22
1.2298459691938388	14428429044033297e-22	-25627613165213337e-22	28842669341777594e-23
1.2306461292258453	13380555552063023e-22	-26557618316991327e-22	29156508091557343e-23
1.2314462892578515	1233214752992956e-21	-2748056358036627e-21	2945960049793861e-22
1.232246449289858	1128347051262274e-21	-2839633787329182e-21	2975197580246114e-22
1.2330466093218644	10234785335801189e-22	-29304833690790844e-22	3003366692913567e-22
1.2338467693538708	918634815424979e-21	-30205947056730076e-22	3030471037862581e-22
1.2346469293858773	8138410460580003e-22	-3109957747184783e-21	30565146100225427e-23
1.2354470894178835	7091219104832236e-22	-31985627865042943e-22	3081501739089776e-22
1.23624724944989	6045016318900753e-22	-3286400454209637e-21	31054370763436423e-23
1.2370474094818964	5000039739189166e-22	-337346171365438e-20	3128325585521896e-22
1.2378475695139028	39565224307577807e-23	-34597378559542147e-22	3150172530851092e-22
1.238647729545909	2914692917924122e-22	-3545220495025647e-21	31709834664994663e-23
1.2394478895779155	18747752089653957e-23	-36299015627253017e-22	31907642268971803e-23
1.240248049609922	8369888275863713e-23	-3713773303846979e-21	3209520915408576e-22
1.2410482096419284	-19845115654948398e-24	-37968282713164714e-22	32272598949993625e-23
1.2418483696739349	-1231334096178649e-22	-38790593212510716e-22	32439877782619586e-23
1.242648529705941	-22614537329226914e-23	-3960459608209899e-21	3259711417718386e-22
1.2434486897379475	-3288608162906048e-22	-4041022580319326e-21	3274437896366028e-22
1.244248849769954	-43125998040044466e-23	-4120741974637798e-21	32881745185009414e-23
1.2450490098019604	-5333235356778931e-22	-4199611812151158e-21	33009288004544335e-23
1.2458491698339669	-63503257691222e-20	-427762639335777e-20	3312708462092917e-22
1.246649329865973	-7363686198996744e-22	-4354780293425176e-21	33235214177279593e-23
1.2474494898979795	-8373135975646429e-22	-44310683575393e-19	3333375767772262e-22
1.248249649929986	-937849856080808e-21	-4506485696421925e-21	33422797903956414e-23
1.2490498099619924	-10379601508812841e-22	-4581027681676425e-21	33502419336840783e-23
1.2498499699939989	-1137627642647937e-21	-4654689941157794e-21	3357270807521212e-22
1.2506501300260051	-12368358932798862e-22	-47274683547468555e-22	33633751754524877e-23
1.2514502900580116	-13355688617232297e-22	-4799359049623142e-21	336856394719115e-21
1.252250450090018	-14338108997660748e-22	-48703583960391095e-22	33728461720783365e-23
1.2530506101220245	-1531546747906426e-21	-4940463002756079e-21	337623103040946e-21
1.253850770154031	-16287615310604797e-22	-5009669712976311e-21	3378727827761663e-22
1.2546509301860371	-17254407542431627e-22	-5077975599763335e-21	3380345986771227e-22
1.2554510902180436	-18215702983596926e-22	-514537796198096e-20	33810950411487795e-23
1.25625125025005	-1917136415729992e-21	-5211874320022389e-21	33809846294863277e-23
1.2570514102820565	-2012125725908004e-21	-5277462411620859e-21	33800244876591723e-23
1.257851570314063	-21065252110014088e-22	-5342140187774777e-21	33782244436043884e-23
1.2586517303460691	-22003222116089016e-22	-5405905808612138e-21	3375594410260502e-22
1.2594518903780756	-2293504422216236e-21	-5468757639412805e-21	33721443807796514e-23
1.260252050410082	-2386059886810843e-21	-5530694246528439e-21	33678844217621684e-23
1.2610522104420885	-24779769943507335e-22	-55917143935626384e-22	3362824667948322e-22
1.2618523704740947	-2569244474545651e-21	-5651817037275256e-21	3356975316545774e-22
1.2626525305061012	-265985139328781e-20	-5711001323951623e-21	335034662219888e-21
1.2634526905381076	-2749787148051408e-21	-5769266585332888e-21	3342948891437575e-22
1.264252850570114	-2839041463809089e-21	-5826612335096265e-21	333479247749055e-21
1.2650530106021205	-29276043882336955e-22	-5883038264936288e-21	33258877759137495e-23
1.2658531706341267	-3015466287514118e-21	-59385442409340405e-22	33162452190392544e-23
1.2666533306661332	-310261784179644e-20	-5993130299999233e-21	33058752718813367e-23
1.2674534906981396	-3189050040840191e-21	-60467966461179995e-22	32947884271924965e-23
1.268253650730146	-32747541795496993e-22	-6099543646923347e-21	328299520090114e-21
1.2690538107621525	-3359721853630343e-21	-61513718301684644e-22	32705061284513115e-23
1.2698539707941587	-3443944955258682e-21	-6202281880272886e-21	3257331760101595e-22
1.2706541308261652	-3527415668582584e-21	-6252274634795801e-21	3243482657212804e-22
1.2714542908581716	-36101264654815612e-22	-6301351081258039e-21	3228969387650965e-22
1.272254450890178	-36920701012195523e-22	-6349512353617109e-21	32138025224913436e-23
1.2730546109221845	-3773239610243423e-21	-6396759729125623e-21	31979926324275654e-23
1.2738547709541908	-3853628301658807e-21	-6443094625035312e-21	31815502838684895e-23
1.2746549309861972	-3933229755215956e-21	-6488518595356568e-21	31644860355034554e-23
1.2754550910182036	-40120378169312965e-22	-6533033327767168e-21	3146810434676711e-22
1.27625525105021	-4090046595045527e-21	-6576640640541809e-21	31285340148894114e-23
1.2770554110822165	-4167250455582722e-21	-6619342479370627e-21	31096672913760726e-23
1.2778555711142228	-4243644018419451e-21	-666114091433731e-20	3090220759630058e-22
1.2786557311462292	-4319222153117974e-21	-6702038137084559e-21	3070204890927991e-22
1.2794558911782357	-43939799747073904e-22	-6742036457748832e-21	3049630130213393e-22
1.280256051210242	-4467912839829086e-21	-6781138302099782e-21	30285068931650005e-23
1.2810562112422486	-4541016342486659e-21	-6819346208646743e-21	30068455634038593e-23
1.2818563712742548	-4613286310191367e-21	-68566628258978635e-22	29846564902208383e-23
1.2826565313062612	-468471879993583e-20	-689309090952904e-20	29619499860612797e-23
1.2834566913382677	-4755310094237131e-21	-6928633319663868e-21	29387363231596353e-23
1.2842568513702741	-4825056697304805e-21	-6963293018202171e-21	2915025732377202e-22
1.2850570114022803	-4893955331097821e-21	-6997073066153728e-21	28908284006000373e-23
1.2858571714342868	-4962002931494305e-21	-7029976621037923e-21	2866154468345039e-22
1.2866573314662932	-5029196644580972e-21	-7062006934331969e-21	2841014027678279e-22
1.2874574914982997	-5095533822703155e-21	-70931673488480035e-22	2815417120376196e-22
1.2882576515303061	-5161012020991895e-21	-7123461296349581e-21	2789373736138828e-22
1.2890578115623124	-52256289934365235e-22	-71528922950883644e-22	27628938099356903e-23
1.2898579715943188	-5289382689337152e-21	-71814639473182645e-22	2735987221919034e-22
1.2906581316263253	-5352271249705123e-21	-7209179936974383e-21	2708663793191124e-22
1.2914582916583317	-5414293003581927e-21	-72360440273051135e-22	2680933286411391e-22
1.2922584516903382	-54754464646269985e-22	-726206005862047e-20	26528054034372084e-23
1.2930586117223444	-5535730327467861e-21	-7287231945957151e-21	26242897830687506e-23
1.2938587717543508	-5595143464336497e-21	-7311563676918806e-21	2595396000962258e-22
1.2946589317863573	-5653684921608573e-21	-7335059309412223e-21	25661335670279506e-23
1.2954590918183637	-5711353916401651e-21	-7357722969588212e-21	2536511925117779e-22
1.2962592518503702	-5768149833232372e-21	-737955884964718e-20	2506540450718242e-22
1.2970594118823764	-5824072220576501e-21	-7400571205722767e-21	247622845079426e-21
1.2978595719143828	-587912078781061e-20	-742076435597018e-20	24455851619156754e-23
1.2986597319463893	-59332954018484485e-22	-7440142678390854e-21	24146197496154043e-23
1.2994598919783957	-5986596083851908e-21	-7458710609002314e-21	238334130667206e-21
1.3002600520104022	-6039023006229952e-21	-7476472639711407e-21	23517588533701617e-23
1.3010602120424084	-609057648941376e-20	-7493433316640291e-21	23198813350368275e-23
1.3018603720744149	-6141256998803621e-21	-75095972379927295e-22	22877176225274964e-23
1.3026605321064213	-6191065141677651e-21	-75249690523818136e-22	22552765103350803e-23
1.3034606921384277	-6240001664232359e-21	-7539553456871462e-21	22225667169889496e-23
1.3042608521704342	-6288067448536466e-21	-7553355195390882e-21	21895968828691825e-23
1.3050610122024404	-6335263509665151e-21	-7566379056855865e-21	2156375570536162e-22
1.3058611722344469	-6381590992820402e-21	-7578629873347328e-21	21229112641581172e-23
1.3066613322664533	-6427051170368112e-21	-7590112518626388e-21	2089212368244775e-22
1.3074614922984598	-6471645438960172e-21	-7600831906349331e-21	20552872075606243e-23
1.308261652330466	-6515375317109329e-21	-7610792988499426e-21	20211440262922487e-23
1.3090618123624724	-6558242441940046e-21	-7620000753688627e-21	19867909883085344e-23
1.3098619723944789	-6600248566860506e-21	-7628460225688263e-21	19522361753912532e-23
1.3106621324264853	-66413955586812345e-22	-763617646186085e-20	1917487588379979e-22
1.3114622924584918	-66816853950667915e-22	-7643154551612713e-21	18825531456281852e-23
1.312262452490498	-67211201619041955e-22	-7649399614933355e-21	18474406830379375e-23
1.3130626125225044	-6759702050725125e-21	-7654916800934816e-21	18121579545803124e-23
1.313862772554511	-6797433356192303e-21	-765971128642573e-20	17767126302657699e-23
1.3146629325865173	-68343164736257844e-22	-7663788274516609e-21	17411122978788773e-23
1.3154630926185238	-6870353896465051e-21	-766715299318696e-20	17053644614344055e-23
1.31626325265053	-6905548213961832e-21	-7669810694005061e-21	1669476541316106e-22
1.3170634126825365	-6939902108659551e-21	-7671766650760997e-21	16334558746410044e-23
1.317863572714543	-6973418354183289e-21	-7673026158169088e-21	1597309714704287e-22
1.3186637327465494	-7006099812795555e-21	-7673594530677869e-21	15610452311007328e-23
1.3194638927785558	-7037949433174109e-21	-7673477101070164e-21	15246695089961293e-23
1.320264052810562	-7068970248144679e-21	-7672679219306033e-21	14881895509313847e-23
1.3210642128425685	-7099165372474389e-21	-7671206251443768e-21	1451612274307179e-22
1.321864372874575	-712853800065652e-20	-7669063578248647e-21	14149445132574656e-23
1.3226645329065814	-7157091404808025e-21	-7666256594249243e-21	13781930186494706e-23
1.3234646929385878	-7184828932541021e-21	-7662790706387812e-21	13413644567306093e-23
1.324264852970594	-7211754004801327e-21	-7658671333149458e-21	13044654110887233e-23
1.3250650130026005	-7237870113955061e-21	-7653903903280176e-21	1267502381298996e-22
1.325865173034607	-7263180821647994e-21	-7648493854855304e-21	12304817836178428e-23
1.3266653330666134	-728768975686786e-20	-7642446634226543e-21	11934099516941465e-23
1.3274654930986198	-7311400613951163e-21	-7635767694899598e-21	11562931356498551e-23
1.328265653130626	-7334317150737429e-21	-7628462496685889e-21	11191375035371487e-23
1.3290658131626325	-7356443186612438e-21	-7620536504599276e-21	10819491401935222e-23
1.329865973194639	-7377782600558394e-21	-7611995188004303e-21	1044734048542828e-22
1.3306661332266454	-7398339329564921e-21	-76028440195823055e-22	10074981496473179e-23
1.3314662932586516	-7418117366538718e-21	-759308847455252e-20	970247282742337e-22
1.332266453290658	-7437120758728433e-21	-75827340296312495e-22	932987205444491e-22
1.3330666133226645	-7455353605892792e-21	-75717861622495025e-22	8957235946363551e-23
1.333866773354671	-7472820058605778e-21	-756025034967002e-20	8584620459460568e-23
1.3346669333866774	-7489524316520169e-21	-7548132068154606e-21	8212080749615824e-23
1.3354670934186836	-7505470626839247e-21	-7535436792178302e-21	7839671171093465e-23
1.33626725345069	-7520663282504017e-21	-7522169993501304e-21	7467445276368445e-23
1.3370674134826965	-7535106620772461e-21	-7508337140620797e-21	7095455832432929e-23
1.337867573514703	-7548805021436247e-21	-7493943697771746e-21	6723754809867533e-23
1.3386677335467094	-756176290546938e-20	-747899512432669e-20	6352393395331335e-23
1.3394678935787157	-7573984733416639e-21	-7463496873996028e-21	5981421995378267e-23
1.340268053610722	-7585475003856618e-21	-74474543941948496e-22	5610890238885724e-23
1.3410682136427285	-7596238252015677e-21	-7430873125248427e-21	5240846983646519e-23
1.341868373674735	-760627904827782e-20	-7413758499739964e-21	487134031359332e-22
1.3426685337067414	-76156019967466015e-22	-73961159419311945e-22	45024175549315815e-24
1.3434686937387477	-762421173389205e-20	-7377950867040739e-21	4134125271108846e-23
1.3442688537707541	-763211292718717e-20	-7359268680577971e-21	3766509273743501e-23
1.3450690138027606	-7639310273687208e-21	-7340074777865968e-21	339961462331867e-22
1.345869173834767	-7645808498803197e-21	-73203745432470074e-22	30334856345598515e-24
1.3466693338667735	-7651612354981838e-21	-7300173349680111e-21	26681658849350698e-24
1.3474694938987797	-765672662038537e-20	-72794765580575654e-22	23036982158691766e-24
1.3482696539307861	-7661156097666863e-21	-7258289516734809e-21	19401247384684406e-24
1.3490698139627926	-7664905612781922e-21	-7236617560866035e-21	1577486840979858e-23
1.349869973994799	-7667980013750103e-21	-7214466011975715e-21	12158251922606e-21
1.3506701340268055	-767038416948744e-20	-7191840177453793e-21	8551797480230161e-24
1.3514702940588117	-7672122968609488e-21	-7168745349972819e-21	4955897518754693e-24
1.3522704540908181	-7673201318390485e-21	-7145186807080289e-21	13709374746539993e-25
1.3530706141228246	-767362414346405e-20	-7121169810626188e-21	-22027042013289533e-25
1.353870774154831	-767339638502347e-20	-70966996064403265e-22	-5764655929690887e-24
1.3546709341868373	-7672522999440864e-21	-7071781423761622e-21	-9314553111455792e-24
1.3554710942188437	-767100895736686e-20	-7046420474863396e-21	-12852037857558063e-24
1.3562712542508502	-7668859242753942e-21	-7020621954555509e-21	-16376759072109226e-24
1.3570714142828566	-766607885172195e-20	-6994391039979661e-21	-19888372350049255e-24
1.357871574314863	-766267279165428e-20	-6967732889863465e-21	-23386539930309036e-24
1.3586717343468693	-765864608014144e-20	-6940652644454523e-21	-26870930629890877e-24
1.3594718943788757	-7654003744129306e-21	-6913155424963582e-21	-30341219803969866e-24
1.3602720544108822	-764875081891124e-20	-6885246333243611e-21	-3379708927130076e-23
1.3610722144428886	-7642892347281549e-21	-6856930451444587e-21	-37238227258706846e-24
1.361872374474895	-7636433378558835e-21	-6828212841682169e-21	-40664328329956256e-24
1.3626725345069013	-76293789677255724e-22	-6799098545616153e-21	-44075093410048116e-24
1.3634726945389077	-7621734174678707e-21	-6769592584259659e-21	-4747022956316793e-23
1.3642728545709142	-7613504063253007e-21	-6739699957543713e-21	-5084945009330155e-23
1.3650730146029206	-76046937004334986e-22	-6709425644110811e-21	-5421247444535593e-23
1.365873174634927	-7595308155581779e-21	-66787746009489e-19	-57559028071585416e-24
1.3666733346669333	-75853524996259e-19	-66477517630635086e-22	-6088884245240844e-23
1.3674734946989398	-7574831804317908e-21	-6616362043430912e-21	-6420165500967134e-23
1.3682736547309462	-7563751141392502e-21	-6584610332418736e-21	-6749720904593304e-23
1.3690738147629526	-7552115581921717e-21	-6552501497758198e-21	-707752536976275e-22
1.369873974794959	-75399301955898085e-22	-6520040384188491e-21	-7403554386567479e-23
1.3706741348269653	-75272000498866065e-22	-6487231813286781e-21	-7727784017905193e-23
1.3714742948589718	-7513930209498629e-21	-645408058315769e-20	-80501908868158e-21
1.3722744548909782	-7500125735609986e-21	-64205914682945175e-22	-8370752181685592e-23
1.3730746149229847	-7485791685262269e-21	-6386769219234034e-21	-8689445638553062e-23
1.373874774954991	-74709331107092325e-22	-6352618562601581e-21	-9006249545792655e-23
1.3746749349869973	-7455555058696883e-21	-63181442005681016e-22	-9321142727808374e-23
1.3754750950190038	-7439662569923983e-21	-6283350810994126e-21	-9634104553360445e-23
1.3762752550510102	-7423260678502547e-21	-6248243047034252e-21	-9945114911799613e-23
1.3770754150830167	-74063544112067115e-22	-6212825536998368e-21	-10254154221914225e-23
1.377875575115023	-7388948787033847e-21	-6177102884290936e-21	-10561203419613696e-23
1.3786757351470293	-7371048816521078e-21	-6141079667110021e-21	-10866243954979482e-23
1.3794758951790358	-7352659501375786e-21	-6104760438370958e-21	-11169257781162845e-23
1.3802760552110422	-7333785833741821e-21	-6068149725573652e-21	-1147022735698694e-22
1.3810762152430487	-7314432795769293e-21	-6031252030570984e-21	-11769135632548611e-23
1.381876375275055	-729460535914099e-20	-599407182959831e-20	-12065966051993948e-23
1.3826765353070614	-7274308484465225e-21	-5956613572974216e-21	-12360702538773138e-23
1.3834766953390678	-7253547120982667e-21	-59188816851022535e-22	-12653329497028243e-23
1.3842768553710743	-7232326205816944e-21	-5880880564292264e-21	-12943831803960415e-23
1.3850770154030807	-72106506637213685e-22	-584261458266757e-20	-13232194804452257e-23
1.385877175435087	-71885254066123006e-22	-5804088086117272e-21	-13518404302394205e-23
1.3866773354670934	-7165955333033117e-21	-5765305394133183e-21	-13802446561031467e-23
1.3874774954990998	-71429453277864485e-22	-5726270799709214e-21	-1408430828943319e-22
1.3882776555311063	-7119500261575096e-21	-5686988569368265e-21	-1436397664561495e-22
1.3890778155631127	-709562499044171e-20	-5647462942909819e-21	-14641439225089592e-23
1.389877975595119	-707132435553981e-20	-5607698133541783e-21	-14916684057918184e-23
1.3906781356271254	-7046603182632449e-21	-5567698327674925e-21	-1518969960367933e-22
1.3914782956591318	-7021466281821598e-21	-5527467684825725e-21	-1546047474140777e-22
1.3922784556911383	-6995918447067623e-21	-5487010337736076e-21	-15728998772716885e-23
1.3930786157231447	-6969964455972449e-21	-5446330392166847e-21	-1599526140774743e-22
1.393878775755151	-6943609069255674e-21	-5405431926921306e-21	-16259252765514487e-23
1.3946789357871574	-6916857030610582e-21	-5364318993724554e-21	-16520963367835928e-23
1.3954790958191639	-68897130662982226e-22	-5322995617325875e-21	-16780384131352688e-23
1.3962792558511703	-6862181884750157e-21	-5281465795317457e-21	-17037506364406263e-23
1.3970794158831767	-6834268176460906e-21	-5239733498254087e-21	-17292321762354956e-23
1.397879575915183	-6805976613453654e-21	-5197802669442385e-21	-17544822401328874e-23
1.3986797359471894	-6777311849254231e-21	-51556772251160066e-22	-17795000731637978e-23
1.3994798959791959	-6748278518327322e-21	-5113361054298604e-21	-18042849578812914e-23
1.4002800560112023	-6718881236053922e-21	-5070858018874948e-21	-18288362127992508e-23
1.4010802160432085	-668912459834102e-20	-50281719534235256e-22	-1853153193051571e-22
1.401880376075215	-6659013181373533e-21	-49853066655019054e-22	-18772352891952004e-23
1.4026805361072214	-66285515414443025e-22	-4942265935290249e-21	-19010819268631962e-23
1.4034806961392279	-6597744214608889e-21	-4899053515928717e-21	-1924692566088182e-22
1.4042808561712343	-6566595716517298e-21	-485567313328935e-20	-19480667012676534e-23
1.4050810162032406	-653511054229082e-20	-48121284861217875e-22	-19712038606088667e-23
1.405881176235247	-6503293166032834e-21	-476842324598388e-20	-19941036049318794e-23
1.4066813362672534	-6471148040936361e-21	-4724561057340565e-21	-2016765528294051e-22
1.40748149629926	-643867959887294e-20	-46805455375274405e-22	-203918925637675e-21
1.4082816563312663	-6405892250319761e-21	-4636380276785458e-21	-20613744472833262e-23
1.4090818163632726	-63727903840821165e-22	-4592068838291281e-21	-2083320789873777e-22
1.409881976395279	-6339378367218804e-21	-4547614758289124e-21	-2105028004042303e-22
1.4106821364272855	-6305660544728142e-21	-4503021545858299e-21	-21264958399019873e-23
1.411482296459292	-6271641239563586e-21	-4458292683320007e-21	-21477240774898931e-23
1.4122824564912984	-62373247523336145e-22	-4413431625947643e-21	-21687125264721607e-23
1.4130826165233046	-6202715361183775e-21	-4368441802220062e-21	-21894610254327707e-23
1.413882776555311	-6167817321693463e-21	-43233266137912216e-22	-22099694414919047e-23
1.4146829365873175	-6132634866707655e-21	-4278089435479776e-21	-2230237669733487e-22
1.415483096619324	-6097172206210276e-21	-4232733615475506e-21	-22502656334480453e-23
1.4162832566513304	-6061433527163734e-21	-41872624752335025e-22	-22700532824153352e-23
1.4170834166833366	-6025422993482903e-21	-4141679309661514e-21	-22896005939972153e-23
1.417883576715343	-5989144745773174e-21	-4095987387068775e-21	-23089075716631324e-23
1.4186837367473495	-5952602901374698e-21	-4050189949304783e-21	-23279742447472607e-23
1.419483896779356	-5915801554120387e-21	-400429021182435e-20	-23468006684831955e-23
1.4202840568113624	-587874477438622e-20	-3958291363652909e-21	-23653869227896474e-23
1.4210842168433686	-58414366088258354e-22	-3912196567592077e-21	-23837331129122896e-23
1.421884376875375	-5803881080443385e-21	-3866008960198841e-21	-240183936815741e-21
1.4226845369073815	-5766082188415726e-21	-3819731651909589e-21	-24197058417357864e-23
1.423484696939388	-5728043907973594e-21	-377336772704618e-20	-24373327105545184e-23
1.4242848569713942	-5689770190519562e-21	-3726920244006768e-21	-24547201748006953e-23
1.4250850170034006	-5651264963288036e-21	-36803922352033475e-22	-24718684569352556e-23
1.425885177035407	-56125321295699e-19	-36337867072803315e-22	-24887778025083074e-23
1.4266853370674135	-5573575568388993e-21	-35871066410442937e-22	-2505448478684613e-22
1.42748549709942	-55343991346538945e-22	-35403549917744845e-22	-25218807743650207e-23
1.4282856571314262	-5495006658957566e-21	-34935346889912455e-22	-25380749995793095e-23
1.4290858171634326	-54554019476085736e-22	-34466486368471896e-22	-25540314855035384e-23
1.429885977195439	-5415588782619815e-21	-3399699714064751e-21	-2569750583471253e-22
1.4306861372274455	-5375570921568873e-21	-3352690774016849e-21	-25852326655285973e-23
1.431486297259452	-5335352097672608e-21	-3305624644894291e-21	-2600478122994493e-22
1.4322864572914582	-5294936019671799e-21	-32585041296962283e-22	-261548736708514e-21
1.4330866173234647	-5254326371831146e-21	-32113320064921028e-22	-26302608278211403e-23
1.433886777355471	-5213526813998247e-21	-3164111028276795e-21	-26447989540101524e-23
1.4346869373874775	-5172540981437934e-21	-3116843923338386e-21	-26591022128652497e-23
1.435487097419484	-5131372484928551e-21	-30695333951185136e-22	-26731710900222694e-23
1.4362872574514902	-5090024910676949e-21	-30221821224257414e-22	-2687006088377547e-22
1.4370874174834967	-504850182045033e-20	-29747927595908177e-22	-27006077285562924e-23
1.4378875775155031	-5006806751392361e-21	-2927367936464073e-21	-2713976547819713e-22
1.4386877375475096	-4964943216094302e-21	-28799102585420552e-22	-27271131010538074e-23
1.439487897579516	-4922914702658321e-21	-28324223071106436e-22	-27400179583407513e-23
1.4402880576115222	-4880724674619433e-21	-27849066393413266e-22	-27526917070405665e-23
1.4410882176435287	-48383765709906e-19	-2737365788339774e-21	-2765134949744147e-22
1.4418883776755351	-4795873806308706e-21	-2689802263347932e-21	-2777348304255911e-22
1.4426885377075416	-47532197705634285e-22	-26422185497665743e-22	-27893324042356504e-23
1.4434886977395478	-4710417829266629e-21	-25946171093235715e-22	-28010878976893194e-23
1.4442888577715542	-4667471323520009e-21	-2547000380144146e-21	-2812615447368022e-22
1.4450890178035607	-46243835699101565e-22	-24993707769139367e-22	-2823915730334331e-22
1.4458891778355671	-45811578606950315e-22	-2451730690900683e-21	-2834989437615343e-22
1.4466893378675736	-4537797463730238e-21	-240408249015632e-20	-28458372736996085e-23
1.4474894978995798	-4494305622431728e-21	-23564285195837656e-22	-2856459956762647e-22
1.4482896579315863	-4450685556074176e-21	-23087711011017184e-22	-28668582179383617e-23
1.4490898179635927	-4406940459493469e-21	-22611125336463936e-22	-28770328014057767e-23
1.4498899779955992	-4363073503359065e-21	-22134550934031078e-22	-28869844634349384e-23
1.4506901380276056	-4319087834145363e-21	-21658010338982195e-22	-2896713973202236e-22
1.4514902980596118	-4274986574152526e-21	-21181525860424974e-22	-2906222111246498e-22
1.4522904580916183	-4230772821595813e-21	-20705119583575016e-22	-2915509670128186e-22
1.4530906181236247	-4186449650576095e-21	-20228813369946655e-22	-2924577454186533e-22
1.4538907781556312	-41420201112515875e-22	-19752628859287177e-22	-29334262786201437e-23
1.4546909381876376	-4097487229759791e-21	-19276587470140605e-22	-2942056969486989e-22
1.4554910982196438	-4052854008390963e-21	-18800710401651807e-22	-29504703638605356e-23
1.4562912582516503	-400812342556036e-20	-18325018633792017e-22	-2958667309205243e-22
1.4570914182836567	-3963298435864619e-21	-17849532930221124e-22	-2966648662925536e-22
1.4578915783156632	-39183819702760456e-22	-17374273837298879e-22	-2974415292504584e-22
1.4586917383476696	-3873376935937915e-21	-16899261687519651e-22	-2981968075313479e-22
1.4594918983796759	-3828286216548717e-21	-16424516598627717e-22	-2989307898108168e-22
1.4602920584116823	-37831126721366362e-22	-15950058476557616e-22	-2996435656578422e-22
1.4610922184436888	-3737859139383952e-21	-15475907015945894e-22	-30033522558509107e-23
1.4618923784756952	-36925284314570303e-22	-15002081700660197e-22	-30100586096565296e-23
1.4626925385077016	-36471233382483204e-22	-14528601806583497e-22	-3016555640174279e-22
1.4634926985397079	-3601646626391966e-21	-14055486401249803e-22	-3022844278013914e-22
1.4642928585717143	-35561010393219197e-22	-13582754345951853e-22	-30289254618343087e-23
1.4650930186037208	-35104892973534738e-22	-1311042429701613e-21	-30348001380832434e-23
1.4658931786357272	-3464814097801222e-21	-12638514706063073e-22	-3040469260997408e-22
1.4666933386677334	-3419078114972121e-21	-1216704382266988e-21	-30459337923248453e-23
1.4674934986997399	-3373284000307737e-21	-11696029694674079e-22	-30511947008565743e-23
1.4682936587317463	-33274343825013403e-22	-11225490169275085e-22	-3056252962426592e-22
1.4690938187637528	-3281531867432852e-21	-10755442894855652e-22	-30611095596516646e-23
1.4698939787957592	-32355790384429317e-22	-10285905321883934e-22	-3065765482278271e-22
1.4706941388277655	-31895784562818025e-22	-9816894703971665e-22	-30702217254652275e-23
1.471494298859772	-3143532659205528e-21	-9348428099730313e-22	-3074479291709231e-22
1.4722944588917783	-309744416314775e-20	-888052237308333e-21	-3078539188780538e-22
1.4730946189237848	-3051315461698005e-21	-841319419544323e-21	-30824024303995057e-23
1.4738947789557912	-3005149026291676e-21	-7946460046058534e-22	-30860700363927185e-23
1.4746949389877975	-2958947306213461e-21	-7480336213774516e-22	-30895430312184724e-23
1.475495099019804	-29127127287240095e-22	-7014838798698533e-22	-30928224456321096e-23
1.4762952590518104	-28664476991588014e-22	-6549983711809718e-22	-3095909314344142e-22
1.4770954190838168	-2820154601038301e-21	-6085786678246274e-22	-309880467815396e-21
1.4778955791158233	-27738357960861715e-22	-5622263236980223e-22	-3101509581555917e-22
1.4786957391478295	-2727493624411423e-21	-5159428742690896e-22	-31040250743352704e-23
1.479495899179836	-26811304045699924e-22	-4697298366918533e-22	-31063522103365326e-23
1.4802960592118424	-26347484336063792e-22	-42358870992048603e-23	-31084920475848987e-23
1.4810962192438488	-2588349987240994e-21	-3775209748372449e-22	-3110445648529109e-22
1.4818963792758553	-2541937319903119e-21	-331528094380841e-21	-31122140789138775e-23
1.4826965393078615	-24955126648506035e-22	-2856115136262369e-22	-31137984088380755e-23
1.483496699339868	-2449078234286091e-21	-23977266000495615e-23	-31151997115230756e-23
1.4842968593718744	-240263621940906e-20	-19401294327515972e-23	-31164190638505174e-23
1.4850970194038808	-2356188790561542e-21	-14833375578402266e-23	-3117457545789848e-22
1.4858971794358873	-2309738097319193e-21	-10273647250242865e-23	-31183162405371e-20
1.4866973394678935	-22632862685572144e-22	-5722245118499822e-23	-3118996234115906e-22
1.4874974994999	-2216835412579589e-21	-11793032486315247e-24	-31194986157591365e-23
1.4882976595319064	-21703876172283684e-22	335504599406275e-22	-3119824476486427e-22
1.4890978195639129	-21239449499894925e-22	7880671932906924e-23	-3119974910908291e-22
1.489897979595919	-20775094580569725e-22	1239744556059269e-22	-31199510151791454e-23
1.4906981396279255	-20310831684872827e-22	16905239537661626e-23	-31197538881422293e-23
1.491498299659932	-1984668088227115e-21	21403928177543205e-23	-3119384630462241e-22
1.4922984596919384	-19382662043302204e-22	258933874263019e-21	-3118844344980956e-22
1.4930986197239449	-189187948396001e-20	3037349486094583e-22	-3118134136222833e-22
1.493898779755951	-18455098745508852e-22	3484412967901841e-22	-3117255110689915e-22
1.4946989397879575	-17991593038923712e-22	3930517267465919e-22	-3116208375794974e-22
1.495499099819964	-17528296802167206e-22	43756506239341075e-23	-3114995041153881e-22
1.4962992598519704	-17065228923385592e-22	4819801434304861e-22	-31136162172238496e-23
1.4970994198839769	-16602408097468255e-22	5262958252495384e-22	-3112073015780481e-22
1.497899579915983	-1613985282738345e-21	5705109788504623e-22	-31103665498657257e-23
1.4986997399479896	-15677581424655349e-22	6146244906240529e-22	-3108497932998583e-22
1.499499899979996	-15215612010743146e-22	6586352623819298e-22	-3106468280033789e-22
1.5003000600120024	-14753962518350774e-22	7025422111180124e-22	-3104278706103636e-22
1.501100220044009	-14292650692224879e-22	746344268963417e-21	-3101930327355229e-22
1.5019003800760151	-13831694090091565e-22	7900403830368372e-22	-30994242602132294e-23
1.5027005401080216	-1337111008397479e-21	8336295153473991e-22	-3096761621301791e-22
1.503500700140028	-12910915860976993e-22	877110642713997e-21	-30939435278695693e-23
1.5043008601720345	-1245112842530871e-21	9204827565523557e-22	-30909710972259336e-23
1.505101020204041	-11991764597681434e-22	9637448628819698e-22	-30878454464200455e-23
1.5059011802360471	-11532841018057141e-22	10068959821378856e-22	-30845676930475047e-23
1.5067013402680536	-1107437414616004e-21	10499351490848331e-22	-3081138953940632e-22
1.50750150030006	-10616380261441877e-22	10928614127140093e-22	-30775603463654294e-23
1.5083016603320665	-10158875465918205e-22	11356738361029996e-22	-30738329863302244e-23
1.509101820364073	-9701875684090325e-22	11783714963312097e-22	-3069957990146921e-22
1.5099019803960791	-9245396664870828e-22	12209534843792523e-22	-30659364737284367e-23
1.5107021404280856	-8789453981540227e-22	12634189049719538e-22	-3061769551452459e-22
1.511502300460092	-8334063034002095e-22	1305766876528048e-21	-30574583378528003e-23
1.5123024604920985	-7879239048748377e-22	13479965310170608e-22	-3053003946214272e-22
1.5131026205241047	-7424997081556875e-22	13901070138691053e-22	-30484074891364704e-23
1.5139027805561112	-6971352016120827e-22	1432097483847379e-21	-30436700782041776e-23
1.5147029405881176	-6518318567735187e-22	14739671129635964e-22	-30387928234582723e-23
1.515503100620124	-60659112823859e-20	15157150862993123e-22	-303377683474014e-21
1.5163032606521305	-5614144539139478e-22	1557340602057096e-21	-302862321967072e-21
1.5171034206841367	-5163032550719801e-22	15988428712912159e-22	-30233330853418616e-23
1.5179035807161432	-4712589363343317e-22	16402211179128434e-22	-30179075368331337e-23
1.5187037407481496	-4262828860934417e-22	16814745784935956e-22	-3012347678070515e-22
1.519503900780156	-3813764763000403e-22	17226025022451519e-22	-30066546114707743e-23
1.5203040608121625	-33654106271034656e-23	17636041509012934e-22	-30008294376899364e-23
1.5211042208441687	-2917779849862488e-22	1804478798539226e-21	-2994873255866143e-22
1.5219043808761752	-24708856683104685e-23	18452257315513913e-22	-29887871628910684e-23
1.5227045409081816	-20247411601590631e-23	18858442485569955e-22	-2982572254355345e-22
1.523504700940188	-15793592451907035e-23	1926333660228971e-21	-2976229623785284e-22
1.5243048609721945	-11347526869889824e-23	19666932892558123e-22	-296976036246073e-21
1.5251050210042008	-6909340928389074e-23	20069224702101707e-22	-2963165559952824e-22
1.5259051810362072	-2479159156611177e-23	204702054945171e-20	-2956446303785734e-22
1.5267053410682137	19428954496029244e-24	20869868850382015e-22	-2949603678846849e-22
1.52750550110022	6356701430162981e-23	2126820846625778e-21	-29426387680459715e-23
1.5283056611322265	10762138825557918e-23	2166521815345334e-21	-2935552652202564e-22
1.5291058211642328	15159089192468347e-23	2206089183734005e-21	-29283464093258355e-23
1.5299059811962392	19547435577702346e-23	22455223556514664e-22	-29210211154040433e-23
1.5307061412282457	23927062506702915e-23	2284820746112099e-21	-29135778437019283e-23
1.5315063012602521	2829785598888225e-22	23239837812598363e-22	-2906017665072966e-22
1.5323064612922586	3265970348787124e-22	2363010898274922e-21	-2898341647647115e-22
1.5331066213242648	3701249392164957e-22	24019015452386022e-22	-28905508571604177e-23
1.5339067813562712	41356117653351676e-23	24406551809978173e-22	-2882646356200391e-22
1.5347069413882777	45690466473312374e-23	24792712751877527e-22	-287462920521217e-21
1.5355071014202841	5001543360153883e-22	25177493080653056e-22	-28665004612581785e-23
1.5363072614522904	5433091366121266e-22	2556088770427553e-21	-2858261178833449e-22
1.5371074214842968	5863680268202928e-22	2594289163468204e-21	-28499124095707207e-23
1.5379075815163032	6293299808393486e-22	26323499988109914e-22	-2841455201928189e-22
1.5387077415483097	6721939866667463e-22	26702707982546696e-22	-28328906015711447e-23
1.5395079015803161	7149590460016515e-22	27080510938714587e-22	-28242196511117645e-23
1.5403080616123224	7576241742236929e-22	2745690427716479e-21	-281544338993564e-21
1.5411082216443288	8001884001171411e-22	278318835190668e-20	-28065628542451454e-23
1.5419083816763353	8426507659515733e-22	28205444284048684e-22	-2797579077302298e-22
1.5427085417083417	8850103272550584e-22	28577582290322846e-22	-2788493089064467e-22
1.5435087017403482	9272661528315039e-22	2894829335289709e-21	-2779305916253763e-22
1.5443088617723544	9694173245720049e-22	2931757338339681e-21	-2770018582105502e-22
1.5451090218043608	10114629373533628e-22	296854183886989e-20	-27606321065850453e-23
1.5459091818363673	10534020989795383e-22	30051824470504578e-22	-27511475064745383e-23
1.5467093418683737	10952339300706292e-22	30416787824393953e-22	-27415657949218797e-23
1.5475095019003802	1136957564037283e-21	3078030473813685e-21	-27318879818570563e-23
1.5483096619323864	11785721468469436e-22	3114237159242356e-21	-27221150734370314e-23
1.5491098219643928	12200768369783135e-22	31502984858340806e-22	-2712248072340648e-22
1.5499099819963993	1261470805383625e-21	31862141097805437e-22	-27022879781329195e-23
1.5507101420284057	13027532353208048e-22	32219836962040036e-22	-2692235785972663e-22
1.5515103020604122	13439233223543415e-22	32576069191069847e-22	-2682092488364568e-22
1.5523104620924184	13849802741163278e-22	3293083461214418e-21	-267185907332039e-21
1.5531106221244249	14259233103376852e-22	33284130140495347e-22	-2661536525764077e-22
1.5539107821564313	14667516626746917e-22	33635952776834167e-22	-26511258264215465e-23
1.5547109421884378	15074645746812262e-22	3398629960747572e-21	-2640627952774782e-22
1.5555111022204442	1548061301672593e-21	34335167803103365e-22	-2630043878246516e-22
1.5563112622524504	15885411106262085e-22	34682554618608273e-22	-26193745724517603e-23
1.5571114222844569	16289032801269573e-22	3502845739162142e-21	-2608621001336589e-22
1.5579115823164633	16691471002483645e-22	35372873541683093e-22	-259778412683119e-21
1.5587117423484698	1709271872428128e-21	35715800570010857e-22	-25868649070927285e-23
1.559511902380476	17492769094915386e-22	36057236058332966e-22	-25758642964793244e-23
1.5603120624124824	17891615354233628e-22	36397177668638994e-22	-25647832452117825e-23
1.5611122224444889	1828925085345292e-21	3673562314100709e-21	-25536226997725786e-23
1.5619123824764953	18685669054322417e-22	37072570294709867e-22	-25423836027410607e-23
1.5627125425085018	19080863528208453e-22	37408017026158754e-22	-25310668923164e-20
1.563512702540508	19474827954585328e-22	3774196130880425e-21	-2519673503158931e-22
1.5643128625725145	1986755612152103e-21	380744011915248e-20	-25082043655921815e-23
1.565113022604521	20259041922940715e-22	3840533479921877e-21	-24966604060799175e-23
1.5659131826365273	20649279359528754e-22	3873476033100683e-21	-2485042547044e-19
1.5667133426685338	21038262536707784e-22	390626760595294e-20	-2473351706682239e-22
1.56751350270054	2142598566418335e-21	3938908033108545e-21	-2461588799089823e-22
1.5683136627325465	21812443054985454e-22	3971397156352476e-21	-24497547345282006e-23
1.569113822764553	22197629124570857e-22	4003734824741022e-21	-2437850418774562e-22
1.5699139827965594	22581538390458768e-22	403592089430211e-20	-2425876753642253e-22
1.5707141428285658	22964165470270616e-22	4067955228175164e-21	-24138346367899577e-23
1.571514302860572	23345505082319855e-22	4099837696368682e-21	-2401724961817106e-22
1.5723144628925785	2372555204352162e-21	4131568175868433e-21	-23895486178648895e-23
1.573114622924585	24104301269167218e-22	4163146550374653e-21	-23773064901887186e-23
1.5739147829565914	2448174777217385e-21	4194572710381405e-21	-23649994595684176e-23
1.5747149429885978	2485788666175756e-21	4225846553024791e-21	-23526284027332311e-23
1.575515103020604	252327131433595e-20	4256967982055413e-21	-23401941919541647e-23
1.5763152630526105	25606222517089022e-22	4287936907784815e-21	-23276976957118528e-23
1.577115423084617	2597841017702978e-21	43187532469462706e-22	-23151397777424615e-23
1.5779155831166234	2634927161099254e-21	4349416922711262e-21	-23025212978009663e-23
1.5787157431486298	26718802399140415e-22	43799278645314035e-22	-22898431114009438e-23
1.579515903180636	27086998213433737e-22	44102860082032794e-22	-2277106069537016e-22
1.5803160632126425	2745385481651985e-21	4440491295673392e-21	-2264311019170573e-22
1.581116223244649	27819368061576984e-22	4470543675042828e-21	-2251458802778744e-22
1.5819163832766554	28183533891056566e-22	4500443100482251e-21	-22385502586839967e-23
1.5827165433086616	2854634833536051e-21	45301895321752045e-22	-22255862207852528e-23
1.583516703340668	2890780751383e-18	4559782936219554e-21	-22125675188094246e-23
1.5843168633726745	29267907631822486e-22	45892232846820235e-22	-21994949780425321e-23
1.585117023404681	2962664498132317e-21	4618510555363139e-21	-21863694193730715e-23
1.5859171834366874	29984015939856466e-22	4647644731870957e-21	-21731916596216122e-23
1.5867173434686936	3034001696969454e-21	4676625803459841e-21	-21599625111244636e-23
1.5875175035007	30694644616564935e-22	4705453765077843e-21	-21466827816295914e-23
1.5883176635327065	3104789551066538e-21	4734128617218491e-21	-21333532751379586e-23
1.589117823564713	31399766362908126e-22	4762650365887941e-21	-21199747907325872e-23
1.5899179835967194	3175025396723579e-21	4791019022545775e-21	-2106548123376531e-22
1.5907181436287257	32099355197952057e-22	481923460407378e-20	-20930740639302226e-23
1.591518303660732	32447067010198723e-22	4847297132634567e-21	-20795533982927855e-23
1.5923184636927386	32793386438010642e-22	48752066357222014e-22	-20659869086683824e-23
1.593118623724745	33138310594148755e-22	4902963146053243e-21	-20523753724820126e-23
1.5939187837567514	3348183667032127e-21	4930566701424281e-21	-20387195629693183e-23
1.5947189437887577	3382396193482226e-21	4958017344837808e-21	-20250202490464803e-23
1.5955191038207641	34164683732644443e-22	4985315124280071e-21	-2011278195188787e-22
1.5963192638527706	34503999484813454e-22	5012460092770942e-21	-1997494161500024e-22
1.597119423884777	3484190668788696e-21	5039452308212779e-21	-19836689037124738e-23
1.5979195839167835	35178402912553874e-22	5066291833423931e-21	-19698031734731447e-23
1.5987197439487897	3551348580339798e-21	5092978736059373e-21	-19558977177452919e-23
1.5995199039807961	3584715307847295e-21	5119513088493936e-21	-19419532792247507e-23
1.6003200640128026	36179402527795283e-22	5145894967876954e-21	-19279705965220828e-23
1.601120224044809	365102320137021e-20	5172124455955101e-21	-19139504034860338e-23
1.6019203840768155	3683963946874997e-21	5198201639156476e-21	-18998934300188536e-23
1.6027205441088217	37167622897360704e-22	5224126608416313e-21	-18858004013303648e-23
1.6035207041408281	3749418037217629e-21	5249899459164949e-21	-1871672038597158e-22
1.6043208641728346	37819310036318367e-22	5275520291311234e-21	-18575090585462584e-23
1.605121024204841	38143010099944783e-22	5300989209154714e-21	-1843312173385736e-22
1.6059211842368473	3846527884224238e-21	5326306321311628e-21	-1829082091481249e-22
1.6067213442688537	3878611460886609e-21	5351471740780347e-21	-1814819516427965e-22
1.6075215043008602	39105515812001834e-22	5376485584692922e-21	-18005251476230222e-23
1.6083216643328666	3942348092984393e-21	5401347974441563e-21	-17861996804303254e-23
1.609121824364873	39740008505667005e-22	5426059035554113e-21	-17718438053565544e-23
1.6099219843968793	4005509714759617e-21	5450618897646291e-21	-1757458209274143e-22
1.6107221444288857	4036874552716717e-21	5475027694422613e-21	-1743043574146258e-22
1.6115223044608922	40680952379840325e-22	5499285563489206e-21	-17286005782584518e-23
1.6123224644928986	4099171650321807e-21	552339264651107e-20	-17141298950824196e-23
1.613122624524905	41301036757090525e-22	5547349088991146e-21	-1699632194065298e-22
1.6139227845569113	4160891206328151e-21	557115504029525e-20	-16851081406209917e-23
1.6147229445889177	4191534140367097e-21	5594810653622776e-21	-16705583952541375e-23
1.6155231046209242	4222032382085201e-21	5618316085896456e-21	-16559836149131896e-23
1.6163232646529306	42523858417025e-19	5641671497791883e-21	-16413844518455012e-23
1.617123424684937	4282594435306951e-21	56648770535886145e-22	-16267615544733605e-23
1.6179235847169433	4312658084904301e-21	5687932921339574e-21	-16121155665179548e-23
1.6187237447489498	434257671822879e-20	571083927245325e-20	-1597447127910101e-22
1.6195239047809562	4372350268741845e-21	573359628207027e-20	-15827568740356401e-23
1.6203240648129626	4401978675622545e-21	5756204128710419e-21	-15680454362905494e-23
1.621124224844969	4431461883601731e-21	5778662994371959e-21	-15533134419768585e-23
1.6219243848769753	4460799843050592e-21	5800973064450292e-21	-1538561513912337e-22
1.6227245449089818	448999250971774e-20	5823134527696465e-21	-15237902708468282e-23
1.6235247049409882	4519039844906917e-21	5845147576157338e-21	-15090003276183733e-23
1.6243248649729947	4547941815258197e-21	586701240521221e-20	-1494192294554733e-22
1.625125025005001	4576698392752543e-21	5888729213371959e-21	-1479366778019825e-22
1.6259251850370073	4605309554637539e-21	5910298202455123e-21	-14645243803356606e-23
1.6267253450690138	4633775283386624e-21	5931719577319356e-21	-14496656994440749e-23
1.6275255051010202	4662095566629809e-21	59529935459874865e-22	-14347913294444903e-23
1.6283256651330267	46902703971400195e-22	597412031951857e-20	-14199018601428887e-23
1.629125825165033	47182997727168675e-22	5995100112014367e-21	-1404997877329367e-22
1.6299259851970394	4746183696161389e-21	6015933140526847e-21	-13900799628041582e-23
1.6307261452290458	4773922175252843e-21	6036619625090963e-21	-13751486941000757e-23
1.6315263052610522	4801515222664903e-21	6057159788634079e-21	-13602046448901728e-23
1.6323264652930587	48289628559257565e-22	6077553856913975e-21	-13452483846407987e-23
1.633126625325065	4856265097318143e-21	6097802058574741e-21	-13302804789411954e-23
1.6339267853570714	4883421973916652e-21	6117904624975605e-21	-1315301489208595e-22
1.6347269453890778	49104335174699745e-22	6137861790269598e-21	-1300311973009144e-22
1.6355271054210843	493729976436025e-20	6157673791326026e-21	-1285312483667589e-22
1.6363272654530907	49640207555920034e-22	6177340867652415e-21	-12703035708223898e-23
1.637127425485097	49905965366754896e-22	6196863261408246e-21	-1255285779922649e-22
1.6379275855171034	50170271576286405e-22	6216241217377367e-21	-12402596524102583e-23
1.6387277455491098	50433126729365185e-22	6235474982867705e-21	-12252257261535782e-23
1.6395279055811163	5069453141437474e-21	62545648076998755e-22	-1210184534640793e-22
1.6403280656131227	50954486263641305e-22	62735109442683934e-22	-11951366075610426e-23
1.641128225645129	5121299195213276e-21	62923136473077516e-22	-11800824709085056e-23
1.6419283856771354	5147004919719739e-21	6310973174049415e-21	-11650226464446356e-23
1.6427285457091418	517256587588544e-20	632948978408868e-20	-11499576524354183e-23
1.6435287057411483	5197982143788089e-21	63478637393585995e-22	-1134888002731968e-22
1.6443288657731547	5223253807697136e-21	6366095304099627e-21	-11198142079154455e-23
1.645129025805161	5248380955862411e-21	6384184744866878e-21	-11047367744210224e-23
1.6459291858371674	5273363680635603e-21	6402132330446701e-21	-10896562048154368e-23
1.6467293458691739	52982020782416615e-22	6419938331785665e-21	-1074572997857709e-22
1.6475295059011803	5322896248956656e-21	6437603022099248e-21	-10594876486205718e-23
1.6483296659331865	5347446296824964e-21	6455126676666815e-21	-10444006484037344e-23
1.649129825965193	537185232981442e-20	6472509572941557e-21	-10293124845951046e-23
1.6499299859971994	5396114459602617e-21	6489751990435455e-21	-10142236407401778e-23
1.6507301460292059	5420232801680398e-21	6506854210699227e-21	-9991345968803078e-23
1.6515303060612123	5444207475222452e-21	6523816517305407e-21	-9840458292491305e-23
1.6523304660932185	5468038603117674e-21	6540639195811815e-21	-9689578101684804e-23
1.653130626125225	5491726311749424e-21	6557322533753637e-21	-9538710085514601e-23
1.6539307861572314	5515270731195509e-21	6573866820539886e-21	-9387858892952877e-23
1.6547309461892379	5538671995047688e-21	6590272347498289e-21	-923702913853755e-22
1.6555311062212443	5561930240331823e-21	6606539407835385e-21	-9086225399770193e-23
1.6563312662532506	5585045607593529e-21	66226682965894734e-22	-8935452217029294e-23
1.657131426285257	5608018240756688e-21	66386593105690304e-22	-8784714094437623e-23
1.6579315863172635	5630848287127891e-21	66545127483537934e-22	-8634015499602021e-23
1.65873174634927	5653535897300922e-21	6670228910330431e-21	-848336086517465e-22
1.6595319063812763	5676081225264095e-21	6685808098479823e-21	-8332754586771324e-23
1.6603320664132826	5698484428113331e-21	6701250616598345e-21	-8182201024532765e-23
1.661132226445289	5720745666250703e-21	67165567700730065e-22	-8031704504425641e-23
1.6619323864772955	5742865103243362e-21	6731726865917228e-21	-788126931251798e-22
1.662732546509302	5764842905742377e-21	6746761212727149e-21	-7730899704867095e-23
1.6635327065413084	5786679243524787e-21	6761660120735077e-21	-7580599901014368e-23
1.6643328665733146	5808374289407518e-21	67764239016502225e-22	-7430374081036223e-23
1.665133026605321	582992821925255e-20	6791052868733937e-21	-72802263969933e-21
1.6659331866373275	5851341211859862e-21	68055473367560236e-22	-7130160960093501e-23
1.666733346669334	5872613448977319e-21	6819907621887183e-21	-6980181851100331e-23
1.6675335067013404	5893745115302445e-21	6834134041814699e-21	-6830293114348102e-23
1.6683336667333466	5914736398347287e-21	6848226915557253e-21	-6680498761037906e-23
1.669133826765353	59355874884905844e-22	6862186563577036e-21	-6530802766895744e-23
1.6699339867973595	59562985788234174e-22	6876013307665469e-21	-6381209074427657e-23
1.670734146829366	5976869865337704e-21	6889707470942447e-21	-6231721591358486e-23
1.6715343068613722	5997301546601156e-21	6903269377871082e-21	-6082344194534989e-23
1.6723344668933786	6017593823992237e-21	691669935417704e-20	-5933080722986955e-23
1.673134626925385	603774690146938e-20	6929997726806258e-21	-578393498590693e-22
1.6739347869573915	6057760985608363e-21	6943164824004845e-21	-5634910757706252e-23
1.674734946989398	6077636285585692e-21	6956200975178576e-21	-5486011780356931e-23
1.6755351070214042	6097373013131524e-21	6969106510944494e-21	-5337241762264078e-23
1.6763352670534106	6116971382492313e-21	6981881763050467e-21	-51886043800006276e-24
1.677135427085417	6136431610361231e-21	6994527064454331e-21	-5040103275098101e-23
1.6779355871174235	615575391592105e-20	7007042749098812e-21	-4891742060638554e-23
1.67873574714943	61749385207640465e-22	7019429152153086e-21	-47435243127544324e-24
1.6795359071814362	6193985648831582e-21	70316866097688314e-22	-4595453580256287e-23
1.6803360672134426	6212895526418714e-21	7043815459186918e-21	-4447533375438739e-23
1.681136227245449	6231668382206449e-21	7055816038590819e-21	-4299767182146946e-23
1.6819363872774555	6250304447055148e-21	7067688687300688e-21	-415215844987854e-22
1.682736547309462	6268803954143087e-21	7079433745495363e-21	-4004710600115369e-23
1.6835367073414682	6287167138878749e-21	7091051554343128e-21	-3857427018950921e-23
1.6843368673734747	6305394238860539e-21	7102542455976121e-21	-37103110635955394e-24
1.685137027405481	6323485493762299e-21	7113906793405119e-21	-3563366059080447e-23
1.6859371874374875	6341441145464599e-21	7125144910534063e-21	-3416595300079206e-23
1.686737347469494	6359261437947677e-21	7136257152166783e-21	-32700020514281336e-24
1.6875375075015002	63769466172766925e-22	7147243863907466e-21	-3123589545610955e-23
1.6883376675335067	6394496931464355e-21	7158105392233733e-21	-29773609853608884e-24
1.6891378275655131	641191263062754e-20	7168842084396242e-21	-28313195440075878e-24
1.6899379875975196	64291939667974465e-22	71794542884707265e-22	-26854683622679065e-24
1.690738147629526	6446341194000799e-21	71899423532790704e-22	-2539810553970484e-23
1.6915383076615322	6463354568157233e-21	7200306628346153e-21	-23943492002444222e-24
1.6923384676935387	6480234347105095e-21	72105474640123905e-22	-22490873550704005e-24
1.6931386277255451	6496980790536501e-21	7220665211291706e-21	-21040280415510204e-24
1.6939387877575516	6513594159927622e-21	723066022181168e-20	-1959174252604695e-23
1.6947389477895578	6530074718666076e-21	7240532848026924e-21	-18145289541748877e-24
1.6955391078215643	6546422731809045e-21	7250283442887745e-21	-16700950799392045e-24
1.6963392678535707	6562638466284503e-21	7259912360072819e-21	-15258755383350253e-24
1.6971394278855771	6578722190631113e-21	7269419953812896e-21	-1381873205880818e-23
1.6979395879175836	6594674175151752e-21	7278806579016136e-21	-12380909329007261e-24
1.6987397479495898	66104946918102946e-22	7288072591043245e-21	-10945315392744959e-24
1.6995399079815963	6626184014220447e-21	72972183459310384e-22	-9511978177334512e-24
1.7003400680136027	6641742417583837e-21	7306244200227423e-21	-8080925329931321e-24
1.7011402280456092	665717017875214e-20	73151505109753535e-22	-6652184195848898e-24
1.7019403880776156	66724675760887345e-22	7323937635731479e-21	-5225781875804747e-24
1.7027405481096218	6687634889530826e-21	7332605932540122e-21	-38017451712765715e-25
1.7035407081416283	6702672400524289e-21	734115575997253e-20	-2380100618329384e-24
1.7043408681736347	6717580392023013e-21	7349587476942771e-21	-9608744563904814e-25
1.7051410282056412	6732359148413228e-21	7357901442926751e-21	45590730930050727e-26
1.7059411882376476	6747008955542994e-21	7366098017738644e-21	18702189718763917e-25
1.7067413482696538	6761530100679591e-21	7374177561625655e-21	3282035097688929e-24
1.7075415083016603	6775922872477862e-21	73821404352213994e-22	4691330489012269e-24
1.7083416683336667	679018756098433e-20	7389986999549805e-21	6098080266442318e-24
1.7091418283656732	6804324457537455e-21	7397717615967433e-21	7502259760476526e-24
1.7099419883976796	68183338548559935e-22	7405332646178223e-21	8903844603454225e-24
1.7107421484296859	68322160469334e-19	7412832452228504e-21	10302810665371864e-24
1.7115423084616923	68459713290268745e-22	7420217396449536e-21	11699134106792075e-24
1.7123424684936988	6859599997671457e-21	7427487841491767e-21	13092791310322094e-24
1.7131426285257052	6873102350621156e-21	7434644150249806e-21	14483758947400616e-24
1.7139427885577116	68864786868297594e-22	7441686685944176e-21	15872013924521367e-24
1.7147429485897179	6899729306427196e-21	7448615811969303e-21	17257533410121317e-24
1.7155431086217243	6912854510744259e-21	7455431892045309e-21	18640294835448046e-24
1.7163432686537308	6925854602217408e-21	7462135290030227e-21	20020275870273607e-24
1.7171434286857372	6938729884437781e-21	7468726370030805e-21	21397454439374408e-24
1.7179435887177434	6951480662019133e-21	7475205496360439e-21	22771808716459674e-24
1.7187437487497499	69641072407450755e-22	74815730334741246e-22	24143317126773534e-24
1.7195439087817563	6976609927418151e-21	7487829346047815e-21	25511958325410977e-24
1.7203440688137628	69889890298483436e-22	7493974798770476e-21	268777112302776e-22
1.7211442288457692	7001244856885821e-21	7500009756681268e-21	2824055499780348e-23
1.7219443888777755	7013377718381687e-21	75059345847955025e-22	29600469022943166e-24
1.722744548909782	7025387925140274e-21	75117496482471e-19	3095743293570624e-23
1.7235447089417884	7037275788911992e-21	7517455312360151e-21	32311426608096216e-24
1.7243448689737948	7049041622432138e-21	752305194242687e-20	3366243016712095e-23
1.7251450290058012	70606857392766995e-22	7528539903888659e-21	35010423952291925e-24
1.7259451890378075	707220845395473e-20	7533919562240478e-21	36355388536440936e-24
1.726745349069814	7083610081876036e-21	7539191282985094e-21	37697304737863147e-24
1.7275455091018204	7094890939227799e-21	7544355431733478e-21	39036153611643476e-24
1.7283456691338268	7106051343102942e-21	7549412374016802e-21	4037191643230936e-23
1.7291458291658333	7117091611374363e-21	75543624754575295e-22	41704574693830765e-24
1.7299459891978395	7128012062735051e-21	7559206101685496e-21	43034110141712545e-24
1.730746149229846	7138813016645609e-21	75639436182008656e-22	44360504720952765e-24
1.7315463092618524	7149494793339244e-21	7568575390637378e-21	45683740620278135e-24
1.7323464692938588	71600577137610494e-22	7573101784498666e-21	4700380025392942e-23
1.7331466293258653	7170502099646068e-21	75775231652176755e-22	4832066623824266e-23
1.7339467893578715	7180828273347121e-21	7581839898285463e-21	4963432142027213e-23
1.734746949389878	7191036557973587e-21	7586052348990558e-21	50944748882994495e-24
1.7355471094218844	7201127277290569e-21	759016088260284e-20	5225193188372612e-23
1.7363472694538908	72111007557158595e-22	7594165864311959e-21	5355585395213497e-23
1.7371474294858973	7220957318302811e-21	7598067659192204e-21	54856498783555085e-24
1.7379475895179035	7230697290715399e-21	760186663215914e-20	5615385031704917e-23
1.73874774954991	7240320999243616e-21	760556314807195e-20	57447892683366863e-24
1.7395479095819164	7249828770759456e-21	7609157571624586e-21	58738610250914924e-24
1.7403480696139229	7259220932694576e-21	7612650267359213e-21	6002598756764399e-23
1.741148229645929	7268497813047239e-21	76160415996614356e-22	6131000939314096e-23
1.7419483896779355	7277659740353038e-21	76193319327806826e-22	6259066073592556e-23
1.742748549709942	7286707043639793e-21	7622521630769492e-21	6386792675283637e-23
1.7435487097419484	7295640052515373e-21	7625611057475706e-21	6514179282709337e-23
1.7443488697739549	730445909697449e-20	76286005765945075e-22	6641224457957368e-23
1.745149029805961	7313164507592772e-21	7631490551577354e-21	6767926775865657e-23
1.7459491898379675	7321756615344182e-21	7634281345702664e-21	6894284837119513e-23
1.746749349869974	7330235751632462e-21	763697332196089e-20	70202972624403e-21
1.7475495099019804	7338602248363121e-21	7639566843191132e-21	7145962686513907e-23
1.7483496699339869	734685643777799e-20	7642062271933682e-21	7271279772302214e-23
1.749149829965993	735499865258467e-20	764445997049985e-20	7396247194693326e-23
1.7499499899979996	73630292258216636e-22	76467603009377e-19	7520863650606335e-23
1.750750150030006	73709484909474914e-22	7648963625004734e-21	7645127857083128e-23
1.7515503100620124	73787567817092895e-22	7651070304189565e-21	7769038550074076e-23
1.752350470094019	7386454432285056e-21	7653080699754865e-21	789259448452477e-22
1.7531506301260251	7394041777114514e-21	7654995172588601e-21	8015794432207624e-23
1.7539507901580316	7401519150979129e-21	7656814083314197e-21	8138637185841832e-23
1.754750950190038	7408886888968496e-21	7658537792248465e-21	8261121556751502e-23
1.7555511102220445	7416145326422227e-21	7660166659336116e-21	838324637191662e-22
1.756351270254051	7423294798994135e-21	7661701044272499e-21	8505010482646666e-23
1.7571514302860571	7430335642583498e-21	7663141306389534e-21	8626412751656931e-23
1.7579515903180636	7437268193339177e-21	7664487804609314e-21	8747452061958969e-23
1.75875175035007	7444092787608873e-21	7665740897634492e-21	886812731837848e-22
1.7595519103820765	7450809762045386e-21	7666900943650336e-21	8988437438838329e-23
1.760352070414083	7457419453417739e-21	7667968300604892e-21	9108381360386705e-23
1.7611522304460892	746392219876232e-20	7668943326050257e-21	9227958039544071e-23
1.7619523904780956	7470318335256465e-21	7669826377088365e-21	9347166446925514e-23
1.762752550510102	7476608200250763e-21	7670617810488084e-21	9466005573399022e-23
1.7635527105421085	7482792131270578e-21	7671317982624933e-21	9584474425878772e-23
1.7643528705741147	7488870465981569e-21	7671927249431644e-21	970257202923333e-22
1.7651530306061212	7494843542196414e-21	7672445966467548e-21	9820297423510094e-23
1.7659531906381276	7500711697827319e-21	7672874488884752e-21	9937649668792514e-23
1.766753350670134	7506475270885804e-21	7673213171377393e-21	10054627837437213e-23
1.7675535107021405	7512134599542983e-21	7673462368191185e-21	10171231021966973e-23
1.7683536707341467	75176900220120385e-22	767362243320191e-20	10287458332034968e-23
1.7691538307661532	7523141876572938e-21	7673693719804833e-21	10403308890174698e-23
1.7699539907981596	75284905015988914e-22	7673676580917301e-21	10518781837698041e-23
1.770754150830166	7533736235493466e-21	767357136905204e-20	10633876331832964e-23
1.7715543108621725	7538879416733521e-21	7673378436224773e-21	10748591546243941e-23
1.7723544708941787	75439203837952655e-22	7673098133989358e-21	10862926668429862e-23
1.7731546309261852	7548859475215407e-21	7672730813403084e-21	10976880905491995e-23
1.7739547909581916	7553697029493139e-21	7672276825102138e-21	11090453475894047e-23
1.774754950990198	7558433385142834e-21	7671736519181474e-21	11203643617225048e-23
1.7755551110222045	75630688806983815e-22	7671110245262899e-21	11316450580604875e-23
1.7763552710542108	7567603854651168e-21	7670398352434358e-21	11428873633676645e-23
1.7771554310862172	7572038645453985e-21	7669601189357923e-21	1154091205843831e-22
1.7779555911182237	75763735915678615e-22	7668719104087646e-21	11652565151979918e-23
1.77875575115023	7580609031284692e-21	7667752444236089e-21	11763832227784654e-23
1.7795559111822365	7584745302954485e-21	7666701556867644e-21	1187471261364717e-22
1.7803560712142428	7588782744835307e-21	7665566788497228e-21	11985205650112338e-23
1.7811562312462492	759272169504905e-20	766434848515447e-20	1209531069693709e-22
1.7819563912782557	7596562491693319e-21	7663046992305213e-21	12205027124546908e-23
1.7827565513102621	760030547269832e-20	7661662654841975e-21	12314354319196627e-23
1.7835567113422686	7603950975958694e-21	7660195817149867e-21	12423291681192342e-23
1.7843568713742748	7607499339222067e-21	7658646823071463e-21	12531838626799602e-23
1.7851570314062812	7610950900063893e-21	765701601587081e-20	12639994584210182e-23
1.7859571914382877	7614305996012788e-21	7655303738228654e-21	12747758996100797e-23
1.7867573514702941	7617564964351904e-21	7653510332270626e-21	12855131321714772e-23
1.7875575115023004	7620728142305848e-21	7651636139606281e-21	12962111030356827e-23
1.7883576715343068	7623795866857665e-21	7649681501150848e-21	13068697607421242e-23
1.7891578315663133	76267684748746074e-22	7647646757358555e-21	13174890552049984e-23
1.7899579915983197	7629646303028773e-21	764553224804395e-20	1328068937526787e-22
1.7907581516303261	7632429687792763e-21	7643338312377564e-21	13386093604102547e-23
1.7915583116623324	763511896544316e-20	7641065289043774e-21	13491102776120104e-23
1.7923584716943388	7637714472077863e-21	7638713516053882e-21	13595716442851152e-23
1.7931586317263453	7640216543544544e-21	7636283330829385e-21	13699934173303646e-23
1.7939587917583517	764262551551393e-20	7633775070214552e-21	13803755542426965e-23
1.7947589517903582	764494172334233e-20	7631189070365398e-21	13907180141823836e-23
1.7955591118223644	7647165502299314e-21	76285256669396395e-22	1401020757628088e-22
1.7963592718543708	7649297187245063e-21	7625785194825211e-21	14112837463465047e-23
1.7971594318863773	7651337112903143e-21	7622967988411746e-21	142150694328394e-21
1.7979595919183837	765328561372217e-20	762007438144573e-20	14316903126487118e-23
1.7987597519503902	765514302379297e-20	7617104706962412e-21	14418338197116562e-23
1.7995599119823964	7656909677049815e-21	7614059297425015e-21	14519374314393013e-23
1.8003600720144028	7658585907083931e-21	7610938484671828e-21	1462001115557117e-22
1.8011602320464093	7660172047210725e-21	7607742599826869e-21	14720248413344766e-23
1.8019603920784157	7661668430474118e-21	76044719734503705e-22	14820085791206195e-23
1.8027605521104222	7663075389529456e-21	7601126935407373e-21	1491952300335976e-22
1.8035607121424284	766439325682218e-20	7597707814914131e-21	1501855977901513e-22
1.8043608721744349	7665622364439947e-21	7594214940499951e-21	15117195855578539e-23
1.8051610322064413	7666763044141683e-21	7590648640123411e-21	15215430985244735e-23
1.8059611922384478	7667815627371028e-21	7587009240992825e-21	15313264929185666e-23
1.8067613522704542	7668780445213835e-21	7583297069659479e-21	1541069746141023e-22
1.8075615123024604	7669657828434599e-21	7579512452076612e-21	15507728367940288e-23
1.8083616723344669	7670448107419646e-21	7575655713456305e-21	1560435744581319e-22
1.8091618323664733	7671151612245221e-21	7571727178334094e-21	15700584502040954e-23
1.8099619923984798	7671768672605061e-21	7567727170585455e-21	15796409356255703e-23
1.810762152430486	7672299617788713e-21	7563656013428836e-21	15891831838237697e-23
1.8115623124624924	7672744776721432e-21	7559514029386628e-21	15986851788912793e-23
1.8123624724944989	7673104478030102e-21	755530154022575e-20	1608146906026571e-22
1.8131626325265053	7673379049838967e-21	7551018867123314e-21	16175683515513503e-23
1.8139627925585118	7673568819970868e-21	75466663305092e-19	16269495026503475e-23
1.814762952590518	7673674115785904e-21	7542244250124171e-21	16362903479047453e-23
1.8155631126225245	7673695264243021e-21	753775294502811e-20	16455908766416574e-23
1.816363272654531	7673632591946849e-21	7533192733554048e-21	16548510794935772e-23
1.8171634326865373	7673486425048386e-21	7528563933320749e-21	1664070947795561e-22
1.8179635927185438	76732570892875e-19	75238668613085945e-22	16732504742530963e-23
1.81876375275055	767294490994436e-20	7519101833735123e-21	1682389652413012e-22
1.8195639127825565	7672550211918795e-21	75142691661140085e-22	1691488476902002e-22
1.820364072814563	76720733196518e-19	7509369173240316e-21	17005469430059553e-23
1.8211642328465694	7671514557141147e-21	750440216923734e-20	17095650477151267e-23
1.8219643928785758	767087424792057e-20	749936846743517e-20	17185427882973267e-23
1.822764552910582	7670152715084054e-21	74942683805346265e-22	1727480163399471e-22
1.8235647129425885	766935028128973e-20	7489102220419909e-21	1736377172444764e-22
1.824364872974595	7668467268706538e-21	7483870298358088e-21	1745233815931939e-22
1.8251650330066014	7667503999043718e-21	7478572924782701e-21	17540500953832153e-23
1.8259651930386078	766646079355688e-20	7473210409475895e-21	17628260129453135e-23
1.826765353070614	7665337972966903e-21	7467783061481693e-21	177156157196625e-21
1.8275655131026205	7664135857575298e-21	7462291189059157e-21	17802567767091076e-23
1.828365673134627	766285476717617e-20	745673509981162e-20	17889116322479526e-23
1.8291658331666334	7661495021080503e-21	7451115100534037e-21	1797526144697685e-22
1.8299659931986396	766005693806325e-20	7445431497349591e-21	1806100320862758e-22
1.830766153230646	7658540836470457e-21	7439684595571781e-21	18146341686404999e-23
1.8315663132626525	7656947034067035e-21	74338746998497095e-22	1823127696778254e-22
1.832366473294659	7655275848172504e-21	74280021140535855e-22	1831580914825673e-22
1.8331666333266654	7653527595569923e-21	74220671412929436e-22	18399938333255386e-23
1.8339667933586716	7651702592495913e-21	7416070083950902e-21	18483664634885016e-23
1.834766953390678	764980115473433e-20	7410011243703246e-21	1856698817622425e-22
1.8355671134226845	7647823597456676e-21	7403890921380517e-21	18649909087247243e-23
1.836367273454691	7645770235393829e-21	73977094171657695e-22	18732427505994617e-23
1.8371674334866974	7643641382691201e-21	73914670304488575e-22	1881454358117554e-22
1.8379675935187036	7641437352958608e-21	7385164059861126e-21	18896257466096203e-23
1.83876775355071	763915845929065e-20	7378800803244188e-21	18977569325902277e-23
1.8395679135827165	7636805014205137e-21	7372377557797374e-21	19058479330640032e-23
1.840368073614723	7634377329717671e-21	73658946198656636e-22	1913898766163144e-22
1.8411682336467294	7631875717235403e-21	7359352285062851e-21	19219094506313372e-23
1.8419683936787357	7629300487650703e-21	7352750848225575e-21	19298800059321802e-23
1.842768553710742	7626651951287387e-21	7346090603513062e-21	19378104523922954e-23
1.8435687137427486	7623930417898113e-21	7339371844209807e-21	19457008112533716e-23
1.844368873774755	7621136196691702e-21	7332594862917256e-21	19535511042124629e-23
1.8451690338067614	76182695962802305e-22	7325759951457532e-21	196136135409853e-21
1.8459691938387677	7615330924730206e-21	7318867400853048e-21	19691315840701315e-23
1.8467693538707741	7612320489491873e-21	7311917501416718e-21	19768618185174794e-23
1.8475695139027806	7609238597488122e-21	730491054266565e-20	198455208216472e-21
1.848369673934787	7606085555025583e-21	72978468133554075e-22	19922024005513198e-23
1.8491698339667935	7602861667842329e-21	7290726601486084e-21	19998128001838533e-23
1.8499699939987997	7599567241086628e-21	7283550194241151e-21	20073833079982395e-23
1.8507701540308061	7596202579300462e-21	7276317878121032e-21	20149139517847484e-23
1.8515703140628126	7592767986433838e-21	72690299387761365e-22	2022404759992845e-22
1.852370474094819	7589263765877315e-21	72616866611382655e-22	20298557618526197e-23
1.8531706341268253	7585690220370932e-21	7254288329350354e-21	2037266987214327e-22
1.8539707941588317	7582047652058849e-21	724683522676647e-20	20446384665483847e-23
1.8547709541908382	7578336362540523e-21	7239327635996922e-21	20519702311578777e-23
1.8555711142228446	7574556652723257e-21	7231765838869222e-21	20592623129053397e-23
1.856371274254851	757070882294146e-20	722415011641768e-20	20665147442821413e-23
1.8571714342868573	7566793172960554e-21	7216480748959732e-21	20737275586600254e-23
1.8579715943188637	7562810001829519e-21	72087580159628e-19	2080900789814058e-22
1.8587717543508702	7558759608095999e-21	7200982196180032e-21	20880344722348787e-23
1.8595719143828766	75546422895612746e-22	71931535675627024e-22	2095128641180742e-22
1.860372074414883	755045834351575e-20	7185272407290132e-21	21021833323565942e-23
1.8611722344468893	7546208066574155e-21	7177338991760148e-21	21091985822263223e-23
1.8619723944788957	7541891754704599e-21	7169353596592123e-21	21161744278089256e-23
1.8627725545109022	7537509703299267e-21	7161316496657761e-21	2123110906869334e-22
1.8635727145429086	753306220705862e-20	71532279660303615e-22	21300080575411065e-23
1.864372874574915	7528549560078569e-21	7145088277986551e-21	21368659186820488e-23
1.8651730346069213	7523972055830091e-21	71368977050743736e-22	21436845298612034e-23
1.8659731946389277	7519329987114125e-21	7128656519000964e-21	215046393107262e-21
1.8667733546709342	7514623646136601e-21	7120364990761789e-21	21572041630345956e-23
1.8675735147029406	7509853324381803e-21	7112023390540463e-21	2163905266890434e-22
1.868373674734947	7505019312775869e-21	7103631987733037e-21	21705672844209503e-23
1.8691738347669533	75001219015688285e-22	709519105097315e-20	21771902580227862e-23
1.8699739947989598	7495161380305544e-21	7086700848090398e-21	2183774230756115e-22
1.8707741548309662	74901380379883455e-22	707816164619143e-20	21903192458328988e-23
1.8715743148629727	7485052162845441e-21	70695737115667075e-22	2196825347445218e-22
1.872374474894979	74799040425477595e-22	7060937309710021e-21	22032925801147504e-23
1.8731746349269853	7474693964078412e-21	7052252705380072e-21	2209720989005022e-22
1.8739747949589918	7469422213736594e-21	7043520162531951e-21	22161106198216596e-23
1.8747749549909982	7464089077216952e-21	70347399443336164e-22	2222461518513151e-22
1.8755751150230047	7458694839461259e-21	7025912313216639e-21	222877373201244e-21
1.876375275055011	7453239784873961e-21	701703753078339e-20	22350473073825747e-23
1.8771754350870173	7447724197080178e-21	7008115857882503e-21	22412822923414608e-23
1.8779755951190238	7442148359105682e-21	69991475545958665e-22	22474787352315048e-23
1.8787757551510302	7436512553303173e-21	6990132880177469e-21	22536366847073636e-23
1.8795759151830367	7430817061317152e-21	6981072093192181e-21	22597561899701316e-23
1.880376075215043	7425062164164147e-21	69719654513444515e-22	22658373007586677e-23
1.8811762352470494	74192481421702684e-22	696281321160494e-20	22718800671414283e-23
1.8819763952790558	7413375274981614e-21	6953615630161947e-21	2277884540106273e-22
1.8827765553110622	74074438416319235e-22	694437296239192e-20	22838507704415686e-23
1.8835767153430687	7401454120345256e-21	6935085462958339e-21	2289778809946158e-22
1.884376875375075	7395406388812243e-21	6925753385695482e-21	22956687106790927e-23
1.8851770354070814	7389300923983655e-21	6916376983698638e-21	23015205250854e-20
1.8859771954390878	7383138002083414e-21	6906956509254714e-21	23073343063647125e-23
1.8867773554710943	7376917898771658e-21	68974922139064185e-22	23131101076689572e-23
1.8875775155031007	7370640888911418e-21	6887984348376806e-21	2318847983069465e-22
1.888377675535107	73643072467516335e-22	6878433162670755e-21	23245479868110389e-23
1.8891778355671134	73579172458356455e-22	6868838906018589e-21	23302101735938469e-23
1.8899779955991198	7351471159012472e-21	6859201826837913e-21	23358345987121998e-23
1.8907781556311263	7344969258482777e-21	68495221727448916e-22	23414213175991863e-23
1.8915783156631327	7338411815703463e-21	68398001906800135e-22	2346970386416479e-22
1.892378475695139	7331799101503462e-21	6830036126749366e-21	235248186151657e-21
1.8931786357271454	73251313860009035e-22	6820230226270603e-21	23579557997029793e-23
1.8939787957591518	7318408938588802e-21	6810382733876165e-21	2363392258330002e-22
1.8947789557911583	7311632028050418e-21	680049389332766e-20	23687912949123952e-23
1.8955791158231647	7304800922358894e-21	6790563947651172e-21	23741529674809955e-23
1.896379275855171	7297915888927059e-21	6780593139152011e-21	23794773345176684e-23
1.8971794358871774	72909771943940535e-22	6770581709299346e-21	23847644547601507e-23
1.8979795959191839	728398510472161e-20	6760529898858919e-21	23900143875533325e-23
1.8987797559511903	7276939885197085e-21	6750437947775079e-21	23952271922117463e-23
1.8995799159831965	7269841800394434e-21	6740306095231498e-21	2400402928791519e-22
1.900380076015203	7262691114181576e-21	6730134579702347e-21	2405541657591638e-22
1.9011802360472094	7255488089777211e-21	6719923638799641e-21	2410643439205995e-22
1.9019803960792159	7248232989643701e-21	6709673509479666e-21	2415708334748898e-22
1.9027805561112223	7240926075614135e-21	6699384427875585e-21	2420736405551495e-22
1.9035807161432285	7233567608741845e-21	66890566293312595e-22	24257277132701954e-23
1.904380876175235	7226157849450892e-21	6678690348494061e-21	2430682319999426e-22
1.9051810362072414	7218697057451064e-21	6668285819216857e-21	243560028811117e-21
1.9059811962392479	7211185491743082e-21	6657843274583165e-21	24404816803937426e-23
1.9067813562712543	7203623410631608e-21	6647362946935777e-21	24453265598696483e-23
1.9075815163032606	7196011071710501e-21	6636845067871551e-21	2450134989964714e-22
1.908381676335267	71883487318914405e-22	6626289868189375e-21	24549070343606386e-23
1.9091818363672735	71806366473818085e-22	6615697577928327e-21	2459642757090402e-22
1.90998199639928	7172875073681653e-21	6605068426444004e-21	24643422225946454e-23
1.9107821564312863	7165064265636165e-21	6594402642265407e-21	2469005495305335e-22
1.9115823164632926	7157204477302968e-21	65837004531790755e-22	24736326404350625e-23
1.912382476495299	7149295962076592e-21	6572962086240364e-21	2478223723040296e-22
1.9131826365273055	71413389726823935e-22	65621877677430815e-22	24827788088280234e-23
1.913982796559312	713333376112105e-20	65513777232151585e-22	2487297963670032e-22
1.9147829565913184	7125280578704554e-21	65405321774559405e-22	2491781253529182e-22
1.9155831166233246	71171796759716445e-22	6529651354493689e-21	24962287450578866e-23
1.916383276655331	71090313028504375e-22	6518735477640224e-21	25006405048912106e-23
1.9171834366873375	7100835708548706e-21	6507784769403321e-21	25050165999461124e-23
1.917983596719344	7092593141526989e-21	6496799451622889e-21	25093570976296095e-23
1.9187837567513504	7084303849601813e-21	64857797453026986e-22	25136620653704034e-23
1.9195839167833566	7075968079811243e-21	6474725870774314e-21	25179315710482236e-23
1.920384076815363	7067586078576653e-21	6463638047612963e-21	25221656826425465e-23
1.9211842368473695	70591580915596065e-22	645251649461151e-20	25263644684017303e-23
1.921984396879376	7050684363719972e-21	644136142984638e-20	25305279973027173e-23
1.9227845569113822	7042165139362327e-21	6430173070665415e-21	2534656337719633e-22
1.9235847169433886	7033600662069168e-21	6418951633664453e-21	25387495589850387e-23
1.924384876975395	7024991174638898e-21	64076973347020755e-22	2542807730362105e-22
1.9251850370074015	7016336919307871e-21	6396410388903942e-21	2546830921439265e-22
1.925985197039408	7007638137501888e-21	6385091010659323e-21	2550819202039138e-22
1.9267853570714142	6998895070007942e-21	63737394136054865e-22	2554772642136133e-22
1.9275855171034206	6990107956876199e-21	6362355810646779e-21	2558691312003897e-22
1.928385677135427	6981277037432579e-21	6350940413981515e-21	25625752822023076e-23
1.9291858371674335	6972402550397584e-21	6339493435075089e-21	2566424623425684e-22
1.92998599719944	6963484733671192e-21	63280150846304825e-22	2570239406567837e-22
1.9307861572314462	6954523824529747e-21	6316505572633371e-21	25740197028391656e-23
1.9315863172634526	6945520059566113e-21	6304965108351254e-21	25777655835888466e-23
1.932386477295459	6936473674543954e-21	6293393900336924e-21	2581477120382897e-22
1.9331866373274655	6927384904685703e-21	6281792156383366e-21	2585154384930448e-22
1.933986797359472	69182539844340335e-22	6270160083587072e-21	25887974493482915e-23
1.9347869573914782	69090811475186475e-22	625849788830294e-20	2592406385761893e-22
1.9355871174234847	6899866627028267e-21	6246805776155551e-21	2595981266569937e-22
1.936387277455491	6890610655290938e-21	623508395207386e-20	25995221642968747e-23
1.9371874374874976	6881313463959898e-21	6223332620288596e-21	26030291517967555e-23
1.937987597519504	6871975284016181e-21	621155198423512e-20	2606502301893271e-22
1.9387877575515102	6862596345707898e-21	6199742246685257e-21	26099416878221093e-23
1.9395879175835167	6853176878599682e-21	6187903609703935e-21	26133473828363063e-23
1.9403880776155231	6843717111551864e-21	6176036274603211e-21	2616719460449106e-22
1.9411882376475296	6834217272748237e-21	6164140442002988e-21	26200579942865093e-23
1.941988397679536	6824677589647478e-21	6152216311841423e-21	26233630582217157e-23
1.9427885577115422	681509828902218e-20	6140264083268239e-21	2626634726232008e-22
1.9435887177435487	6805479596986609e-21	6128283954777436e-21	26298730725158453e-23
1.9443888777755551	6795821738888284e-21	6116276124162184e-21	2633078171397456e-22
1.9451890378075616	6786124939458897e-21	6104240788499214e-21	26362500973355074e-23
1.9459891978395678	677638942267033e-20	6092178144118457e-21	2639388924966478e-22
1.9467893578715743	6766615411843077e-21	6080088386704527e-21	2642494729052612e-22
1.9475895179035807	67568031295950695e-22	6067971711212587e-21	2645567584546975e-22
1.9483896779355871	6746952797831267e-21	60558283118917686e-22	26486075666541653e-23
1.9491898379675936	6737064637798301e-21	60436583822834344e-22	26516147504833734e-23
1.9499899979995998	6727138870048048e-21	6031462115279294e-21	26545892113996605e-23
1.9507901580316063	67171757144150745e-22	6019239702989565e-21	2657531025062991e-22
1.9515903180636127	6707175390054804e-21	6006991336906034e-21	26604402669034785e-23
1.9523904780956192	66971381154678e-19	5994717207790171e-21	2663317012889001e-22
1.9531906381276256	6687064108429515e-21	5982417505678329e-21	26661613387836056e-23
1.9539907981596318	6676953586012835e-21	5970092420007518e-21	26689733207850216e-23
1.9547909581916383	6666806764660943e-21	5957742139431517e-21	26717530348264323e-23
1.9555911182236447	6656623860085836e-21	5945366851961391e-21	26745005573961325e-23
1.9563912782556512	6646405087303887e-21	593296674490304e-20	26772159648089447e-23
1.9571914382876576	6636150660719979e-21	5920542004877148e-21	26798993335097956e-23
1.9579915983196639	6625860793973114e-21	5908092817821786e-21	26825507402775464e-23
1.9587917583516703	6615535700051772e-21	5895619369000217e-21	26851702617956483e-23
1.9595919183836767	6605175591280037e-21	58831218429636e-19	2687757974842962e-22
1.9603920784156832	659478067925167e-20	5870600423640328e-21	2690313956480242e-22
1.9611922384476896	6584351174935936e-21	5858055294212863e-21	26928382835774214e-23
1.9619923984796959	6573887288585656e-21	5845486637224423e-21	26953310335552094e-23
1.9627925585117023	656338922979012e-20	5832894634540814e-21	26977922835394116e-23
1.9635927185437088	6552857207456873e-21	5820279467327882e-21	2700222110811959e-22
1.9643928785757152	6542291429792631e-21	5807641316085341e-21	2702620592928001e-22
1.9651930386077217	65316921043787404e-22	579498036067886e-20	27049878073169206e-23
1.9659931986397279	6521059438085314e-21	57822967802437925e-22	2707323831698666e-22
1.9667933586717343	6510393637094644e-21	5769590753275378e-21	27096287437671646e-23
1.9675935187037408	6499694906948912e-21	5756862457630477e-21	2711902621246702e-22
1.9683936787357472	64889634524981435e-22	5744112070443438e-21	2714145542078404e-22
1.9691938387677534	6478199477914087e-21	57313397682197745e-22	27163575840906395e-23
1.96999399879976	6467403186728379e-21	571854572677024e-20	2718538825428364e-22
1.9707941588317663	6456574781747541e-21	5705730121282823e-21	27206893443059224e-23
1.9715943188637728	6445714465178748e-21	5692893126262033e-21	2722809218582041e-22
1.9723944788957792	64348224384832425e-22	56800349155341e-19	27248985267182627e-23
1.9731946389277855	6423898902522054e-21	5667155662339787e-21	27269573469896474e-23
1.973994798959792	6412944057451048e-21	56542555391687205e-22	27289857576929394e-23
1.9747949589917984	6401958102770361e-21	5641334717904241e-21	2730983837432796e-22
1.9755951190238048	639094123733655e-20	5628393369802587e-21	27329516644799406e-23
1.9763952790558112	6379893659264578e-21	5615431665430444e-21	2734889317569135e-22
1.9771954390878175	6368815566115162e-21	5602449774689232e-21	2736796875088196e-22
1.977995599119824	6357707154717833e-21	5589447866853267e-21	2738674415962705e-22
1.9787957591518304	6346568621247266e-21	55764261105827745e-22	2740522018849362e-22
1.9795959191838368	63354001612562355e-22	5563384673838885e-21	27423397623658335e-23
1.9803960792158433	6324201969571536e-21	5550323723968638e-21	2744127725361808e-22
1.9811962392478495	63129742404266845e-22	55372434276633464e-22	27458859868365916e-23
1.981996399279856	6301717167370852e-21	5524143950990691e-21	2747614625557473e-22
1.9827965593118624	6290430943299216e-21	5511025459326198e-21	27493137204370223e-23
1.9835967193438688	6279115760449497e-21	5497888117502424e-21	275098335055261e-21
1.9843968793758753	6267771810406289e-21	5484732089617271e-21	2752623594858006e-22
1.9851970394078815	6256399284105402e-21	5471557539186642e-21	2754234532441422e-22
1.985997199439888	6244998371825183e-21	5458364629102805e-21	27558162422913236e-23
1.9867973594718944	62335692632151454e-22	5445153521582355e-21	27573688037431203e-23
1.9875975195039008	6222112147237849e-21	54319243782338655e-22	27588922956898673e-23
1.9883976795359073	6210627212223548e-21	5418677360049216e-21	27603867973607227e-23
1.9891978395679135	6199114645876261e-21	5405412627381909e-21	2761852388080254e-22
1.98999799959992	61875746352252e-19	53921303399496676e-22	27632891468954736e-23
1.9907981596319264	61760073666776785e-22	5378830656843116e-21	27646971532372007e-23
1.9915983196639329	6164413025979212e-21	5365513736598632e-21	27660764861784683e-23
1.992398479695939	6152791798230001e-21	5352179737015336e-21	27674272251370854e-23
1.9931986397279455	6141143867898803e-21	5338828815342443e-21	27687494492793265e-23
1.993998799759952	6129469418821205e-21	5325461128215941e-21	27700432379904744e-23
1.9947989597919584	61177686341744655e-22	5312076831649054e-21	27713086706579806e-23
1.9955991198239649	6106041696536495e-21	5298676081011422e-21	27725458264806456e-23
1.996399279855971	6094288787765294e-21	5285259031093288e-21	2773754784787374e-22
1.9971994398879775	6082510089166354e-21	527182583604565e-20	27749356250783737e-23
1.997999599919984	607070578138684e-20	5258376649434904e-21	2776088426506909e-22
1.9987997599519904	6058876044413852e-21	5244911624180393e-21	2777213268590536e-22
1.9995999199839969	6047021057666371e-21	52314309126654315e-22	2778310230580096e-22
2.000400080016003	6035140999820915e-21	521793466658118e-20	27793793919280926e-23
2.00120024004801	60232360490275125e-22	520442303706542e-20	27804208319352416e-23
2.002000400080016	6011306382763121e-21	5190896174677405e-21	27814346298892477e-23
2.0028005601120222	5999352177917493e-21	517735422929811e-20	2782420865192741e-22
2.003600720144029	5987373610676951e-21	5163797350264676e-21	27833796172548574e-23
2.004400880176035	5975370856660563e-21	5150225686312293e-21	2784310965313428e-22
2.005201040208042	59633440908403446e-22	513663938559155e-20	27852149886258004e-23
2.006001200240048	5951293487595037e-21	51230385955843005e-22	27860917667160354e-23
2.0068013602720542	5939219220644186e-21	5109423463284073e-21	2786941378615966e-22
2.007601520304061	5927121463132276e-21	5095794135034741e-21	27877639038236326e-23
2.008401680336067	5915000387507301e-21	5082150756592976e-21	27885594215074777e-23
2.009201840368074	5902856165675152e-21	5068493473109163e-21	27893280109421957e-23
2.01000200040008	589068896889814e-20	5054822429214137e-21	27900697513179133e-23
2.0108021604320863	5878498967832289e-21	50411377688699965e-22	2790784721894146e-22
2.011602320464093	5866286332495245e-21	50274396355071485e-22	2791473001802474e-22
2.012402480496099	58540512323209185e-22	5013728171984408e-21	27921346702004975e-23
2.013202640528106	5841793836090098e-21	5000003520536957e-21	2792769806234975e-22
2.014002800560112	5829514312031062e-21	4986265822827518e-21	27933784890960336e-23
2.0148029605921183	5817212827721567e-21	4972515219978449e-21	2793960797793822e-22
2.015603120624125	58048895501452286e-22	49587518525257696e-22	27945168113471634e-23
2.016403280656131	5792544645665497e-21	4944975860373194e-21	279504660887029e-21
2.017203440688138	5780178280050813e-21	4931187382917895e-21	27955502691933733e-23
2.018003600720144	5767790618484148e-21	4917386558997601e-21	2796027871437151e-22
2.0188037607521503	5755381825506625e-21	4903573526796046e-21	27964794944664896e-23
2.019603920784157	5742952065092982e-21	4889748424000834e-21	2796905217137581e-22
2.020404080816163	5730501500603863e-21	4875911387724509e-21	279730511831746e-21
2.02120424084817	5718030294784952e-21	4862062554491543e-21	27976792767820877e-23
2.022004400880176	5705538609819018e-21	4848202060283441e-21	27980277713117625e-23
2.0228045609121823	5693026607279071e-21	48343300405092465e-22	2798350680660762e-22
2.023604720944189	5680494448119695e-21	4820446630019425e-21	27986480834554274e-23
2.024404880976195	5667942292729954e-21	48065519630876435e-22	27989200584391943e-23
2.0252050410082014	5655370300883082e-21	4792646173495778e-21	27991666840627635e-23
2.026005201040208	5642778631785063e-21	4778729394381252e-21	27993880389047716e-23
2.0268053610722143	56301674440477345e-22	4764801758391432e-21	27995842015460237e-23
2.027605521104221	56175368956966e-19	47508633975743356e-22	2799755250352653e-22
2.028405681136227	5604887144141334e-21	473691444349833e-20	2799901263745002e-22
2.0292058411682334	5592218346220021e-21	4722955027105548e-21	28000223200675203e-23
2.03000600120024	5579530658220838e-21	4708985278833316e-21	2800118497590931e-22
2.0308061612322463	5566824235815268e-21	4695005328570791e-21	28001898745555996e-23
2.031606321264253	55540992340901915e-22	4681015305629463e-21	2800236529145513e-22
2.0324064812962592	5541355807566102e-21	4667015338813418e-21	28002585394882804e-23
2.0332066413282655	5528594110174555e-21	4653005556385509e-21	2800255983637784e-22
2.034006801360272	5515814295275513e-21	4638986086066485e-21	2800228939624054e-22
2.0348069613922783	5503016515667758e-21	46249570550185165e-22	28001774853556906e-23
2.035607121424285	5490200923534243e-21	4610918589860805e-21	2800101698869229e-22
2.0364072814562912	54773676705305654e-22	4596870816719889e-21	28000016576872934e-23
2.0372074414882975	5464516907689558e-21	4582813861150718e-21	27998774399093027e-23
2.038007601520304	5451648785529707e-21	456874784819563e-20	2799729122940787e-22
2.0388077615523104	5438763453950203e-21	4554672902367871e-21	2799556784607946e-22
2.039607921584317	5425861062337625e-21	4540589147646393e-21	27993605023943734e-23
2.0404080816163233	54129417594462464e-22	4526496707470649e-21	2799140353779324e-22
2.0412082416483295	5400005693499514e-21	4512395704777024e-21	27988964162333797e-23
2.042008401680336	5387053012149284e-21	4498286261963268e-21	2798628767125208e-22
2.0428085617123424	5374083862508781e-21	4484168500902379e-21	27983374836673507e-23
2.043608721744349	5361098391091883e-21	4470042542943468e-21	2798022643165591e-22
2.0444088817763553	5348096743875569e-21	4455908508947323e-21	2797684322730556e-22
2.0452090418083615	5335079066276505e-21	4441766519199669e-21	2797322599344936e-22
2.046009201840368	5322045503140631e-21	4427616693533469e-21	2796937550119359e-22
2.0468093618723744	5308996198768318e-21	4413459151233513e-21	27965292519237586e-23
2.047609521904381	5295931296917834e-21	4399294011051165e-21	27960977816215635e-23
2.0484096819363873	5282850940762848e-21	4385121391286759e-21	27956432160068136e-23
2.0492098419683935	5269755272954875e-21	4370941409660364e-21	2795165631643698e-22
2.0500100020004	52566444355669e-19	43567541834358195e-22	2794665105228678e-22
2.0508101620324064	5243518570148889e-21	4342559829327922e-21	2794141713226197e-22
2.051610322064413	5230377817700034e-21	4328358463593501e-21	2793595532185264e-22
2.0524104820964193	5217222318653139e-21	43141502019316755e-22	27930266383578185e-23
2.0532106421284255	5204052212913653e-21	4299935159585329e-21	2792435108119398e-22
2.054010802160432	5190867639835381e-21	42857134512587144e-22	2791821017604848e-22
2.0548109621924384	5177668738227427e-21	4271485191211996e-21	2791184442890466e-22
2.055611122224445	5164455646383681e-21	4257250493130277e-21	2790525460165307e-22
2.0564112822564513	5151228502004758e-21	4243009470260642e-21	2789844145147883e-22
2.0572114422884575	51379874423237645e-22	4228762235331494e-21	2789140573769208e-22
2.058011602320464	5124732603968389e-21	4214508900587249e-21	27884148218388673e-23
2.0588117623524704	51114641230736585e-22	4200249577772722e-21	278766696498213e-21
2.059611922384477	5098182135239437e-21	4185984378158279e-21	2786897078884982e-22
2.0604120824164833	5084886775501805e-21	4171713412476526e-21	2786105238879958e-22
2.0612122424484896	5071578178396374e-21	41574367910472004e-22	2785291520483908e-22
2.062012402480496	5058256477907114e-21	4143154623648809e-21	2784455998884085e-22
2.0628125625125024	5044921807514924e-21	4128867019590615e-21	2783598749428202e-22
2.063612722544509	5031574300165542e-21	4114574087677944e-21	2782719847218944e-22
2.0644128825765153	5018214088268677e-21	4100275936318003e-21	27818193672375646e-23
2.0652130426085216	5004841303692803e-21	4085972673335131e-21	2780897384372077e-22
2.0660132026405282	4991456077833682e-21	4071664406117385e-21	277995397352784e-21
2.0668133626725345	4978058541509414e-21	405735124158705e-20	2778989209449752e-22
2.067613522704541	49646488250688556e-22	40430332861728785e-22	2778003166802479e-22
2.0684136827365474	49512270583031495e-22	4028710645832649e-21	2776995920014333e-22
2.0692138427685536	4937793370510778e-21	40143834260583655e-22	27759675436307175e-23
2.0700140028005602	49243478904385796e-22	4000051731881463e-21	277491811190864e-21
2.0708141628325665	4910890746384969e-21	3985715667837245e-21	27738476991788323e-23
2.0716143228645727	4897422066055951e-21	397137533800912e-20	2772756379620239e-22
2.0724144828965794	4883941976719514e-21	39570308459852335e-22	2771644227177617e-22
2.0732146429285856	4870450605078125e-21	3942682294969489e-21	27705113158152384e-23
2.0740148029605923	4856948077325111e-21	3928329787604608e-21	27693577193607655e-23
2.0748149629925985	48434345192071085e-22	3913973426132589e-21	2768183511565967e-22
2.0756151230246047	48299100558904864e-22	3899613312308842e-21	2766988766091539e-22
2.0764152830566114	4816374812082781e-21	3885249547442952e-21	2765773556333631e-22
2.0772154430886176	4802828911975449e-21	3870882232370927e-21	27645379558748767e-23
2.0780156031206243	4789272479261211e-21	38565114674933565e-22	2763282037922775e-22
2.0788157631526305	4775705637095895e-21	3842137352741588e-21	2762005875680488e-22
2.0796159231846367	4762128508198175e-21	3827759987601147e-21	276070954230781e-21
2.0804160832166434	4748541214761974e-21	38133794710683636e-22	2759393110765042e-22
2.0812162432486496	4734943878452122e-21	37989959017865546e-22	2758056653917075e-22
2.0820164032806563	4721336620472881e-21	37846093778300463e-22	2756700244474844e-22
2.0828165633126625	4707719561553199e-21	37702199969166794e-22	2755323955214335e-22
2.0836167233446687	46940928218686465e-22	37558278562525513e-22	2753927858651327e-22
2.0844168833766754	4680456521177594e-21	37414330526560485e-22	27525120272083557e-23
2.0852170434086816	46668107786659516e-22	3727035682471111e-21	2751076533171349e-22
2.0860172034406883	4653155713093757e-21	37126358416053953e-22	2749621448832739e-22
2.0868173634726945	4639491442724915e-21	36982336255224693e-22	2748146846274623e-22
2.0876175235047008	4625818085309853e-21	3683829129250485e-21	274665279746851e-21
2.0884176835367074	4612135758157512e-21	36694224473769743e-22	2745139374303509e-22
2.0892178435687137	4598444578047742e-21	3655013674074871e-21	2743606648529951e-22
2.0900180036007203	458474466129722e-20	3640602903032253e-21	2742054691802758e-22
2.0908181636327265	4571036123759455e-21	36261902275737737e-22	27404835756857787e-23
2.0916183236647328	4557319080783148e-21	36117757405270887e-22	27388933715130105e-23
2.0924184836967394	4543593647263373e-21	35973595343321424e-22	27372841507528924e-23
2.0932186437287457	4529859937594735e-21	3582941700989127e-21	27356559843512776e-23
2.0940188037607523	4516118065703463e-21	35685223320628193e-22	27340089435424174e-23
2.0948189637927586	4502368145072565e-21	355410151869906e-20	27323430992786703e-23
2.095619123824765	4488610288657692e-21	35396793515857228e-22	2730658522289049e-22
2.0964192838567715	4474844609004235e-21	35252559210741455e-22	27289552833893033e-23
2.0972194438887777	446107121813543e-20	3510831317003922e-21	2727233453080763e-22
2.0980196039207843	4447290227639102e-21	34964056288252013e-22	27254931019059583e-23
2.0988197639527906	4433501748617348e-21	3481978945583074e-21	2723734300205758e-22
2.099619923984797	4419705891726446e-21	3467551355911501e-21	2721957118227789e-22
2.1004200840168035	4405902767156029e-21	34531229479708644e-22	2720161626063554e-22
2.1012202440488097	4392092484598736e-21	34386938095789382e-22	2718347893724323e-22
2.1020204040808164	4378275153341278e-21	34242640281016007e-22	27165159910262117e-23
2.1028205641128226	4364450882168164e-21	3409833690482325e-21	27146659877766606e-23
2.103620724144829	4350619779415477e-21	33954028833002928e-22	27127979535814493e-23
2.1044208841768355	4336781952996027e-21	33809716926758507e-22	2710911958048526e-22
2.1052210442088417	4322937510285729e-21	33665402043399004e-22	27090080703283045e-23
2.1060212042408484	43090865582962046e-22	3352108503629561e-21	27070863598357454e-23
2.1068213642728546	4295229203538607e-21	3337676675459547e-21	2705146895716926e-22
2.107621524304861	4281365552080869e-21	33232448043542598e-22	27031897469813153e-23
2.1084216843368675	4267495709537293e-21	33088129744122258e-22	27012149824974345e-23
2.1092218443688737	425361978106855e-20	32943812693624758e-22	26992226709169655e-23
2.1100220044008804	4239737871405101e-21	3279949772525513e-21	2697212881021694e-22
2.1108221644328866	4225850084811633e-21	32655185667838232e-22	2695185681283324e-22
2.111622324464893	42119565251529795e-22	3251087734677284e-21	2693141140071645e-22
2.1124224844968995	4198057295772689e-21	3236657358362399e-21	2691079325632846e-22
2.1132226445289057	4184152499624866e-21	32222275195186237e-22	2689000306037477e-22
2.114022804560912	417024223921432e-20	3207798299486274e-21	2686904149425476e-22
2.1148229645929186	4156326616591363e-21	3193369779237905e-21	26847909236245304e-23
2.115623124624925	4142405733397782e-21	3178942039298513e-21	26826606962996984e-23
2.1164232846569315	4128479690820863e-21	31645151598504867e-22	2680513535174584e-22
2.1172234446889378	4114548589613347e-21	3150089220662483e-21	2678349507719089e-22
2.118023604720944	4100612530057862e-21	31356643011284588e-22	2676168681251326e-22
2.1188237647529506	40866716120649405e-22	3121240480272007e-21	267397112305905e-21
2.119623924784957	4072725935094085e-21	31068178366908464e-22	26717569002283545e-23
2.1204240848169635	405877559815724e-20	30923964486331487e-22	266952607972824e-21
2.1212242448489698	4044820699835271e-21	30779763939680488e-22	2667278728438801e-22
2.122024404880976	4030861338315261e-21	3063557750156154e-21	26650149130232927e-23
2.1228245649129827	4016897611294236e-21	30491405943154637e-22	26627347000734124e-23
2.123624724944989	40029296161136e-19	3034725003169328e-21	2660438156141826e-22
2.1244248849769956	3988957449679344e-21	30203110530481816e-22	265812534745594e-21
2.125225045009002	39749812084160716e-22	3005898819951995e-21	265579634018678e-21
2.126025205041008	39610009883893e-19	29914883794687416e-22	2653451200501037e-22
2.1268253650730147	3947016885215253e-21	29770798068281742e-22	26510899942249616e-23
2.127625525105021	3933028994105962e-21	2962673176886213e-21	26487127872541934e-23
2.1284256851370276	3919037409852791e-21	29482685641422923e-22	26463196452350055e-23
2.129225845169034	3905042226822093e-21	2933866042708136e-21	2643910633664051e-22
2.13002600520104	3891043538969095e-21	2919465686351125e-21	26414858179837734e-23
2.1308261652330467	3877041439818811e-21	2905067568444858e-21	26390452633894175e-23
2.131626325265053	3863036022534565e-21	28906717620237957e-22	26365890351412805e-23
2.1324264852970596	38490273798286526e-22	2876278339746831e-21	2634117198185241e-22
2.133226645329066	3835015604014384e-21	28618873739354525e-22	26316298173609254e-23
2.134026805361072	3821000786974858e-21	2847498936494816e-21	2629126957429898e-22
2.1348269653930787	380698302020286e-20	28331130990265005e-22	2626608683010609e-22
2.135627125425085	37929623948147403e-22	2818729932766925e-21	26240750586065814e-23
2.1364272854570916	37789390014836277e-22	28043495085734726e-22	2621526148524015e-22
2.137227445489098	376491293048193e-20	27899718969348966e-22	26189620168999735e-23
2.138027605521104	3750884271690874e-21	277559716804765e-20	261638272791272e-21
2.1388277655531107	37368531145944364e-22	2761225391697056e-21	2613788345447784e-22
2.139627925585117	37228195482593915e-22	27468566373509834e-22	2611178933256252e-22
2.1404280856171236	3708783661392559e-21	2732490974087856e-21	2608554555162939e-22
2.14122824564913	36947455422453937e-22	27181284706937966e-22	26059152745372925e-23
2.142028405681136	36807052787293446e-22	27037691955637475e-22	260326115480514e-21
2.1428285657131427	36666629583308533e-22	26894132167379e-19	2600592259238352e-22
2.143628725745149	36526186681425793e-22	26750606019676146e-22	2597908651063262e-22
2.1444288857771556	36385724948833492e-22	2660711418611336e-21	25952103931440804e-23
2.145229045809162	36245245248695337e-22	26463657336736265e-22	2592497548334176e-22
2.146029205841168	3610474844022854e-21	2632023613884961e-21	25897701793850016e-23
2.1468293658731747	35964235378911982e-22	26176851255794303e-22	25870283488463493e-23
2.147629525905181	35823706916312745e-22	26033503347398443e-22	2584272119248495e-22
2.1484296859371876	35683163899912634e-22	2589019307061048e-21	2581501552881022e-22
2.149229845969194	35542607173802074e-22	2574692107864922e-21	2578716711847031e-22
2.1500300060012	35402037577804066e-22	2560368802151554e-21	25759176582214327e-23
2.1508301660332068	3526145594809002e-21	2546049454592303e-21	25731044538688033e-23
2.151630326065213	3512086311721445e-21	2531734129493368e-21	2570277160649382e-22
2.1524304860972197	34980259913594547e-22	25174228909016078e-22	2567435840054779e-22
2.153230646129226	34839647162056633e-22	250311580243974e-20	2564580553672015e-22
2.154030806161232	34699025683593288e-22	24888129274563964e-22	25617113628409113e-23
2.1548309661932388	34558396295502128e-22	24745143289922958e-22	25588283287495024e-23
2.155631126225245	3441775981142918e-21	2460220069669221e-21	2555931512453549e-22
2.1564312862572517	34277117041047953e-22	24459302119155327e-22	2553020974945929e-22
2.157231446289258	34136468790241584e-22	24316448177068295e-22	25500967770482157e-23
2.158031606321264	33995815861814077e-22	24173639487862567e-22	2547158979345626e-22
2.158831766353271	33855159054085177e-22	24030876665161877e-22	254420764238001e-21
2.159631926385277	3371449916210467e-21	2388816031985777e-21	25412428266086487e-23
2.1604320864172832	33573836977262086e-22	23745491059242244e-22	25382645922622255e-23
2.16123224644929	33433173287061163e-22	23602869487545503e-22	2535272999394699e-22
2.162032406481296	33292508875700996e-22	2346029620610944e-21	25322681080513533e-23
2.162832566513303	3315184452327806e-21	23317771812589663e-22	25292499779869075e-23
2.163632726545309	33011181006792345e-22	23175296901710093e-22	2526218669003785e-22
2.1644328865773153	32870519099141224e-22	23032872065341034e-22	25231742406561265e-23
2.165233046609322	32729859570004155e-22	2289049789202212e-21	252011675231918e-21
2.166033206641328	32589203185218185e-22	22748174966823534e-22	251704626335952e-21
2.166833366673335	32448550707124893e-22	22605903872031236e-22	2513962832694861e-22
2.167633526705341	3230790289464845e-21	22463685187068885e-22	25108665196299767e-23
2.1684336867373473	32167260502853276e-22	22321519487925393e-22	25077573829546465e-23
2.169233846769354	32026624283585867e-22	2217940734748451e-21	2504635481277587e-22
2.17003400680136	31885994984928376e-22	2203734933583709e-21	2501500873318104e-22
2.170834166833367	3174537335149351e-21	2189534601992546e-21	24983536174799995e-23
2.171634326865373	31604760124554626e-22	21753397963361273e-22	2495193772089014e-22
2.1724344868973793	31464156041629415e-22	21611505727275535e-22	24920213953700567e-23
2.173234646929386	3132356183708704e-21	2146966986928643e-21	24888365453745644e-23
2.174034806961392	3118297824117669e-21	2132789094429731e-21	2485639279923039e-22
2.174834966993399	3104240598166691e-21	21186169504019622e-22	24824296567861094e-23
2.175635127025405	3090184578196341e-21	21044506097328552e-22	2479207733704046e-22
2.1764352870574113	30761298362635622e-22	20902901270046167e-22	2475973568058249e-22
2.177235447089418	30620764440601397e-22	20761355565114895e-22	24727272172951707e-23
2.178035607121424	30480244729196374e-22	20619869522398027e-22	2469468738448182e-22
2.178835767153431	3033973993859032e-21	20478443679044014e-22	24661981888357987e-23
2.179635927185437	30199250775709077e-22	2033707856892268e-21	2462915625208416e-22
2.1804360872174433	300587779435927e-20	2019577472345789e-21	245962110450291e-21
2.18123624724945	2991832214251436e-21	20054532670760183e-22	24563146832463304e-23
2.182036407281456	2977788406898288e-21	199133529359824e-20	2452996418024272e-22
2.182836567313463	29637464416107026e-22	19772236041840086e-22	244966636523368e-21
2.183636727345469	29497063873951124e-22	1963118250796099e-21	24463245810242996e-23
2.1844368873774753	2935668312924883e-21	1949019285072892e-21	2442971121664056e-22
2.185237047409482	29216322865281696e-22	1934926758427255e-21	24396060430359814e-23
2.186037207441488	2907598376191388e-21	19208407219814885e-22	24362294009515513e-23
2.186837367473495	28935666495913046e-22	19067612265100814e-22	2432841251072621e-22
2.187637527505501	28795371740993753e-22	18926883225854271e-22	2429441649053456e-22
2.1884376875375073	2865510016694141e-21	18786220604451176e-22	24260306502783564e-23
2.189237847569514	28514852440965355e-22	1864562490085618e-21	24226083099982646e-23
2.1900380076015202	283746292265713e-20	18505096611859395e-22	2419174683364377e-22
2.190838167633527	282344311843246e-20	18364636231813641e-22	2415729825296954e-22
2.191638327665533	28094258971459937e-22	1822424425194924e-21	2412273790782394e-22
2.1924384876975394	2795411324206347e-21	18083921161102592e-22	24088066344959275e-23
2.193238647729546	2781399464684732e-21	17943667445100356e-22	2405328411031471e-22
2.1940388077615522	27673903833357744e-22	1780348358714108e-21	2401839174855005e-22
2.194838967793559	2753384144626135e-21	17663370067777864e-22	2398338980199406e-22
2.195639127825565	2739380812685939e-21	175233273647709e-20	23948278813495927e-23
2.1964392878575714	2725380451319183e-21	17383355952966043e-22	23913059322890756e-23
2.197239447889578	271138312403843e-20	17243456304893295e-22	23877731869124605e-23
2.1980396079215843	26973888940049623e-22	17103628890263733e-22	23842296989994276e-23
2.198839767953591	2683397824108577e-21	16963874175960833e-22	23806755221063118e-23
2.199639927985597	26694099769328933e-22	16824192626049145e-22	23771107097634268e-23
2.2004400880176034	26554254146920336e-22	16684584702615635e-22	23735353154273608e-23
2.20124024804961	26414441993615964e-22	16545050864520683e-22	23699493921719786e-23
2.2020404080816163	2627466392565031e-21	1640559156798789e-21	23663529931069235e-23
2.202840568113623	26134920556282817e-22	1626620726702041e-21	2362746171154272e-22
2.203640728145629	2599521249590196e-21	16126898412620327e-22	23591289791493643e-23
2.2044408881776354	2585554035156555e-21	15987665453447847e-22	2355501469713953e-22
2.205241048209642	25715904727659916e-22	15848508835283534e-22	23518636955066532e-23
2.2060412082416483	2557630622502388e-21	1570942900164414e-21	23482157087458943e-23
2.2068413682736545	2543674544191153e-21	15570426393140754e-22	23445575617075682e-23
2.207641528305661	25297222973341693e-22	15431501448216062e-22	23408893066241988e-23
2.2084416883376674	25157739411601e-19	15292654602381064e-22	23372109953455865e-23
2.209241848369674	2501829534582757e-21	15153886288813562e-22	23335226798603097e-23
2.2100420084016803	24878891362071706e-22	15015196938202025e-22	23298244116885716e-23
2.2108421684336865	24739528043582135e-22	14876586978381304e-22	2326116242565247e-22
2.211642328465693	24600205970571817e-22	1473805683512193e-21	23223982238630876e-23
2.2124424884976994	2446092572043479e-21	14599606931349485e-22	23186704068388353e-23
2.213242648529706	2432168786757269e-21	14461237687361447e-22	2314932842732969e-22
2.2140428085617123	2418249298331669e-21	14322949521807307e-22	23111855825138326e-23
2.2148429685937185	24043341636317828e-22	14184742849789045e-22	23074286771107393e-23
2.215643128625725	23904234392226054e-22	1404661808463055e-21	23036621772144772e-23
2.2164432886577314	23765171813716277e-22	13908575636940868e-22	22998861335635397e-23
2.217243448689738	2362615446088734e-21	13770615915065232e-22	22961005965874224e-23
2.2180436087217443	23487182890559455e-22	13632739324382498e-22	22923056165464854e-23
2.2188437687537506	23348257656924734e-22	1349494626871027e-21	22885012437574674e-23
2.2196439287857572	23209379311148193e-22	13357237148630893e-22	22846875282443724e-23
2.2204440888177635	2307054840214838e-21	1321961236263637e-21	22808645199997625e-23
2.22124424884977	2293176547514021e-21	1308207230716306e-21	227703226881237e-21
2.2220444088817763	22793031073170197e-22	12944617375680936e-22	2273190824379854e-22
2.2228445689137826	2265434573604959e-21	12807247959621681e-22	22693402361895383e-23
2.2236447289457892	2251571000129113e-21	12669964447814888e-22	22654805536669476e-23
2.2244448889777955	22377124403024848e-22	12532767227060523e-22	22616118260663023e-23
2.225245049009802	2223858947309962e-21	12395656681547795e-22	22577341026027917e-23
2.2260452090418084	22100105740233134e-22	12258633193106688e-22	22538474321988702e-23
2.2268453690738146	2196167373079254e-21	12121697141242657e-22	22499518637271194e-23
2.2276455291058213	21823293967979107e-22	11984848903379489e-22	22460474459061637e-23
2.2284456891378275	21684966972357334e-22	11848088854286842e-22	2242134227428607e-22
2.229245849169834	21546693262219224e-22	11711417366600668e-22	22382122566888974e-23
2.2300460092018404	2140847335253479e-21	11574834810788512e-22	22342815820413676e-23
2.2308461692338466	2127030775546379e-21	11438341554750528e-22	22303422517004883e-23
2.2316463292658533	211321969811884e-20	11301937964097036e-22	22263943136649738e-23
2.2324464892978595	2099414153676829e-21	1116562440262557e-21	22224378159400437e-23
2.233246649329866	20856141926609006e-22	11029401231280045e-22	22184728063769608e-23
2.2340468093618724	2071819865221043e-21	1089326880913087e-21	22144993324865487e-23
2.2348469693938786	20580312213146906e-22	10757227492689744e-22	2210517441927082e-22
2.2356471294258853	20442483105219747e-22	10621277636733636e-22	22065271819892915e-23
2.2364472894578915	20304711822903207e-22	10485419593368045e-22	22025286001167797e-23
2.237247449489898	20166998857019947e-22	10349653712530063e-22	21985217433313949e-23
2.2380476095219044	20029344695964013e-22	1021398034213583e-21	2194506658685343e-22
2.2388477695539106	19891749826021765e-22	10078399827820328e-22	21904833929727897e-23
2.2396479295859173	19754214730114197e-22	994291251281594e-21	21864519930334374e-23
2.2404480896179235	19616739889314824e-22	9807518738707069e-22	21824125053969065e-23
2.24124824964993	19479325781860887e-22	9672218844276534e-22	21783649766275118e-23
2.2420484096819364	1934197288297121e-21	9537013166520392e-22	21743094530456229e-23
2.2428485697139426	19204681665930395e-22	9401902040170884e-22	21702459808415047e-23
2.2436487297459493	19067452600917897e-22	9266885797696439e-22	21661746060915813e-23
2.2444488897779555	18930286156118234e-22	9131964769787393e-22	21620953748169823e-23
2.245249049809962	18793182796992408e-22	8997139284531996e-22	21580083327862182e-23
2.2460492098419684	1865614298626056e-21	8862409668257756e-22	21539135256984105e-23
2.2468493698739747	18519167184092786e-22	8727776245071733e-22	21498109991095662e-23
2.2476495299059813	18382255848430062e-22	8593239336747785e-22	2145700798570271e-22
2.2484496899379876	18245409434784754e-22	8458799263377087e-22	21415829692256194e-23
2.249249849969994	1810862839565948e-21	8324456342700265e-22	21374575563616518e-23
2.2500500100020004	17971913181735397e-22	8190210890315561e-22	21333246049380639e-23
2.2508501700340067	17835264240614532e-22	8056063220043125e-22	21291841599416564e-23
2.2516503300660133	17698682017921324e-22	7922013643257148e-22	21250362661467265e-23
2.2524504900980196	17562166956522005e-22	7788062469597096e-22	21208809681573515e-23
2.253250650130026	17425719497010314e-22	7654210006230455e-22	21167183106025455e-23
2.2540508101620325	17289340077447299e-22	7520456559119079e-22	21125483377535358e-23
2.2548509701940387	17153029133448044e-22	738680243115436e-21	21083710939932224e-23
2.2556511302260454	17016787098173003e-22	7253247923961342e-22	21041866233879186e-23
2.2564512902580516	16880614402787694e-22	7119793336771152e-22	2099994969969243e-22
2.257251450290058	16744511475413199e-22	6986438967279684e-22	2095796177698341e-22
2.2580516103220645	16608478742193011e-22	685318511024248e-21	20915902902880756e-23
2.2588517703540707	16472516626833342e-22	6720032059478326e-22	2087377351315785e-22
2.2596519303860774	1633662555055107e-21	6586980106255969e-22	20831574042905025e-23
2.2604520904180836	16200805932273243e-22	6454029539857895e-22	20789304926865666e-23
2.26125225045009	16065058188637071e-22	6321180647779825e-22	20746966596638973e-23
2.2620524104820965	15929382733885847e-22	6188433715626634e-22	20704559483173627e-23
2.2628525705141027	15793779979894965e-22	6055789026730707e-22	2066208401759178e-22
2.2636527305461094	15658250336128554e-22	5923246862724399e-22	20619540627795502e-23
2.2644528905781156	15522794209891014e-22	5790807503427281e-22	20576929741426657e-23
2.265253050610122	15387412006075477e-22	5658471226351741e-22	2053425178404544e-22
2.2660532106421285	15252104127510754e-22	5526238307327486e-22	20491507181840882e-23
2.2668533706741347	1511687097429347e-21	5394109020258678e-22	20448696357467516e-23
2.2676535307061414	1498171294439521e-21	5262083637254042e-22	2040581973300525e-22
2.2684536907381476	14846630433862015e-22	5130162428340634e-22	2036287773050146e-22
2.269253850770154	14711623836085805e-22	4998345661628642e-22	203198707693906e-21
2.2700540108021605	1457669354231611e-21	4866633603614959e-22	20276799268239762e-23
2.2708541708341667	1444183994141722e-21	4735026518567359e-22	20233663644737832e-23
2.2716543308661734	14307063420215121e-22	4603524669192366e-22	20190464314687184e-23
2.2724544908981796	14172364363271989e-22	4472128316262286e-22	2014720169262168e-22
2.273254650930186	14037743152886181e-22	43408377184243896e-23	20103876192966753e-23
2.2740548109621925	13903200169205002e-22	4209653132877453e-22	20060488227762602e-23
2.2748549709941988	13768735789938466e-22	4078574815120223e-22	20017038208572369e-23
2.2756551310262054	13634350390645533e-22	3947603017988646e-22	1997352654391259e-22
2.2764552910582116	1350004434498564e-21	38167379934426343e-23	19929953644175474e-23
2.277255451090218	13365818024345735e-22	3685979991134916e-22	19886319916413882e-23
2.2780556111222245	13231671797658134e-22	3555329258922782e-22	1984262576570743e-22
2.2788557711542308	13097606031747464e-22	34247860430242083e-23	1979887159844762e-22
2.2796559311862374	12963621091651584e-22	3294350587792344e-22	197550578176324e-21
2.2804560912182437	12829717339936375e-22	31640231357502047e-23	19711184825576666e-23
2.28125625125025	1269589513701666e-21	303380392782486e-21	19667253024551953e-23
2.2820564112822566	12562154841373047e-22	2903693202983143e-22	19623262813978342e-23
2.282856571314263	12428496809109568e-22	2773691198465836e-22	19579214593183755e-23
2.2836567313462695	12294921394274613e-22	26437981498917545e-23	1953510875856877e-22
2.2844568913782757	12161428949077763e-22	2514014290893457e-22	19490945708474684e-23
2.285257051410282	1202801982329131e-21	2384339853698375e-22	19446725836336784e-23
2.2860572114422886	11894694364926808e-22	2254775068547682e-22	19402449537471445e-23
2.286857371474295	11761452919341678e-22	21253201639304803e-23	19358117203801487e-23
2.2876575315063015	11628295830427501e-22	1995975366991462e-22	19313729227829783e-23
2.2884576915383077	11495223439707963e-22	18667409025334425e-23	19269285999489643e-23
2.289257851570314	11362236086677122e-22	17376169942316666e-23	19224787907294073e-23
2.2900580116023206	11229334108834102e-22	16086038638965516e-23	19180235340618022e-23
2.290858171634327	11096517841509626e-22	14797017316037914e-23	19135628684608047e-23
2.2916583316663335	10963787618039483e-22	1350910815538231e-22	19090968326015327e-23
2.2924584916983397	10831143769911983e-22	1222231332566326e-22	19046254649167848e-23
2.293258651730346	10698586626455703e-22	1093663497906544e-22	19001488036881134e-23
2.2940588117623526	10566116514874185e-22	9652075247130326e-23	1895666887154787e-22
2.294858971794359	10433733760549513e-22	836863624864917e-22	189117975335116e-21
2.295659131826365	10301438686643322e-22	7086320084198627e-23	18866874402909866e-23
2.2964592918583717	1016923161433099e-21	58051288390897904e-24	18821899857294393e-23
2.297259451890378	10037112863417463e-22	4525064581806931e-23	1877687427549084e-22
2.2980596119223846	9905082750958152e-22	3246129362359518e-23	18731798032448847e-23
2.298859771954391	977314159236048e-21	1968325219047634e-23	18686671502836155e-23
2.299659931986397	9641289700915504e-22	69165417030878085e-25	18641495061770454e-23
2.3004600920184037	9509527388179562e-22	-5838817804248997e-24	18596269080466306e-23
2.30126025205041	9377854963861509e-22	-18582806433388444e-24	1855099393132005e-22
2.3020604120824166	9246272735328326e-22	-31315404483943377e-24	18505669983209794e-23
2.302860572114423	9114781008342371e-22	-4403659238996771e-23	18460297606379735e-23
2.303660732146429	8983380086445558e-22	-5674635076158979e-23	1841487716847741e-22
2.3044608921784357	8852070271531814e-22	-6944466031649082e-23	1836940903609868e-22
2.305261052210442	8720851863656259e-22	-8213150200567232e-23	18323893574896145e-23
2.3060612122424486	858972516087908e-21	-9480685688595392e-23	18278331149351474e-23
2.306861372274455	8458690458953283e-22	-10747070615293314e-23	18232722122677814e-23
2.307661532306461	8327748052270115e-22	-12012303122511947e-23	18187066856272275e-23
2.3084616923384678	8196898233347322e-22	-1327638136025544e-22	18141365712258384e-23
2.309261852370474	8066141292438836e-22	-14539303496569067e-23	1809561904988653e-22
2.3100620124024807	7935477518315401e-22	-15801067718146378e-23	18049827228103525e-23
2.310862172434487	7804907197648744e-22	-17061672221568847e-23	18003990603069784e-23
2.311662332466493	7674430615297809e-22	-18321115219637613e-23	17958109533661648e-23
2.3124624924984998	754404805433477e-21	-19579394941980632e-23	17912184373020026e-23
2.313262652530506	7413759796201166e-22	-2083650963349143e-22	17866215475830817e-23
2.3140628125625127	7283566120048698e-22	-22092457552507633e-23	17820203195196985e-23
2.314862972594519	7153467303693331e-22	-23347236972545704e-23	17774147882774084e-23
2.315663132626525	7023463622669868e-22	-24600846181780517e-23	1772804988895457e-22
2.316463292658532	6893555351064617e-22	-25853283484519873e-23	1768190956421222e-22
2.317263452690538	6763742760994979e-22	-2710454719565339e-22	17635727255827828e-23
2.3180636127225447	6634026122956382e-22	-2835463565227514e-22	17589503311992924e-23
2.318863772754551	6504405705405961e-22	-2960354719737726e-22	17543238079234785e-23
2.319663932786557	6374881775187552e-22	-30851280194855307e-23	17496931901332235e-23
2.320464092818564	624545459745364e-21	-3209783301840602e-22	17450585122291782e-23
2.32126425285057	6116124435353101e-22	-33343204060808096e-23	17404198086439773e-23
2.3220644128825767	5986891550534279e-22	-34587391723947536e-23	17357771134394583e-23
2.322864572914583	5857756202693951e-22	-3583039442913924e-22	17311304606096962e-23
2.323664732946589	5728718649759476e-22	-3707221060689214e-22	17264798842864595e-23
2.324464892978596	559977914815768e-21	-3831283870697061e-22	1721825418108747e-22
2.325265053010602	5470937952485252e-22	-3955227718928714e-22	1717167095975766e-22
2.3260652130426087	5342195315682224e-22	-4079052452797896e-22	17125049513899053e-23
2.326865373074615	5213551488502874e-22	-42027579212448873e-23	1707839017925654e-22
2.327665533106621	5085006720842791e-22	-4326343974597746e-22	17031693289108448e-23
2.328465693138628	4956561259960787e-22	-44498104645549624e-23	16984959177519148e-23
2.329265853170634	48282153523177e-20	-45731572440553536e-23	1693818817456315e-22
2.3300660132026407	4699969242093205e-22	-4696384167625009e-22	16891380612315317e-23
2.330866173234647	45718231718363395e-23	-4819491090960956e-22	16844536819337697e-23
2.331666333266653	4443777382621625e-22	-4942477871243411e-22	16797657125726482e-23
2.33246649329866	4315832113762838e-22	-5065344366840877e-22	16750741857132637e-23
2.333266653330666	41879876029864843e-23	-5188090437639736e-22	16703791341283374e-23
2.3340668133626727	40602440861889355e-23	-5310715944948849e-22	1665680590218167e-22
2.334866973394679	3932601797896132e-22	-5433220751135254e-22	166097858655327e-21
2.335667133426685	38050609705610194e-23	-5555604719945095e-22	16562731552970458e-23
2.336467293458692	3677621835543668e-22	-5677867716659749e-22	16515643286996303e-23
2.337267453490698	3550284622131153e-22	-5800009607696832e-22	16468521389016548e-23
2.3380676135227048	3423049558248792e-22	-5922030260835723e-22	16421366178838307e-23
2.338867773554711	3295916870061158e-22	-6043929545087451e-22	16374177974821285e-23
2.339667933586717	3168886782128205e-22	-616570733100695e-21	1632695709496198e-22
2.340468093618724	3041959517700171e-22	-6287363489938455e-22	16279703856015475e-23
2.34126825365073	29151352979109313e-23	-6408897895143068e-22	1623241857399418e-22
2.3420684136827363	27884143426713803e-23	-6530310420714558e-22	1618510156269873e-22
2.342868573714743	26617968704352457e-23	-6651600942151822e-22	16137753136222493e-23
2.343668733746749	25352830976873436e-23	-6772769336358883e-22	16090373606994588e-23
2.344468893778756	2408873239463996e-22	-6893815481237228e-22	16042963285823253e-23
2.345269053810762	22825675093270104e-23	-7014739256128166e-22	15995522484438295e-23
2.3460692138427683	21563661195371508e-23	-7135540541578639e-22	15948051511344022e-23
2.346869373874775	20302692802648403e-23	-7256219219453977e-22	15900550674426746e-23
2.3476695339067812	19042772002927227e-23	-7376775172738409e-22	15853020280954784e-23
2.348469693938788	17783900872845454e-23	-7497208285795268e-22	15805460637686878e-23
2.349269853970794	16526081468917764e-23	-7617518444020047e-22	15757872049825938e-23
2.3500700140028004	15269315834127994e-23	-773770553434347e-21	15710254821653304e-23
2.350870174034807	14013605996454626e-23	-7857769444520254e-22	15662609255715594e-23
2.3516703340668133	1275895396887078e-22	-7977710063849022e-22	15614935654472686e-23
2.35247049409882	11505361747522758e-23	-8097527282617187e-22	15567234318357003e-23
2.353270654130826	10252831316760747e-23	-8217220992482593e-22	15519505547784704e-23
2.3540708141628324	9001364644715265e-23	-8336791086195963e-22	15471749641979326e-23
2.354870974194839	7750963681128764e-23	-8456237457774365e-22	15423966898792888e-23
2.3556711342268453	6501630367070077e-23	-8575560002336419e-22	15376157614895632e-23
2.356471294258852	5253366622878092e-23	-8694758616379847e-22	15328322086903589e-23
2.357271454290858	4006174359263981e-23	-8813833197226367e-22	15280460608505441e-23
2.3580716143228644	27600554706325164e-24	-8932783643776296e-22	15232573474604182e-23
2.358871774354871	15150118339544993e-24	-9051609855623838e-22	15184660978454813e-23
2.3596719343868773	27104531518523656e-25	-917031173404588e-21	15136723410992146e-23
2.360472094418884	-9718422360263657e-24	-928888918123004e-21	15088761063823198e-23
2.36127225445089	-2213648983041827e-23	-9407342100274663e-22	15040774225771295e-23
2.3620724144828964	-34543731040545533e-24	-9525670395969452e-22	14992763187183069e-23
2.362872574514903	-46940127920898356e-24	-9643873973711262e-22	14944728234832705e-23
2.3636727345469093	-59325662543976976e-24	-9761952740406157e-22	1489666965615033e-22
2.364472894578916	-7170031712539632e-23	-9879906603732155e-22	1484858773652506e-22
2.365273054610922	-8406407401868182e-23	-9997735472980565e-22	1480048276142733e-22
2.3660732146429284	-9641691569965694e-23	-10115439258058523e-22	14752355014999424e-23
2.366873374674935	-108758824814148e-21	-1023301787027829e-21	14704204778857432e-23
2.3676735347069413	-12108978412420784e-23	-103504712222445e-20	1465603233633591e-22
2.368473694738948	-13340977655582065e-23	-10467799227038832e-22	14607837967286412e-23
2.369273854770954	-14571878514078873e-23	-10585001799347585e-22	14559621952915745e-23
2.3700740148029604	-15801679307831523e-23	-10702078854984629e-22	14511384571890972e-23
2.370874174834967	-17030378367428878e-23	-1081903031057048e-21	14463126101147143e-23
2.3716743348669733	-18257974040199881e-23	-10935856084000675e-22	14414846818988115e-23
2.37247449489898	-1948446468613696e-22	-11052556094055463e-22	14366547000741609e-23
2.373274654930986	-2070984867720213e-22	-11169130261041646e-22	1431822692246447e-22
2.3740748149629924	-21934124400015825e-23	-1128557850572573e-21	1426988685703141e-22
2.374874974994999	-23157290255163e-20	-11401900750270672e-22	14221527078742873e-23
2.3756751350270053	-24379344655024726e-23	-11518096917932305e-22	1417314785871987e-22
2.376475295059012	-2560028602837522e-22	-11634166932946582e-22	14124749469246228e-23
2.3772754550910182	-2682011281188168e-22	-11750110720729068e-22	1407633217966487e-22
2.3780756151230245	-2803882346085959e-22	-11865928207285131e-22	14027896260608921e-23
2.378875775155031	-2925641643973173e-22	-11981619320493644e-22	13979441979358612e-23
2.3796759351870374	-3047289022922728e-22	-12097183988337562e-22	13930969603633274e-23
2.380476095219044	-31688243322305215e-23	-12212622140525889e-22	13882479400810716e-23
2.3812762552510502	-3290247422276654e-22	-12327933707426825e-22	13833971635251953e-23
2.3820764152830565	-3411558144872373e-22	-12443118620527466e-22	13785446571697472e-23
2.382876575315063	-3532756353164662e-22	-12558176812355742e-22	13736904474305e-20
2.3836767353470694	-3653841901584201e-22	-1267310821657583e-21	13688345605174994e-23
2.384476895379076	-3774814645741281e-22	-12787912767528442e-22	13639770227315924e-23
2.3852770554110823	-38956744425732576e-23	-12902590400916056e-22	13591178600234292e-23
2.3860772154430885	-40164211502317915e-23	-13017141053204423e-22	13542570984314802e-23
2.386877375475095	-41370546281782605e-23	-13131564662038908e-22	13493947639028718e-23
2.3876775355071014	-4257574737383252e-22	-13245861165810807e-22	13445308821906582e-23
2.3884776955391076	-43779813393984846e-23	-13360030504038986e-22	13396654790454542e-23
2.3892778555711143	-44982742977185686e-23	-13474072617491312e-22	13347985800555152e-23
2.3900780156031205	-461845347664476e-21	-1358798744722188e-21	13299302107491946e-23
2.390878175635127	-4738518741831399e-22	-13701774935837366e-22	1325060396598196e-22
2.3916783356671334	-4858469960251216e-22	-13815435026881193e-22	13201891628787958e-23
2.3924784956991396	-4978307000004512e-22	-1392896766465139e-21	13153165349076568e-23
2.3932786557311463	-5098029730570691e-22	-14042372794374064e-22	13104425378710665e-23
2.3940788157631525	-5217638022131724e-22	-14155650362524322e-22	13055671967536508e-23
2.394878975795159	-5337131746725732e-22	-14268800316193098e-22	13006905366319218e-23
2.3956791358271654	-5456510777301568e-22	-14381822603668284e-22	12958125823037516e-23
2.3964792958591716	-5575774988013718e-22	-14494717173827582e-22	12909333586095671e-23
2.3972794558911783	-5694924254152911e-22	-14607483977023203e-22	12860528903247434e-23
2.3980796159231845	-5813958452232856e-22	-14720122964145127e-22	1281171201961465e-22
2.398879775955191	-5932877460120348e-22	-14832634087020083e-22	12762883181300375e-23
2.3996799359871974	-6051681156566888e-22	-1494501729848094e-21	12714042631899083e-23
2.4004800960192036	-6170369421581653e-22	-15057272552436093e-22	12665190616147732e-23
2.4012802560512103	-6288942136570275e-22	-15169399803401096e-22	126163273753057e-21
2.4020804160832165	-6407399183909826e-22	-15281399007114477e-22	12567453152555468e-23
2.402880576115223	-6525740446896786e-22	-15393270119887226e-22	12518568187291587e-23
2.4036807361472294	-6643965810579702e-22	-15505013099166576e-22	1246967272000365e-22
2.4044808961792357	-6762075160492848e-22	-1561662790328447e-21	12420766990861414e-23
2.4052810562112423	-6880068383983279e-22	-15728114491457557e-22	12371851236104398e-23
2.4060812162432486	-6997945368814387e-22	-15839472823657094e-22	12322925694819512e-23
2.4068813762752552	-711570600434551e-21	-15950702860825783e-22	1227399060264319e-22
2.4076815363072614	-7233350181106921e-22	-1606180456473899e-21	12225046195012644e-23
2.4084816963392677	-7350877790461563e-22	-16172777898421087e-22	12176092707419297e-23
2.4092818563712743	-746828872514281e-21	-16283622824957156e-22	1212713037282838e-22
2.4100820164032806	-7585582878820787e-22	-16394339309114964e-22	12078159424770262e-23
2.4108821764352872	-7702760146206453e-22	-16504927316286777e-22	12029180095294027e-23
2.4116823364672935	-7819820423433238e-22	-16615386812341912e-22	11980192615359132e-23
2.4124824964992997	-7936763607432548e-22	-16725717764546136e-22	11931197215277222e-23
2.4132826565313064	-805358959641081e-21	-16835920140624919e-22	11882194125492759e-23
2.4140828165633126	-8170298289597935e-22	-16945993909318544e-22	11833183573865737e-23
2.4148829765953193	-8286889587169263e-22	-17055939040304044e-22	11784165788482478e-23
2.4156831366273255	-8403363390609847e-22	-17165755503891628e-22	11735140996145879e-23
2.4164832966593317	-851971960241088e-21	-17275443271406316e-22	11686109423423023e-23
2.4172834566913384	-8635958126251841e-22	-17385002314745587e-22	11637071294860312e-23
2.4180836167233446	-8752078866167828e-22	-17494432607012556e-22	11588026836177796e-23
2.4188837767553513	-8868081728362343e-22	-17603734121744014e-22	11538976269696551e-23
2.4196839367873575	-8983966619394504e-22	-17712906833604325e-22	11489919818409859e-23
2.4204840968193637	-9099733446959676e-22	-1782195071796909e-21	11440857705218846e-23
2.4212842568513704	-9215382119993551e-22	-17930865750977187e-22	11391790150116262e-23
2.4220844168833766	-9330912548117035e-22	-18039651909530774e-22	11342717373493983e-23
2.4228845769153833	-9446324642382181e-22	-18148309171390695e-22	1129363959519365e-22
2.4236847369473895	-9561618314682385e-22	-18256837515254545e-22	11244557034103484e-23
2.4244848969793957	-9676793477977896e-22	-18365236920418401e-22	11195469907073407e-23
2.4252850570114024	-979185004622643e-21	-18473507367080394e-22	11146378431285377e-23
2.4260852170434086	-9906787934253064e-22	-18581648836158565e-22	11097282823743136e-23
2.4268853770754153	-10021607058409432e-22	-18689661309386277e-22	11048183298776514e-23
2.4276855371074215	-10136307335324723e-22	-18797544769364252e-22	10999080071066349e-23
2.4284856971394277	-10250888683302137e-22	-18905299199196285e-22	10949973354769675e-23
2.4292858571714344	-10365351021312738e-22	-19012924583226495e-22	10900863362305415e-23
2.4300860172034406	-1047969426925567e-21	-1912042090611993e-21	10851750305946803e-23
2.4308861772354473	-1059391834818367e-21	-19227788153521747e-22	10802634396604363e-23
2.4316863372674535	-10708023180164283e-22	-1933502631173631e-21	1075351584468447e-22
2.4324864972994598	-10822008688097726e-22	-1944213536790064e-21	10704394860493543e-23
2.4332866573314664	-10935874796020456e-22	-1954911530995841e-21	10655271652395252e-23
2.4340868173634727	-11049621428836295e-22	-19655966126443103e-22	10606146428378876e-23
2.434886977395479	-1116324851235112e-21	-19762687806764226e-22	1055701939541793e-22
2.4356871374274855	-1127675597355042e-21	-1986928034094712e-21	10507890760777313e-23
2.4364872974594918	-11390143740269698e-22	-19975743720188066e-22	10458760729133387e-23
2.4372874574914984	-1150341174126386e-21	-2008207793561395e-21	10409629505930606e-23
2.4380876175235047	-11616559906337323e-22	-20188282979843528e-22	10360497295257154e-23
2.438887777555511	-11729588166049104e-22	-20294358845773103e-22	10311364299239826e-23
2.4396879375875176	-11842496452155182e-22	-20400305527305124e-22	10262230721890572e-23
2.440488097619524	-11955284697226856e-22	-20506123018966538e-22	10213096764257999e-23
2.4412882576515305	-12067952834720133e-22	-2061181131583073e-21	10163962627813552e-23
2.4420884176835367	-1218050079919257e-21	-20717370413899164e-22	10114828511322364e-23
2.442888577715543	-12292928525826224e-22	-20822800309789127e-22	10065694614961825e-23
2.4436887377475496	-12405235951078175e-22	-2092810100074241e-21	10016561137454123e-23
2.444488897779556	-12517423012177453e-22	-21033272485032964e-22	9967428276724431e-23
2.4452890578115625	-12629489647307188e-22	-21138314761212293e-22	9918296229140863e-23
2.4460892178435687	-12741435795275008e-22	-2124322782892478e-21	9869165191036126e-23
2.446889377875575	-12853261396172239e-22	-21348011688196444e-22	982003535920812e-22
2.4476895379075816	-12964966390810115e-22	-2145266633979924e-21	9770906926667022e-23
2.448489697939588	-13076550721205504e-22	-21557191785337784e-22	9721780088448269e-23
2.4492898579715945	-13188014329765588e-22	-21661588026980483e-22	9672655036878822e-23
2.4500900180036007	-13299357160094505e-22	-21765855067598303e-22	9623531965285989e-23
2.450890178035607	-13410579156516306e-22	-2186999291070406e-21	9574411064850697e-23
2.4516903380676136	-13521680264421895e-22	-21974001560625886e-22	9525292527128769e-23
2.45249049809962	-13632660430078214e-22	-22077881022229684e-22	9476176540936386e-23
2.4532906581316265	-13743519600541501e-22	-221816313010232e-20	9427063297359775e-23
2.4540908181636327	-13854257723631275e-22	-2228525240327746e-21	9377952983844278e-23
2.454890978195639	-1396487474833799e-21	-22388744335809924e-22	9328845788911309e-23
2.4556911382276456	-14075370624059766e-22	-2249210710630542e-21	9279741899751083e-23
2.456491298259652	-14185745301599842e-22	-2259534072277837e-21	923064150260141e-22
2.4572914582916585	-14295998732342594e-22	-22698445194223316e-22	918154478292185e-22
2.4580916183236647	-14406130868296896e-22	-2280142053002511e-21	913245192670593e-22
2.458891778355671	-14516141662625215e-22	-22904266740305865e-22	9083363117138416e-23
2.4596919383876776	-14626031069392073e-22	-2300698383589893e-21	9034278538064082e-23
2.460492098419684	-1473579904330384e-21	-2310957182814072e-21	898519837191824e-22
2.4612922584516905	-14845445539873534e-22	-23212030729139604e-22	8936122801167371e-23
2.4620924184836968	-14954970515611635e-22	-23314360551567742e-22	8887052007171395e-23
2.462892578515703	-150643739278266e-20	-23416561308617703e-22	8837986170491985e-23
2.4636927385477096	-15173655734529445e-22	-2351863301427136e-21	8788925470618134e-23
2.464492898579716	-15282815894693963e-22	-2362057568305702e-21	8739870087066617e-23
2.4652930586117225	-153918543680312e-20	-23722389330257596e-22	8690820197317263e-23
2.4660932186437288	-15500771115006806e-22	-23824073971442233e-22	8641775980894979e-23
2.466893378675735	-15609566097066555e-22	-2392562962298672e-21	8592737613021066e-23
2.4676935387077417	-15718239276280715e-22	-2402705630203013e-21	8543705270774198e-23
2.468493698739748	-15826790615717026e-22	-2412835402606714e-21	8494679129320113e-23
2.4692938587717546	-15935220079180482e-22	-24229522813242962e-22	8445659364102371e-23
2.470094018803761	-16043527630961799e-22	-2433056268248343e-21	8396646148697677e-23
2.470894178835767	-16151713236713452e-22	-24431473653061322e-22	8347639656606837e-23
2.4716943388677737	-16259776862382821e-22	-2453225574495198e-21	8298640060846834e-23
2.47249449889978	-1636771847481934e-21	-24632908978815954e-22	8249647533313856e-23
2.4732946589317866	-1647553804194797e-21	-24733433375695446e-22	8200662244573235e-23
2.474094818963793	-16583235532118684e-22	-2483382895737858e-21	8151684366845065e-23
2.474894978995799	-1669081091459218e-21	-2493409574616523e-21	8102714068682125e-23
2.4756951390278057	-16798264159271006e-22	-2503423376497109e-21	8053751519617044e-23
2.476495299059812	-16905595237055177e-22	-2513424303710217e-21	8004796888386916e-23
2.477295459091818	-1701280411952992e-21	-25234123586879292e-22	7955850342823527e-23
2.478095619123825	-17119890778948335e-22	-25333875438605935e-22	7906912049982103e-23
2.478895779155831	-1722685518837884e-21	-25433498617626407e-22	7857982176153507e-23
2.4796959391878377	-17333697321427616e-22	-255329931495539e-20	7809060887156976e-23
2.480496099219844	-17440417152993215e-22	-256323590608256e-20	7760148348734495e-23
2.48129625925185	-17547014658165008e-22	-25731596378182273e-22	7711244724376975e-23
2.482096419283857	-17653489813029832e-22	-2583070512892846e-21	766235017833698e-22
2.482896579315863	-17759842594411782e-22	-25929685341218728e-22	7613464873717818e-23
2.4836967393478697	-17866072979716083e-22	-26028537043346414e-22	7564588972671412e-23
2.484496899379876	-17972180947293387e-22	-26127260264628346e-22	751572263714233e-22
2.485297059411882	-18078166476101498e-22	-26225855034268594e-22	7466866027692782e-23
2.486097219443889	-18184029545740069e-22	-2632432138258145e-21	7418019305593774e-23
2.486897379475895	-18289770136728153e-22	-26422659340193458e-22	7369182629495257e-23
2.4876975395079017	-1839538823016594e-21	-26520868938251577e-22	7320356159090722e-23
2.488497699539908	-18500883807838833e-22	-26618950208518594e-22	7271540052394506e-23
2.489297859571914	-18606256852373576e-22	-26716903183381796e-22	7222734467629652e-23
2.490098019603921	-18711507347090803e-22	-2681472789522847e-21	7173939561262797e-23
2.490898179635927	-18816635275926974e-22	-2691242437767756e-21	712515549007364e-22
2.4916983396679337	-18921640623382335e-22	-2700999266436535e-21	7076382409360591e-23
2.49249849969994	-19026523374954599e-22	-27107432789708757e-22	7027620474586043e-23
2.493298659731946	-19131283516739955e-22	-27204744788350207e-22	6978869840720435e-23
2.494098819763953	-19235921035459097e-22	-27301928695912248e-22	6930130660044026e-23
2.494898979795959	-19340435918500584e-22	-27398984548121508e-22	6881403087042074e-23
2.4956991398279658	-1944482815405095e-21	-27495912381172993e-22	6832687273611304e-23
2.496499299859972	-19549097730886533e-22	-27592712232137745e-22	6783983371737887e-23
2.497299459891978	-1965324463844287e-21	-27689384138407727e-22	6735291532342764e-23
2.498099619923985	-19757268866840705e-22	-27785928137643787e-22	6686611906260142e-23
2.498899779955991	-19861170407042134e-22	-27882344268287396e-22	6637944643459576e-23
2.4996999399879978	-19964949250390884e-22	-27978632569205034e-22	6589289893281784e-23
2.500500100020004	-2006860538912407e-21	-28074793079592777e-22	6540647803397813e-23
2.5013002600520102	-2017213881598187e-21	-28170825839505392e-22	6492018523156511e-23
2.502100420084017	-20275549524528466e-22	-28266730889032338e-22	6443402199551298e-23
2.502900580116023	-203788375088311e-20	-28362508269052372e-22	6394798979155467e-23
2.50370074014803	-2048200276361621e-21	-284581580207912e-20	634620900769121e-22
2.504500900180036	-20585045284503625e-22	-28553680185960245e-22	6297632431048771e-23
2.5053010602120422	-20687965067408068e-22	-28649074806826047e-22	6249069394031483e-23
2.506101220244049	-20790762108981523e-22	-2874434192594137e-21	6200520041242099e-23
2.506901380276055	-20893436406725988e-22	-28839481586604918e-22	6151984515770912e-23
2.507701540308062	-2099598795856847e-21	-289344938323062e-20	6103462960884397e-23
2.508501700340068	-21098416763025776e-22	-29029378707211284e-22	6054955518686221e-23
2.5093018603720743	-212007228195428e-20	-29124136255677044e-22	6006462331231265e-23
2.510102020404081	-21302906127920046e-22	-292187665229017e-20	5957983539576941e-23
2.510902180436087	-21404966688643237e-22	-293132695542396e-20	59095192843713765e-24
2.511702340468094	-21506904502753207e-22	-29407645395582854e-22	58610697059997786e-24
2.5125025005001	-21608719572210194e-22	-29501894093335312e-22	58126349424241636e-24
2.5133026605321063	-21710411899095866e-22	-2959601569419573e-21	5764215133083773e-23
2.514102820564113	-2181198148666283e-21	-29690010245435328e-22	5715810416341777e-23
2.514902980596119	-21913428338293794e-22	-29783877794680932e-22	5667420930046351e-23
2.515703140628126	-2201475245810873e-21	-29877618390166533e-22	56190468101808416e-24
2.516503300660132	-22115953851068945e-22	-29971232080264892e-22	5570688193647457e-23
2.5173034606921383	-22217032522413305e-22	-30064718914354915e-22	55223452157464976e-24
2.518103620724145	-22317988478369466e-22	-30158078941451213e-22	5474018012103523e-23
2.518903780756151	-22418821725165086e-22	-3025131221153117e-21	5425706716701527e-23
2.519703940788158	-22519532270190087e-22	-3034441877496248e-21	537741146430684e-22
2.520504100820164	-22620120121111947e-22	-3043739868249448e-21	5329132386921076e-23
2.5213042608521703	-227205852863354e-20	-30530251985015286e-22	52808696181233647e-24
2.522104420884177	-228209277747856e-20	-3062297873416761e-21	523262329034629e-22
2.522904580916183	-2292114759583873e-21	-30715578982149286e-22	51843935347647627e-24
2.5237047409481894	-23021244759616893e-22	-30808052781149467e-22	5136180482220301e-23
2.524504900980196	-23121219276840688e-22	-3090040018391242e-21	50879842635056334e-24
2.5253050610122023	-2322107115868173e-21	-3099262124378957e-21	5039805008123289e-23
2.526105221044209	-23320800417014204e-22	-31084716014383867e-22	499164284532914e-22
2.526905381076215	-23420407064007193e-22	-3117668454954113e-21	4943497903931826e-23
2.5277055411082214	-23519891112679797e-22	-3126852690383576e-21	4895370311848229e-23
2.528505701140228	-23619252576528166e-22	-31360243132241145e-22	4847260197607807e-23
2.5293058611722343	-23718491469551517e-22	-31451833289774037e-22	4799167686842486e-23
2.530106021204241	-23817607806364896e-22	-3154329743211906e-21	4751092906146422e-23
2.530906181236247	-2391660160213846e-21	-3163463561524707e-21	47030359819619835e-24
2.5317063412682534	-2401547287241533e-21	-31725847895649334e-22	4654997038864e-20
2.53250650130026	-24114221633510582e-22	-3181693433009468e-21	4606976202478977e-23
2.5333066613322663	-24212847902155624e-22	-31907894975846327e-22	4558973595584679e-23
2.534106821364273	-2431135169584514e-21	-31998729890427707e-22	45109893427017255e-24
2.5349069813962792	-2440973303226464e-21	-32089439131804606e-22	4463023566954826e-23
2.5357071414282855	-24507991929654735e-22	-32180022758246385e-22	4415076389712282e-23
2.536507301460292	-24606128407166777e-22	-32270480828672926e-22	4367147934475563e-23
2.5373074614922984	-24704142484238342e-22	-32360813401943397e-22	43192383210571405e-24
2.538107621524305	-2480203418074936e-21	-32451020537706265e-22	4271347670754843e-23
2.5389077815563112	-24899803517299673e-22	-32541102295800817e-22	42234761043298194e-24
2.5397079415883175	-2499745051469729e-21	-32631058736274504e-22	4175623740778679e-23
2.540508101620324	-25094975194686966e-22	-3272088991989469e-21	41277906996618156e-24
2.5413082616523304	-2519237757923898e-21	-3281059590755017e-21	4079977098997347e-23
2.542108421684337	-25289657690939424e-22	-329001767605374e-20	4032183057627384e-23
2.5429085817163433	-25386815552877473e-22	-3298963254051712e-21	3984408692640339e-23
2.5437087417483495	-25483851188575976e-22	-3307896330961846e-21	39366541204551323e-24
2.544508901780356	-25580764622164937e-22	-331681691301787e-20	3888919458217097e-23
2.5453090618123624	-2567755587819069e-21	-3325725006499483e-21	38412048216295794e-24
2.546109221844369	-25774224981893468e-22	-33346206177002624e-22	3793510326436582e-23
2.5469093818763753	-2587077195873033e-21	-3343503752991847e-21	3745836086238097e-23
2.5477095419083815	-25967196834765505e-22	-3352374418727662e-21	3698182216726629e-23
2.548509701940388	-26063499636583623e-22	-33612326213374594e-22	3650548830548073e-23
2.5493098619723944	-2615968039141117e-21	-33700783672622678e-22	3602936041684603e-23
2.550110022004401	-26255739126656782e-22	-33789116629934224e-22	35553439626926676e-24
2.5509101820364073	-26351675870379607e-22	-33877325150413404e-22	3507772705011987e-23
2.5517103420684135	-26447490651072478e-22	-33965409299658786e-22	3460222380944223e-23
2.55251050210042	-26543183497870076e-22	-3405336914353782e-21	341269310141952e-22
2.5533106621324264	-2663875444008923e-21	-3414120474818684e-21	3365184977471023e-23
2.554110822164433	-26734203507775348e-22	-34228916180054428e-22	33176981180339446e-24
2.5549109821964393	-2682953073152028e-21	-34316503506135604e-22	3270232634027589e-23
2.5557111422284455	-26924736141898525e-22	-34403966793416715e-22	3222788633611964e-23
2.556511302260452	-27019819770369297e-22	-34491306109595346e-22	3175366225407865e-23
2.5573114622924584	-2711478164895559e-21	-3457852152236908e-21	3127965517537353e-23
2.558111622324465	-2720962180976713e-21	-34665613099851833e-22	3080586617504495e-23
2.5589117823564713	-2730434028563357e-21	-34752580910634573e-22	3033229632027311e-23
2.5597119423884775	-27398937109774854e-22	-3483942502351643e-21	2985894668425552e-23
2.560512102420484	-27493412315705845e-22	-34926145507556752e-22	29385818322300375e-24
2.5613122624524904	-2758776593778274e-21	-35012742432101104e-22	2891291227757279e-23
2.562112422484497	-27681998010543885e-22	-3509921586699813e-21	28440229616060343e-24
2.5629125825165033	-27776108568961302e-22	-3518556588220055e-21	2796777137398926e-23
2.5637127425485096	-27870097648310596e-22	-35271792548103448e-22	27495538593819927e-24
2.5645129025805162	-2796396528469136e-21	-3535789593531874e-21	27023532307224925e-24
2.5653130626125225	-28057711514489422e-22	-3544387611492672e-21	26551753546364722e-24
2.566113222644529	-28151336374585e-19	-35529733158033705e-22	26080203334888797e-24
2.5669133826765353	-2824483990193638e-21	-3561546713634449e-21	25608882689833e-21
2.5677135427085416	-2833822213433451e-21	-35701078121624583e-22	25137792631756833e-24
2.5685137027405482	-28431483109856576e-22	-3578656618608185e-21	24666934165986764e-24
2.5693138627725545	-28524622867013433e-22	-35871931402184365e-22	24196308296385582e-24
2.5701140228045607	-28617641444862382e-22	-3595717384264306e-21	23725916024322415e-24
2.5709141828365674	-2871053888280767e-21	-36042293580576534e-22	23255758348184833e-24
2.5717143428685736	-2880331522034027e-21	-3612729068918144e-21	2278583625372945e-23
2.5725145029005803	-2889597049808741e-21	-3621216524223557e-21	22316150731429164e-24
2.5733146629325865	-28988504756364067e-22	-36296917313629468e-22	2184670275403016e-23
2.5741148229645927	-2908091803636992e-21	-3638154697741848e-21	21377493305554333e-24
2.5749149829965994	-29173210379686287e-22	-36466054308161022e-22	20908523347797428e-24
2.5757151430286056	-2926538182799858e-21	-36550439380649696e-22	2043979386066137e-23
2.5765153030606123	-29357432423538637e-22	-36634702269789862e-22	1997130579379884e-23
2.5773154630926185	-29449362209240867e-22	-3671884305105934e-21	1950306010965611e-23
2.5781156231246247	-2954117122802233e-21	-36802861799909922e-22	19035057751976957e-24
2.5789157831566314	-29632859523624072e-22	-3688675859227046e-21	1856729967740717e-23
2.5797159431886376	-2972442713958766e-21	-3697053350426062e-21	1809978682882317e-23
2.5805161032206443	-298158741205215e-20	-37054186612312315e-22	17632520137012518e-24
2.5813162632526505	-29907200510964627e-22	-37137717993056957e-22	17165500534768556e-24
2.5821164232846567	-29998406356123927e-22	-37221127723360142e-22	16698728961335625e-24
2.5829165833166634	-30089491701345075e-22	-37304415880417066e-22	16232206329124064e-24
2.5837167433486696	-3018045659264161e-21	-3738758254194334e-21	15765933562958325e-24
2.5845169033806763	-30271301076287283e-22	-37470627785298957e-22	15299911575302957e-24
2.5853170634126825	-3036202519874666e-21	-3755355168872862e-21	14834141280845124e-24
2.5861172234446888	-30452629007247586e-22	-37636354330511726e-22	14368623578008954e-24
2.5869173834766954	-3054311254915669e-21	-3771903578887563e-21	13903359369609597e-24
2.5877175435087016	-30633475872248253e-22	-37801596142784943e-22	13438349554884335e-24
2.5885177035407083	-3072371902460014e-21	-3788403547117826e-21	12973595026402607e-24
2.5893178635727145	-308138420547846e-20	-37966353853297746e-22	12509096666162879e-24
2.5901180236047208	-3090384501192034e-21	-38048551368611086e-22	1204485536131358e-23
2.5909181836367274	-3099372794506533e-21	-38130628096984948e-22	11580871985125349e-24
2.5917183436687337	-31083490903945424e-22	-3821258411831202e-21	11117147415747736e-24
2.5925185037007403	-31173133938728823e-22	-3829441951284061e-21	1065368252162668e-23
2.5933186637327466	-31262657099601077e-22	-3837613436107057e-21	10190478166058163e-24
2.594118823764753	-31352060437337542e-22	-3845772874390939e-21	972753521071186e-23
2.5949189837967594	-31441344003173277e-22	-38539202741995696e-22	92648545078791e-22
2.5957191438287657	-3153050784851681e-21	-3862055643672271e-21	880243692020534e-23
2.5965193038607723	-3161955202512362e-21	-3870178990949234e-21	8340283281713101e-24
2.5973194638927786	-3170847658513949e-21	-3878290324196669e-21	7878394441332686e-24
2.598119623924785	-3179728158139543e-21	-38863896516050725e-22	741677123547186e-23
2.5989197839567915	-31885967066609677e-22	-3894476981395299e-21	6955414498966295e-24
2.5997199439887977	-31974533093812735e-22	-3902552321789071e-21	6494325064754312e-24
2.6005201040208044	-32062979716789702e-22	-39106156810566825e-22	6033503749294355e-24
2.6013202640528106	-32151306989499154e-22	-3918667067487509e-21	5572951386554736e-24
2.602120424084817	-3223951496613385e-21	-3926706489364856e-21	51126687770561285e-25
2.6029205841168235	-32327603701363603e-22	-39347339550240695e-22	4652656745605336e-24
2.6037207441488297	-32415573249997e-19	-3942749472825649e-21	41929160944577555e-25
2.6045209041808364	-3250342366730233e-21	-3950753051132697e-21	373344762857929e-23
2.6053210642128426	-3259115500921575e-21	-3958744698329131e-21	32742521564595e-22
2.606121224244849	-3267876733133515e-21	-39667244228500445e-22	28153304603502523e-25
2.6069213842768555	-32766260690177823e-22	-3974692233109714e-21	23566833354596306e-25
2.6077215443088617	-32853635142235035e-22	-3982648137578794e-21	18983115710868165e-25
2.6085217043408684	-32940890744345003e-22	-3990592144721e-18	14402159484536853e-25
2.6093218643728746	-33028027554005135e-22	-3998524263069438e-21	9823972473726496e-25
2.610122024404881	-33115045628721515e-22	-4006444501107771e-21	5248562396330259e-25
2.6109221844368875	-33201945026355845e-22	-40143528673968615e-22	6759369848780353e-26
2.6117223444688937	-332887258052382e-20	-4022249370481089e-21	-3893896105078634e-25
2.6125225045009004	-33375388023681313e-22	-4030134018981162e-21	-8460929248887972e-25
2.6133226645329066	-33461931740821904e-22	-4038006821463144e-21	-13025154911344879e-25
2.614122824564913	-3354835701570129e-21	-4045867786568562e-21	-17586565507913057e-25
2.6149229845969195	-3363466390779446e-21	-4053716922932868e-21	-2214515353808188e-24
2.6157231446289257	-33720852476984073e-22	-40615542392149345e-22	-2670091161897665e-24
2.616523304660932	-33806922783378296e-22	-4069379744117002e-21	-3125383225550775e-24
2.6173234646929386	-3389287488725877e-21	-4077193446322229e-21	-3580390807564251e-24
2.618123624724945	-33978708849479594e-22	-4084995354563213e-21	-403511317799898e-23
2.6189237847569515	-3406442473106834e-21	-4092785477577757e-21	-44895496072411105e-25
2.6197239447889578	-34150022593226054e-22	-4100563824115805e-21	-4943699368549926e-24
2.620524104820964	-34235502497743583e-22	-4108330402988018e-21	-53975617377867956e-25
2.6213242648529707	-34320864506429127e-22	-4116085222944342e-21	-5851135999649336e-24
2.622124424884977	-34406108681533237e-22	-4123828292848346e-21	-6304421444635645e-24
2.6229245849169835	-34491235085740146e-22	-4131559621516762e-21	-6757417354841255e-24
2.6237247449489898	-34576243781508573e-22	-4139279217805353e-21	-72101230344252115e-25
2.624524904980996	-34661134832138576e-22	-41469870905811584e-22	-7662537771717208e-24
2.6253250650130027	-34745908301121037e-22	-4154683248746779e-21	-8114660877652554e-24
2.626125225045009	-3483056425193816e-21	-4162367701203949e-21	-8566491655848194e-24
2.6269253850770156	-3491510274860124e-21	-4170040456875218e-21	-9018029407210568e-24
2.627725545109022	-3499952385546852e-21	-4177701524713494e-21	-9469273460998e-21
2.628525705141028	-35083827636906914e-22	-4185350913676021e-21	-9920223124188464e-24
2.6293258651730347	-3516801415774304e-21	-4192988632741729e-21	-10370877722299787e-24
2.630126025205041	-3525208348330658e-21	-42006146909138314e-22	-1082123657786824e-23
2.6309261852370476	-35336035678640992e-22	-4208229097194677e-21	-11271299023187919e-24
2.631726345269054	-35419870809509646e-22	-4215831860629113e-21	-11721064388330298e-24
2.63252650530106	-355035889418754e-20	-4223422990266325e-21	-12170532012853626e-24
2.6333266653330667	-35587190141796524e-22	-4231002495167641e-21	-1261970123750877e-23
2.634126825365073	-3567067447598181e-21	-42385703844091335e-22	-13068571406841308e-24
2.6349269853970796	-35754042010827797e-22	-4246126667083357e-21	-13517141868269952e-24
2.635727145429086	-35837292813676452e-22	-425367135232016e-20	-13965411969592886e-24
2.636527305461092	-35920426951392692e-22	-42612044492571985e-22	-1441338107319081e-23
2.6373274654930987	-360034444918389e-20	-4268725967017384e-21	-14861048533746594e-24
2.638127625525105	-360863455025999e-20	-4276235914779138e-21	-15308413711147273e-24
2.6389277855571116	-3616913005186767e-21	-4283734301720882e-21	-15755475984090793e-24
2.639727945589118	-36251798207756133e-22	-4291221137035783e-21	-16202234718264673e-24
2.640528105621124	-36334350038908295e-22	-4298696429935224e-21	-16648689280223793e-24
2.6413282656531307	-36416785614192676e-22	-4306160189654004e-21	-1709483905370764e-23
2.642128425685137	-36499105002616578e-22	-4313612425419118e-21	-17540683417251526e-24
2.6429285857171436	-3658130827367302e-21	-4321053146499193e-21	-1798622176061226e-23
2.64372874574915	-3666339549670758e-21	-4328482362156785e-21	-18431453469914573e-24
2.644528905781156	-36745366741629606e-22	-4335900081683941e-21	-18876377937300515e-24
2.6453290658131627	-3682722207852193e-21	-43433063143917885e-22	-19320994557405803e-24
2.646129225845169	-36908961577658203e-22	-4350701069579313e-21	-1976530273191347e-23
2.6469293858771756	-3699058530974575e-21	-4358084356594939e-21	-2020930186543389e-23
2.647729545909182	-37072093345387816e-22	-4365456184772347e-21	-20652991364095326e-24
2.648529705941188	-37153485755682045e-22	-4372816563475573e-21	-21096370631749212e-24
2.6493298659731948	-37234762612012307e-22	-4380165502088605e-21	-21539439088293175e-24
2.650130026005201	-37315923985797167e-22	-4387503009978949e-21	-21982196147336472e-24
2.6509301860372076	-37396969948992956e-22	-4394829096574827e-21	-2242464123419774e-23
2.651730346069214	-3747790057330447e-21	-4402143771281911e-21	-22866773769370918e-24
2.65253050610122	-37558715931104367e-22	-4409447043524951e-21	-23308593187878254e-24
2.6533306661332268	-3763941609494746e-21	-4416738922753856e-21	-23750098908858434e-24
2.654130826165233	-37720001137466624e-22	-4424019418439347e-21	-24191290377470996e-24
2.6549309861972397	-37800471131502894e-22	-4431288540022657e-21	-24632167022991917e-24
2.655731146229246	-3788082615033099e-21	-4438546297015275e-21	-25072728295405435e-24
2.656531306261252	-3796106626717359e-21	-4445792698907873e-21	-25512973638461625e-24
2.657331466293259	-3804119155582583e-21	-4453027755210205e-21	-25952902492549536e-24
2.658131626325265	-3812120209000479e-21	-44602514754415665e-22	-2639251432088067e-23
2.6589317863572717	-3820109794378315e-21	-4467463869147273e-21	-26831808570457714e-24
2.659731946389278	-3828087919140709e-21	-447466494587611e-20	-27270784704004278e-24
2.660532106421284	-3836054590736562e-21	-4481854715188138e-21	-27709442182563462e-24
2.661332266453291	-384400981663386e-20	-44890331866390826e-22	-28147780470918864e-24
2.662132426485297	-3851953604332679e-21	-4496200369857525e-21	-28585799040630345e-24
2.6629325865173032	-385988596135825e-20	-4503356274418273e-21	-2902349735518046e-23
2.66373274654931	-3867806895219324e-21	-4510500909921285e-21	-2946087490119948e-23
2.664532906581316	-3875716413484498e-21	-4517634286014226e-21	-298979311525783e-22
2.665333066613323	-3883614523727576e-21	-452475641231527e-20	-3033466559269459e-23
2.666133226645329	-3891501233550983e-21	-453186729848596e-20	-3077107770460075e-23
2.6669333866773353	-38993765505762265e-22	-4538966954184369e-21	-31207166977583346e-24
2.667733546709342	-3907240482442162e-21	-4546055389074641e-21	-3164293290483207e-23
2.668533706741348	-3915093036801522e-21	-45531326128374e-19	-3207837497791032e-23
2.669333866773355	-3922934221335661e-21	-4560198635175823e-21	-3251349270150033e-23
2.670134026805361	-3930764043754559e-21	-4567253465780942e-21	-32948285574267017e-24
2.6709341868373673	-3938582511775132e-21	-4574297114379351e-21	-3338275310197682e-23
2.671734346869374	-3946389633139452e-21	-4581329590700248e-21	-3381689478811935e-23
2.67253450690138	-3954185415597396e-21	-4588350904489308e-21	-342507101500078e-22
2.673334666933387	-396196986694481e-20	-4595361065467922e-21	-34684198696552804e-24
2.674134826965393	-3969742994963665e-21	-46023600834199305e-22	-3511735995195223e-23
2.6749349869973993	-3977504807489707e-21	-4609347968113561e-21	-35550193430320884e-24
2.675735147029406	-3985255312368222e-21	-4616324729326583e-21	-3598269866561445e-23
2.676535307061412	-3992994517424547e-21	-4623290376839367e-21	-3641487517449561e-23
2.677335467093419	-4000722430555145e-21	-4630244920478255e-21	-3684672249260057e-23
2.678135627125425	-4008439059664283e-21	-4637188370039229e-21	-37278240155348696e-24
2.6789357871574313	-4016144412651024e-21	-4644120735351233e-21	-377094276887268e-22
2.679735947189438	-40238384974612684e-22	-4651042026231934e-21	-3814028464626043e-23
2.680536107221444	-40315213220279075e-22	-4657952252544971e-21	-3857081056174265e-23
2.681336267253451	-4039192894331536e-21	-46648514241375005e-22	-39001004989241105e-24
2.682136427285457	-4046853222363159e-21	-4671739550861018e-21	-39430867464608846e-24
2.6829365873174633	-4054502314118115e-21	-4678616642597375e-21	-3986039755102082e-23
2.68373674734947	-4062140177640318e-21	-4685482709224954e-21	-40289594800593104e-24
2.684536907381476	-4069766820942455e-21	-4692337760623007e-21	-4071845877660907e-23
2.685337067413483	-4077382252110941e-21	-469918180671762e-20	-41146989027606926e-24
2.686137227445489	-4084986479200095e-21	-4706014857388044e-21	-4157518512565208e-23
2.6869373874774953	-4092579510312812e-21	-4712836922575979e-21	-4200304663771418e-23
2.687737547509502	-41001613535762704e-22	-47196480121901654e-22	-42430573135641796e-24
2.6885377075415082	-41077320170916296e-22	-4726448136184447e-21	-4285776419052454e-23
2.689337867573515	-4115291509035508e-21	-4733237304490115e-21	-4328461937854779e-23
2.690138027605521	-41228398375385555e-22	-4740015527066217e-21	-4371113827795689e-23
2.6909381876375273	-4130377010794738e-21	-4746782813876138e-21	-44137320472418216e-24
2.691738347669534	-4137903037008429e-21	-47535391748971395e-22	-4456316554895916e-23
2.6925385077015402	-4145417924390944e-21	-4760284620095208e-21	-44988673089511357e-24
2.693338667733547	-4152921681150994e-21	-4767019159463218e-21	-4541384268988424e-23
2.694138827765553	-4160414315560607e-21	-4773742803007054e-21	-4583867394252622e-23
2.6949389877975594	-4167895835855383e-21	-4780455560715255e-21	-4626316644378882e-23
2.695739147829566	-4175366250339443e-21	-4787157442605848e-21	-46687319796637206e-24
2.6965393078615723	-4182825567292624e-21	-479384845870727e-20	-4711113359774817e-23
2.697339467893579	-4190273795019912e-21	-48005286190297425e-22	-47534607458652074e-24
2.698139627925585	-4197710941855788e-21	-4807197933634662e-21	-4795774098112146e-23
2.6989397879575914	-4205137016146006e-21	-48138564125461275e-22	-48380533783517164e-24
2.699739947989598	-421255202623632e-20	-482050406581426e-20	-48802985476610605e-24
2.7005401080216043	-421995598050371e-20	-4827140903514333e-21	-49225095676919475e-24
2.701340268053611	-4227348887319085e-21	-4833766935705142e-21	-4964686399966042e-23
2.702140428085617	-4234730755107996e-21	-4840382172446346e-21	-5006829007490367e-23
2.7029405881176234	-4242101592278648e-21	-48469866238314355e-22	-5048937352523843e-23
2.70374074814963	-4249461407262664e-21	-4853580299957368e-21	-50910113980192837e-24
2.7045409081816363	-4256810208509883e-21	-4860163210905488e-21	-5133051106495819e-23
2.7053410682136425	-4264148004475346e-21	-4866735366784031e-21	-5175056442163935e-23
2.706141228245649	-4271474803638382e-21	-48732967776882186e-22	-52170273680198116e-24
2.7069413882776554	-4278790614488728e-21	-4879847453755776e-21	-5258963847905307e-23
2.707741548309662	-4286095445531733e-21	-4886387405092334e-21	-5300865847006689e-23
2.7085417083416683	-4293389305293563e-21	-4892916641833882e-21	-534273332860203e-22
2.7093418683736745	-4300672202299516e-21	-4899435174116409e-21	-53845662576607577e-24
2.710142028405681	-4307944145086166e-21	-4905943012075038e-21	-5426364600030504e-23
2.7109421884376874	-4315205142234324e-21	-4912440165870911e-21	-5468128319965123e-23
2.711742348469694	-4322455202313523e-21	-4918926645651293e-21	-5509857384071188e-23
2.7125425085017003	-4329694333903705e-21	-4925402461574725e-21	-555155175712297e-22
2.7133426685337065	-4336922545614304e-21	-493186762381536e-20	-5593211405607781e-23
2.714142828565713	-434413984605822e-20	-49383221425369425e-22	-5634836295980404e-23
2.7149429885977194	-4351346243867439e-21	-4944766027924034e-21	-5676426394944992e-23
2.715743148629726	-4358541747676546e-21	-495119929015686e-20	-5717981669205695e-23
2.7165433086617323	-4365726366150485e-21	-49576219394338594e-22	-5759502086117186e-23
2.7173434686937386	-4372900107947261e-21	-4964033985950002e-21	-58009876129148756e-24
2.718143628725745	-438006298174743e-20	-4970435439898523e-21	-58424382171485927e-24
2.7189437887577514	-4387214996254968e-21	-4976826311495208e-21	-5883853866910267e-23
2.719743948789758	-4394356160172114e-21	-4983206610956713e-21	-59252345308881404e-24
2.7205441088217643	-4401486482217588e-21	-4989576348491884e-21	-5966580177098248e-23
2.7213442688537706	-44086059711187855e-22	-4995935534325181e-21	-6007890773990308e-23
2.7221444288857772	-44157146356161095e-22	-5002284178690607e-21	-604916629110908e-22
2.7229445889177835	-4422812484473383e-21	-5008622291819559e-21	-6090406697316277e-23
2.72374474894979	-44298995264709096e-22	-5014949883945172e-21	-6131611961842243e-23
2.7245449089817964	-443697577036644e-20	-5021266965322263e-21	-6172782054817208e-23
2.7253450690138026	-4444041224957625e-21	-5027573546205651e-21	-6213916946924344e-23
2.7261452290458092	-4451095899056859e-21	-5033869636820662e-21	-6255016606906104e-23
2.7269453890778155	-4458139801466997e-21	-50401552474542075e-22	-6296081006594914e-23
2.727745549109822	-4465172941016046e-21	-5046430388351564e-21	-6337110115839113e-23
2.7285457091418284	-4472195326577985e-21	-5052695069782294e-21	-6378103906037446e-23
2.7293458691738346	-44792069669478615e-22	-505894930203591e-20	-6419062348729607e-23
2.7301460292058413	-4486207871023072e-21	-50651930953741695e-22	-6459985414891505e-23
2.7309461892378475	-44931980476793296e-22	-5071426460071839e-21	-65008730766483e-21
2.731746349269854	-4500177505776734e-21	-5077649406425369e-21	-6541725306103471e-23
2.7325465093018604	-4507146254230897e-21	-5083861944722538e-21	-6582542075046077e-23
2.7333466693338666	-4514104301931408e-21	-5090064085260665e-21	-6623323356143383e-23
2.7341468293658733	-4521051657806023e-21	-5096255838315383e-21	-6664069122149386e-23
2.7349469893978795	-4527988330785097e-21	-5102437214221309e-21	-6704779346295136e-23
2.735747149429886	-4534914329802457e-21	-5108608223261882e-21	-6745454001562314e-23
2.7365473094618924	-4541829663802337e-21	-5114768875750901e-21	-6786093061474704e-23
2.7373474694938986	-45487343417489196e-22	-5120919181996961e-21	-6826696499425983e-23
2.7381476295259053	-4555628372605522e-21	-5127059152332941e-21	-6867264289536247e-23
2.7389477895579115	-45625117653606134e-22	-5133188797065702e-21	-6907796406673689e-23
2.739747949589918	-456938452901047e-20	-5139308126512511e-21	-6948292824004304e-23
2.7405481096219244	-4576246672533153e-21	-5145417151011453e-21	-6988753517447963e-23
2.7413482696539306	-4583098204956164e-21	-515151588089801e-20	-702917846123318e-22
2.7421484296859373	-4589939135295727e-21	-5157604326490317e-21	-7069567630369096e-23
2.7429485897179435	-4596769472580212e-21	-5163682498142072e-21	-7109921000374424e-23
2.74374874974995	-4603589225850996e-21	-5169750406192226e-21	-7150238547060615e-23
2.7445489097819564	-4610398404154663e-21	-5175808060954579e-21	-7190520246130698e-23
2.7453490698139627	-4617197016551673e-21	-5181855472814918e-21	-7230766073428648e-23
2.7461492298459693	-4623985072108559e-21	-5187892652110462e-21	-7270976005524857e-23
2.7469493898779755	-46307625798944554e-22	-5193919609189704e-21	-7311150018957189e-23
2.747749549909982	-4637529549024466e-21	-5199936354401136e-21	-7351288089797302e-23
2.7485497099419884	-4644285988559919e-21	-5205942898111465e-21	-7391390196274418e-23
2.7493498699739947	-4651031907618522e-21	-5211939250684798e-21	-7431456314503562e-23
2.7501500300060013	-465776731532145e-20	-52179254224661575e-22	-7471486422367009e-23
2.7509501900380076	-4664492220776001e-21	-52239014238448025e-22	-7511480497681983e-23
2.751750350070014	-46712066331293725e-22	-52298672651779e-19	-755143851795129e-22
2.7525505101020205	-4677910561514884e-21	-5235822956832156e-21	-7591360461447517e-23
2.7533506701340267	-4684604015077996e-21	-5241768509188158e-21	-7631246306714305e-23
2.7541508301660333	-46912870029823875e-22	-5247703932618683e-21	-7671096032479605e-23
2.7549509901980396	-4697959534396071e-21	-5253629237497379e-21	-7710909616463063e-23
2.755751150230046	-470462161848012e-20	-5259544434211769e-21	-7750687038531046e-23
2.7565513102620525	-47112732644172955e-22	-5265449533146775e-21	-7790428278127079e-23
2.7573514702940587	-4717914481417243e-21	-5271344544663034e-21	-7830133314326061e-23
2.7581516303260654	-4724545278658385e-21	-527722947916108e-20	-7869802126300469e-23
2.7589517903580716	-47311656653503675e-22	-5283104347049254e-21	-7909434695000869e-23
2.759751950390078	-473777565072192e-20	-5288969158683855e-21	-7949030999664791e-23
2.7605521104220845	-4744375243981823e-21	-52948239244714895e-22	-7988591020689859e-23
2.7613522704540907	-4750964454359671e-21	-5300668654803151e-21	-8028114738831485e-23
2.7621524304860974	-4757543291098072e-21	-5306503360072434e-21	-8067602134595713e-23
2.7629525905181036	-4764111763436163e-21	-531232805067814e-20	-8107053189388477e-23
2.76375275055011	-4770669880630428e-21	-5318142737016467e-21	-8146467883943503e-23
2.7645529105821165	-4777217651955566e-21	-5323947429495754e-21	-8185846200512402e-23
2.7653530706141227	-4783755086650715e-21	-5329742138498322e-21	-8225188118939856e-23
2.7661532306461294	-4790282194001849e-21	-5335526874445523e-21	-8264493622615887e-23
2.7669533906781356	-4796798983306219e-21	-5341301647717074e-21	-8303762692653694e-23
2.767753550710142	-4803305463827248e-21	-5347066468736061e-21	-8342995311727726e-23
2.7685537107421485	-4809801644882136e-21	-5352821347904754e-21	-8382191462306433e-23
2.7693538707741547	-4816287535761195e-21	-5358566295621085e-21	-8421351127064266e-23
2.7701540308061614	-4822763145774685e-21	-53643013223107425e-22	-846047428855641e-22
2.7709541908381676	-4829228484247612e-21	-5370026438365587e-21	-8499560929142898e-23
2.771754350870174	-4835683560490238e-21	-5375741654200031e-21	-8538611033699108e-23
2.7725545109021805	-484212838384665e-20	-53814469802232826e-22	-857762458447665e-22
2.7733546709341867	-4848562963646191e-21	-5387142426845418e-21	-861660156546186e-22
2.7741548309661934	-48549873092199394e-22	-539282800448692e-20	-8655541960586859e-23
2.7749549909981996	-4861401429932799e-21	-5398503723556131e-21	-8694445753989772e-23
2.775755151030206	-4867805335133195e-21	-5404169594456186e-21	-873331292986293e-22
2.7765553110622125	-48741990341999095e-22	-5409825627613642e-21	-8772143472615505e-23
2.7773554710942188	-4880582536463153e-21	-5415471833432502e-21	-8810937366732566e-23
2.7781556311262254	-4886955851328596e-21	-5421108222334117e-21	-8849694597078649e-23
2.7789557911582317	-4893318988159409e-21	-5426734804738105e-21	-888841514947239e-22
2.779755951190238	-4899671956346517e-21	-5432351591052806e-21	-8927099008648222e-23
2.7805561112222446	-49060147652895195e-22	-54379585916934994e-22	-8965746159806786e-23
2.781356271254251	-4912347424372403e-21	-5443555817078068e-21	-9004356588766717e-23
2.7821564312862574	-491866994300344e-20	-5449143277618321e-21	-9042930281140654e-23
2.7829565913182637	-4924982330584832e-21	-54547209837390795e-22	-9081467223549539e-23
2.78375675135027	-493128459654827e-20	-54602889458504195e-22	-9119967402028851e-23
2.7845569113822766	-4937576750292487e-21	-54658471743606815e-22	-9158430802776694e-23
2.785357071414283	-4943858801252643e-21	-5471395679712034e-21	-9196857412901906e-23
2.7861572314462895	-4950130758850889e-21	-5476934472289398e-21	-9235247218537541e-23
2.7869573914782957	-49563926325388655e-22	-5482463562524534e-21	-9273600207486323e-23
2.787757551510302	-4962644431741325e-21	-5487982960825782e-21	-9311916365913834e-23
2.7885577115423086	-4968886165909042e-21	-5493492677622301e-21	-9350195682034795e-23
2.789357871574315	-4975117844484983e-21	-5498992723318094e-21	-9388438143077306e-23
2.7901580316063215	-4981339476932065e-21	-55044831083345125e-22	-9426643736941669e-23
2.7909581916383277	-4987551072713203e-21	-5509963843072091e-21	-9464812451473979e-23
2.791758351670334	-4993752641288714e-21	-5515434937966059e-21	-9502944275149167e-23
2.7925585117023406	-4999944192130186e-21	-5520896403399603e-21	-9541039195737431e-23
2.793358671734347	-500612573471268e-20	-552634824980882e-20	-9579097202212436e-23
2.7941588317663535	-50122972785155914e-22	-5531790487599449e-21	-961711828292985e-22
2.7949589917983597	-5018458833012246e-21	-55372231271859015e-22	-9655102426776602e-23
2.795759151830366	-5024610407699387e-21	-5542646178968713e-21	-969304962285646e-22
2.7965593118623726	-5030752012081564e-21	-5548059653369235e-21	-9730959860750239e-23
2.797359471894379	-50368836556329705e-22	-5553463560788868e-21	-9768833128932872e-23
2.798159631926385	-50430053478564205e-22	-55588579116307504e-22	-9806669418362113e-23
2.7989597919583917	-5049117098277281e-21	-5564242716324906e-21	-9844468717848994e-23
2.799759951990398	-5055218916382755e-21	-5569617985251053e-21	-988223101749475e-22
2.8005601120224046	-5061310811708616e-21	-5574983728825339e-21	-9919956308322188e-23
2.801360272054411	-5067392793749875e-21	-5580339957453502e-21	-9957644578752027e-23
2.802160432086417	-5073464872037102e-21	-5585686681525669e-21	-9995295821118959e-23
2.8029605921184237	-5079527056086122e-21	-5591023911451047e-21	-10032910025101378e-23
2.80376075215043	-508557935543965e-20	-5596351657646652e-21	-1007048718192809e-22
2.8045609121824366	-5091621779634327e-21	-5601669930477456e-21	-10108027282665268e-23
2.805361072214443	-5097654338177306e-21	-5606978740371749e-21	-10145530318465823e-23
2.806161232246449	-5103677040632984e-21	-5612278097712718e-21	-10182996280254982e-23
2.8069613922784558	-51096898965362694e-22	-56175680128974295e-22	-1022042515990123e-22
2.807761552310462	-5115692915435947e-21	-5622848496308203e-21	-10257816949392311e-23
2.8085617123424687	-512168610688514e-20	-562811955835598e-20	-10295171640217239e-23
2.809361872374475	-51276694804335e-19	-5633381209417879e-21	-10332489224211972e-23
2.810162032406481	-51336430456367516e-22	-56386334598883606e-22	-10369769694556878e-23
2.8109621924384878	-5139606812037609e-21	-5643876320140205e-21	-10407013042871074e-23
2.811762352470494	-5145560789237766e-21	-5649109800577416e-21	-10444219261684408e-23
2.8125625125025007	-51515049867721305e-22	-5654333911574508e-21	-10481388343808618e-23
2.813362672534507	-5157439414216376e-21	-56595486635129325e-22	-10518520282413232e-23
2.814162832566513	-51633640811383705e-22	-5664754066781949e-21	-1055561507064609e-22
2.81496299259852	-516927899712593e-20	-5669950131745663e-21	-10592672701416513e-23
2.815763152630526	-5175184171750391e-21	-5675136868787262e-21	-10629693168295179e-23
2.8165633126625327	-5181079614585693e-21	-5680314288282126e-21	-10666676464831087e-23
2.817363472694539	-5186965335213581e-21	-5685482400596097e-21	-10703622584551549e-23
2.818163632726545	-51928413432322795e-22	-5690641216103687e-21	-10740531521764504e-23
2.818963792758552	-51987076482122585e-22	-5695790745164665e-21	-10777403269661163e-23
2.819763952790558	-5204564259763886e-21	-5700930998151811e-21	-10814237823807138e-23
2.8205641128225647	-5210411187467172e-21	-57060619854335665e-22	-10851035177892373e-23
2.821364272854571	-5216248440916005e-21	-57111837173636285e-22	-1088779532624649e-22
2.822164432886577	-5222076029707742e-21	-5716296204297429e-21	-10924518263849634e-23
2.822964592918584	-522789396345015e-20	-5721399456595604e-21	-10961203985009743e-23
2.82376475295059	-5233702251742321e-21	-5726493484615319e-21	-1099785248545506e-22
2.8245649129825967	-5239500904197225e-21	-5731578298701599e-21	-11034463760458465e-23
2.825365073014603	-5245289930391403e-21	-5736653909218549e-21	-11071037804631471e-23
2.826165233046609	-5251069339968183e-21	-57417203264912425e-22	-11107574614027584e-23
2.826965393078616	-5256839142511911e-21	-57467775608889896e-22	-11144074184158206e-23
2.827765553110622	-5262599347652906e-21	-575182562271518e-20	-1118053651090337e-22
2.8285657131426287	-5268349964993729e-21	-5756864522341726e-21	-11216961590240684e-23
2.829365873174635	-5274091004159494e-21	-5761894270095436e-21	-11253349418191127e-23
2.830166033206641	-5279822474751894e-21	-57669148763204656e-22	-11289699990613047e-23
2.830966193238648	-5285544386404717e-21	-5771926351321073e-21	-11326013304557413e-23
2.831766353270654	-52912567487378714e-22	-5776928705444884e-21	-11362289356749936e-23
2.8325665133026607	-5296959571369532e-21	-5781921949028247e-21	-11398528143341698e-23
2.833366673334667	-5302652863928281e-21	-5786906092356339e-21	-1143472966150293e-22
2.834166833366673	-5308336636024487e-21	-5791881145779387e-21	-11470893908382181e-23
2.83496699339868	-5314010897298008e-21	-5796847119615527e-21	-11507020880889476e-23
2.835767153430686	-5319675657380896e-21	-5801804024164678e-21	-11543110576856409e-23
2.8365673134626928	-5325330925896529e-21	-5806751869729364e-21	-11579162992835217e-23
2.837367473494699	-5330976712478695e-21	-5811690666635526e-21	-11615178127644121e-23
2.838167633526705	-5336613026750772e-21	-5816620425178748e-21	-11651155977911252e-23
2.838967793558712	-5342239878346547e-21	-5821541155658083e-21	-11687096542584933e-23
2.839767953590718	-53478572769102145e-22	-5826452868375187e-21	-11722999818911291e-23
2.8405681136227248	-5353465232079899e-21	-5831355573635184e-21	-1175886580578444e-22
2.841368273654731	-5359063753475508e-21	-5836249281698097e-21	-11794694501480497e-23
2.842168433686737	-53646528507499125e-22	-5841134002888999e-21	-1183048590383106e-22
2.842968593718744	-5370232533523887e-21	-5846009747477454e-21	-11866240012120555e-23
2.84376875375075	-5375802811441628e-21	-5850876525730422e-21	-11901956825080464e-23
2.8445689137827563	-53813636941507995e-22	-5855734347948692e-21	-11937636341941005e-23
2.845369073814763	-5386915191288658e-21	-58605832243931524e-22	-11973278561205978e-23
2.8461692338467692	-53924573124941935e-22	-586542316534204e-20	-12008883482279072e-23
2.846969393878776	-5397990067408133e-21	-5870254181061449e-21	-12044451104835027e-23
2.847769553910782	-54035134656686e-19	-5875076281812268e-21	-12079981427778799e-23
2.8485697139427884	-5409027516924125e-21	-58798894778553865e-22	-1211547445193438e-22
2.849369873974795	-5414532230825844e-21	-5884693779449959e-21	-12150930175968203e-23
2.8501700340068012	-5420027617004941e-21	-58894891968490695e-22	-12186348600183843e-23
2.850970194038808	-54255136850899985e-22	-58942757403058e-19	-12221729724581302e-23
2.851770354070814	-5430990444758171e-21	-589905342005502e-20	-1225707354948584e-22
2.8525705141028204	-543645790563544e-20	-5903822246348077e-21	-12292380075049243e-23
2.853370674134827	-5441916077368603e-21	-5908582229425911e-21	-12327649302518347e-23
2.8541708341668333	-544736496960966e-20	-5913333379513851e-21	-123628812314161e-21
2.85497099419884	-5452804591976786e-21	-5918075706844161e-21	-12398075863509755e-23
2.855771154230846	-5458234954147136e-21	-5922809221640436e-21	-12433233198625836e-23
2.8565713142628524	-5463656065749292e-21	-5927533934137544e-21	-12468353238835172e-23
2.857371474294859	-54690679364369915e-22	-5932249854539995e-21	-12503435984690704e-23
2.8581716343268653	-5474470575842286e-21	-59369569930791885e-22	-1253848143762358e-22
2.858971794358872	-5479863993613707e-21	-5941655359958768e-21	-1257348959914084e-22
2.859771954390878	-5485248199404991e-21	-5946344965376306e-21	-12608460470782054e-23
2.8605721144228844	-54906232028525265e-22	-5951025819543251e-21	-12643394054390363e-23
2.861372274454891	-5495989013601377e-21	-59556979326545745e-22	-12678290351884804e-23
2.8621724344868973	-5501345641290532e-21	-5960361314905245e-21	-12713149364425476e-23
2.862972594518904	-5506693095574597e-21	-59650159764867636e-22	-12747971095102353e-23
2.86377275455091	-5512031386084755e-21	-5969661927582824e-21	-12782755545639318e-23
2.8645729145829164	-5517360522469539e-21	-5974299178375386e-21	-12817502718367405e-23
2.865373074614923	-552268051437748e-20	-5978927739041205e-21	-12852212615877857e-23
2.8661732346469293	-5527991371427621e-21	-5983547619750965e-21	-12886885240534236e-23
2.866973394678936	-5533293103266758e-21	-59881588306900935e-22	-1292152059539399e-22
2.867773554710942	-5538585719566842e-21	-5992761381989377e-21	-12956118683265204e-23
2.8685737147429484	-55438692299252315e-22	-599735528384205e-20	-12990679507367958e-23
2.869373874774955	-5549143644007805e-21	-60019405463901734e-22	-13025203070228444e-23
2.8701740348069613	-5554408971431002e-21	-6006517179785349e-21	-13059689375446212e-23
2.870974194838968	-5559665221847691e-21	-6011085194169638e-21	-1309413842654492e-22
2.871774354870974	-5564912404887323e-21	-60156445996868355e-22	-13128550226777173e-23
2.8725745149029804	-5570150530191491e-21	-60201954064772675e-22	-13162924779731681e-23
2.873374674934987	-5575379607396583e-21	-60247376246647805e-22	-1319726208924652e-22
2.8741748349669933	-5580599646126845e-21	-6029271264395772e-21	-1323156215896461e-22
2.874974994999	-5585810656005656e-21	-6033796335769802e-21	-13265824993537179e-23
2.8757751550310062	-5591012646683283e-21	-603831284892286e-20	-1330005059621683e-22
2.8765753150630125	-5596205627785705e-21	-6042820813966648e-21	-13334238971513847e-23
2.877375475095019	-56013896089389045e-22	-6047320240999861e-21	-13368390124383032e-23
2.8781756351270253	-56065645997627894e-22	-6051811140142874e-21	-13402504058196256e-23
2.878975795159032	-5611730609887677e-21	-6056293521478767e-21	-1343658077833116e-22
2.8797759551910382	-5616887648950825e-21	-606076739511404e-20	-13470620289677496e-23
2.8805761152230445	-5622035726559997e-21	-60652327711369775e-22	-1350462259580229e-22
2.881376275255051	-56271748523533185e-22	-606968965962372e-20	-13538587703254123e-23
2.8821764352870574	-563230503593682e-20	-6074138070662552e-21	-1357251561663001e-22
2.882976595319064	-5637426286930411e-21	-6078578014326146e-21	-13606406340310132e-23
2.8837767553510703	-5642538614966143e-21	-60830095006941115e-22	-13640259880073283e-23
2.8845769153830765	-5647642029655252e-21	-6087432539815703e-21	-13674076241622368e-23
2.885377075415083	-56527365406037686e-22	-6091847141761857e-21	-1370785543044345e-22
2.8861772354470894	-5657822157428133e-21	-609625331657402e-20	-13741597451849118e-23
2.8869773954790956	-5662898889746519e-21	-6100651074317058e-21	-13775302311433858e-23
2.8877775555111023	-5667966747159754e-21	-6105040425037622e-21	-1380897001570288e-22
2.8885777155431085	-5673025739284278e-21	-61094213787632815e-22	-13842600570315722e-23
2.889377875575115	-5678075875723519e-21	-6113793945529411e-21	-1387619398132223e-22
2.8901780356071214	-5683117166090448e-21	-611815813537659e-20	-13909750255422775e-23
2.8909781956391276	-5688149619971147e-21	-6122513958320246e-21	-1394326939784321e-22
2.8917783556711343	-5693173246968178e-21	-612686142437667e-20	-1397675141616211e-22
2.8925785157031405	-5698188056693643e-21	-61312005435682285e-22	-14010196316299219e-23
2.893378675735147	-5703194058734491e-21	-61355313258947344e-22	-14043604105139218e-23
2.8941788357671534	-5708191262700224e-21	-6139853781369012e-21	-1407697478933911e-22
2.8949789957991596	-5713179678163045e-21	-6144167919977864e-21	-14110308376184735e-23
2.8957791558311663	-5718159314719445e-21	-6148473751723706e-21	-14143604872029515e-23
2.8965793158631725	-5723130181963312e-21	-61527712865907386e-22	-14176864284408657e-23
2.897379475895179	-5728092289492004e-21	-6157060534552755e-21	-14210086620467053e-23
2.8981796359271854	-5733045646861244e-21	-6161341505593089e-21	-14243271887403805e-23
2.8989797959591916	-57379902636718605e-22	-6165614209669053e-21	-14276420092504752e-23
2.8997799559911983	-5742926149501261e-21	-61698786567717864e-22	-14309531243771306e-23
2.9005801160232045	-5747853313928589e-21	-61741348568343166e-22	-14342605348380884e-23
2.901380276055211	-5752771766535589e-21	-6178382819836507e-21	-14375642414367427e-23
2.9021804360872174	-5757681516874516e-21	-6182622555698375e-21	-14408642449515504e-23
2.9029805961192237	-5762582574537524e-21	-61868540743902425e-22	-14441605461718108e-23
2.9037807561512303	-5767474949069928e-21	-6191077385833861e-21	-144745314587056e-21
2.9045809161832365	-5772358650056944e-21	-6195292499952716e-21	-14507420449520227e-23
2.905381076215243	-57772336870551624e-22	-6199499426692845e-21	-1454027244178393e-22
2.9061812362472494	-5782100069620308e-21	-6203698175961253e-21	-14573087443812537e-23
2.9069813962792557	-5786957807321982e-21	-6207888757668416e-21	-1460586546412788e-22
2.9077815563112623	-5791806909701165e-21	-6212071181738686e-21	-14638606512238413e-23
2.9085817163432686	-5796647386315315e-21	-62162454580660595e-22	-14671310595440815e-23
2.9093818763752752	-5801479246723626e-21	-6220411596543664e-21	-14703977722972487e-23
2.9101820364072815	-58063025004566685e-22	-6224569607071566e-21	-14736607903767258e-23
2.9109821964392877	-5811117157075371e-21	-6228719499529016e-21	-14769201147160106e-23
2.9117823564712944	-58159232261024985e-22	-6232861283803071e-21	-14801757461965596e-23
2.9125825165033006	-5820720717089438e-21	-6236994969758235e-21	-14834276857345237e-23
2.9133826765353072	-5825509639575434e-21	-62411205672711564e-22	-14866759342731586e-23
2.9141828365673135	-5830290003089322e-21	-6245238086198535e-21	-14899204927351205e-23
2.9149829965993197	-58350618171530005e-22	-6249347536397068e-21	-1493161362083181e-22
2.9157831566313264	-5839825091290968e-21	-62534489277069755e-22	-1496398543251922e-22
2.9165833166633326	-584457983504854e-20	-6257542269998834e-21	-1499632037200863e-22
2.9173834766953393	-58493260579346035e-22	-6261627573078167e-21	-15028618449047012e-23
2.9181836367273455	-5854063769464117e-21	-62657048468068785e-22	-15060879674183656e-23
2.9189837967593517	-5858792979152906e-21	-6269774100995697e-21	-15093104056829437e-23
2.9197839567913584	-5863513696506388e-21	-6273835345466626e-21	-15125291607414378e-23
2.9205841168233646	-58682259310551335e-22	-6277888590039936e-21	-15157442335468618e-23
2.9213842768553713	-5872929692283743e-21	-62819338445107425e-22	-15189556251346287e-23
2.9221844368873775	-58776249896959e-19	-6285971118685438e-21	-15221633366073722e-23
2.9229845969193837	-5882311832807428e-21	-6290000422370413e-21	-15253673689647265e-23
2.9237847569513904	-5886990231089052e-21	-6294021765346908e-21	-1528567723237768e-22
2.9245849169833966	-58916601940479235e-22	-6298035157395292e-21	-15317644005150358e-23
2.9253850770154033	-5896321731185122e-21	-6302040608293334e-21	-15349574018839844e-23
2.9261852370474095	-5900974851951422e-21	-6306038127821406e-21	-15381467283941217e-23
2.9269853970794157	-59056195658583124e-22	-6310027725731256e-21	-1541332381152418e-22
2.9277855571114224	-5910255882376515e-21	-6314009411784172e-21	-15445143613124646e-23
2.9285857171434286	-5914883810972417e-21	-63179831957327695e-22	-15476926698511275e-23
2.9293858771754353	-5919503361132353e-21	-6321949087337471e-21	-15508673079697027e-23
2.9301860372074415	-592411454231577e-20	-6325907096316197e-21	-1554038276841297e-22
2.9309861972394478	-5928717363993391e-21	-6329857232408552e-21	-15572055775121656e-23
2.9317863572714544	-5933311835609051e-21	-6333799505356744e-21	-15603692111651728e-23
2.9325865173034606	-5937897966638676e-21	-6337733924860478e-21	-15635291789680046e-23
2.933386677335467	-5942475766531306e-21	-6341660500634207e-21	-15666854820091999e-23
2.9341868373674735	-5947045244741184e-21	-6345579242403657e-21	-15698381215648646e-23
2.9349869973994798	-5951606410706939e-21	-6349490159855524e-21	-15729870987669058e-23
2.9357871574314864	-5956159273868937e-21	-6353393262686913e-21	-1576132414803609e-22
2.9365873174634927	-5960703843670145e-21	-63572885605836515e-22	-157927407086326e-21
2.937387477495499	-5965240129549194e-21	-6361176063235038e-21	-15824120681883543e-23
2.9381876375275056	-5969768140937776e-21	-63650557803121566e-22	-15855464079606724e-23
2.938987797559512	-59742878872649785e-22	-6368927721485222e-21	-15886770913782575e-23
2.9397879575915185	-5978799377933004e-21	-637279189641491e-20	-15918041197529945e-23
2.9405881176235247	-5983302622390024e-21	-6376648314748885e-21	-15949274942775055e-23
2.941388277655531	-5987797630031301e-21	-6380496986151292e-21	-15980472161801918e-23
2.9421884376875376	-599228441028072e-20	-6384337920254182e-21	-16011632867425803e-23
2.942988597719544	-5996762972540481e-21	-6388171126702619e-21	-16042757072331874e-23
2.9437887577515505	-6001233326213655e-21	-6391996615111306e-21	-16073844789389613e-23
2.9445889177835567	-600569548071285e-20	-6395814395111429e-21	-16104896030948081e-23
2.945389077815563	-60101494454142465e-22	-6399624476319428e-21	-1613591081052728e-22
2.9461892378475696	-60145952297235156e-22	-6403426868350874e-21	-16166889140183539e-23
2.946989397879576	-6019032843015103e-21	-6407221580794452e-21	-16197831034076536e-23
2.9477895579115825	-6023462294686872e-21	-6411008623261397e-21	-16228736505368487e-23
2.9485897179435887	-60278835941089334e-22	-6414788005323045e-21	-16259605566256666e-23
2.949389877975595	-6032296750654864e-21	-6418559736572418e-21	-16290438230673072e-23
2.9501900380076016	-603670177369911e-20	-642232382658172e-20	-1632123451184497e-22
2.950990198039608	-6041098672616117e-21	-6426080284917951e-21	-16351994423704358e-23
2.9517903580716145	-6045487456744769e-21	-6429829121158519e-21	-1638271797941345e-22
2.9525905181036207	-6049868135464716e-21	-64335703448391984e-22	-16413405192839195e-23
2.953390678135627	-6054240718126984e-21	-643730396551398e-20	-16444056076894437e-23
2.9541908381676336	-60586052140826005e-22	-6441029992728178e-21	-1647467064638938e-22
2.95499099819964	-6062961632659174e-21	-6444748436021039e-21	-16505248914594657e-23
2.9557911582316465	-6067309983205128e-21	-6448459304904917e-21	-1653579089610363e-22
2.9565913182636527	-6071650275070624e-21	-6452162608911252e-21	-16566296604024304e-23
2.957391478295659	-60759825175641866e-22	-6455858357549797e-21	-16596766053036775e-23
2.9581916383276656	-6080306720029037e-21	-64595465603398475e-22	-16627199257289883e-23
2.958991798359672	-6084622891791049e-21	-64632272267581975e-22	-16657596230867412e-23
2.9597919583916785	-6088931042142268e-21	-6466900366318071e-21	-16687956988265147e-23
2.9605921184236847	-6093231180426782e-21	-6470565988504068e-21	-16718281543686136e-23
2.961392278455691	-6097523315937506e-21	-6474224102792983e-21	-16748569912027316e-23
2.9621924384876976	-6101807457989036e-21	-64778747186486005e-22	-16778822107307422e-23
2.962992598519704	-6106083615868216e-21	-6481517845549449e-21	-16809038144336656e-23
2.9637927585517105	-6110351798871427e-21	-6485153492940231e-21	-16839218038402267e-23
2.9645929185837168	-6114612016296789e-21	-6488781670285597e-21	-16869361803056784e-23
2.965393078615723	-6118864277432877e-21	-6492402387015504e-21	-1689946945430303e-22
2.9661932386477297	-6123108591546585e-21	-6496015652587665e-21	-16929541006354895e-23
2.966993398679736	-6127344967921285e-21	-6499621476409485e-21	-16959576474846576e-23
2.9677935587117426	-61315734158377475e-22	-6503219867916993e-21	-16989575874100382e-23
2.9685937187437488	-61357939445498555e-22	-6506810836528001e-21	-17019539220249243e-23
2.969393878775755	-6140006563316695e-21	-65103943916473145e-22	-1704946652720347e-22
2.9701940388077617	-6144211281415568e-21	-65139705426727965e-22	-1707935781074905e-22
2.970994198839768	-6148408108074335e-21	-6517539298998842e-21	-17109213087105647e-23
2.9717943588717746	-6152597052551216e-21	-6521100670021582e-21	-17139032370617254e-23
2.972594518903781	-61567781240966235e-22	-6524654665112858e-21	-17168815677557746e-23
2.973394678935787	-6160951331934082e-21	-6528201293659261e-21	-17198563022824062e-23
2.9741948389677937	-6165116685308801e-21	-6531740565006612e-21	-1722827442207208e-22
2.9749949989998	-61692741934391004e-22	-6535272488524153e-21	-1725794989175999e-22
2.9757951590318066	-61734238655493726e-22	-65387970735672485e-22	-17287589446763046e-23
2.976595319063813	-61775657108544685e-22	-6542314329472179e-21	-17317193103810486e-23
2.977395479095819	-6181699738577046e-21	-6545824265584768e-21	-17346760877625777e-23
2.9781956391278257	-618582595791721e-20	-65493268912204805e-22	-1737629278527426e-22
2.978995799159832	-61899443780759345e-22	-6552822215717333e-21	-1740578884265034e-22
2.979795959191838	-6194055008252458e-21	-6556310248386453e-21	-17435249065117162e-23
2.980596119223845	-6198157857635611e-21	-6559790998525092e-21	-174646734700328e-21
2.981396279255851	-62022529354307035e-22	-656326447544698e-20	-17494062072283354e-23
2.9821964392878577	-6206340250799677e-21	-6566730688454571e-21	-17523414889140162e-23
2.982996599319864	-62104198129183524e-22	-657018964680435e-20	-17552731936486786e-23
2.98379675935187	-6214491630975559e-21	-6573641359795303e-21	-17582013231117518e-23
2.984596919383877	-62185557141219636e-22	-6577085836690852e-21	-1761125878951223e-22
2.985397079415883	-6222612071526447e-21	-6580523086771768e-21	-1764046862799901e-22
2.9861972394478897	-6226660712346614e-21	-6583953119264178e-21	-17669642763751617e-23
2.986997399479896	-6230701645728795e-21	-65873759434445164e-22	-17698781212122355e-23
2.987797559511902	-6234734880819319e-21	-6590791568545848e-21	-1772788399143424e-22
2.988597719543909	-623876042675324e-20	-6594200003803841e-21	-17756951117831044e-23
2.989397879575915	-6242778292679489e-21	-6597601258441152e-21	-17785982608161267e-23
2.9901980396079217	-6246788487711437e-21	-6600995341675235e-21	-17814978479414358e-23
2.990998199639928	-6250791020986739e-21	-6604382262723543e-21	-17843938748655658e-23
2.991798359671934	-625478590161356e-20	-6607762030792254e-21	-17872863433145668e-23
2.992598519703941	-6258773138705272e-21	-6611134655086677e-21	-1790175254985215e-22
2.993398679735947	-6262752741388253e-21	-6614500144772224e-21	-17930606115710342e-23
2.9941988397679538	-6266724718739444e-21	-6617858509048134e-21	-17959424148468635e-23
2.99499899979996	-6270689079872216e-21	-6621209757095431e-21	-17988206664888793e-23
2.995799159831966	-6274645833872182e-21	-6624553898069117e-21	-18016953682881837e-23
2.996599319863973	-627859498982062e-20	-6627890941126799e-21	-1804566521974079e-22
2.997399479895979	-6282536556804878e-21	-66312208954304175e-22	-18074341293105624e-23
2.9981996399279858	-6286470543912306e-21	-6634543770122833e-21	-18102981919597156e-23
2.998999799959992	-62903969601808135e-22	-6637859574336498e-21	-18131587118286503e-23
2.999799959991998	-6294315814701218e-21	-6641168317206465e-21	-1816015690588122e-22
3.000600120024005	-6298227116520103e-21	-6644470007851309e-21	-1818869130034654e-22
3.001400280056011	-6302130874697928e-21	-6647764655395676e-21	-18217190319701898e-23
3.002200440088018	-6306027098271737e-21	-66510522689425255e-22	-18245653981533057e-23
3.003000600120024	-6309915796293315e-21	-6654332857576606e-21	-18274082303631773e-23
3.0038007601520302	-6313796977784093e-21	-66576064304017454e-22	-18302475304375274e-23
3.004600920184037	-63176706517854495e-22	-6660872996494885e-21	-18330833001501106e-23
3.005401080216043	-632153682732315e-20	-666413256494771e-20	-18359155413169657e-23
3.00620124024805	-6325395513417757e-21	-6667385144816344e-21	-1838744255725942e-22
3.007001400280056	-63292467190742205e-22	-6670630745171657e-21	-18415694452321094e-23
3.0078015603120623	-633309045329402e-20	-6673869375056762e-21	-1844391111697043e-22
3.008601720344069	-6336926725089044e-21	-6677101043539926e-21	-18472092568836557e-23
3.009401880376075	-6340755543455569e-21	-6680325759615691e-21	-18500238826318384e-23
3.010202040408082	-634457691738987e-20	-6683543532361863e-21	-18528349907890717e-23
3.011002200440088	-6348390855856999e-21	-6686754370779056e-21	-18556425832657198e-23
3.0118023604720943	-63521973678497615e-22	-6689958283881761e-21	-18584466618528847e-23
3.012602520504101	-635599646232974e-20	-6693155280683601e-21	-18612472284002153e-23
3.013402680536107	-6359788148275862e-21	-66963453701877895e-22	-18640442848018128e-23
3.014202840568114	-6363572434644506e-21	-6699528561375859e-21	-18668378328758842e-23
3.01500300060012	-6367349330395518e-21	-67027048632423494e-22	-1869627874592425e-22
3.0158031606321263	-637111884445752e-20	-6705874284755782e-21	-18724144117522948e-23
3.016603320664133	-6374880985793828e-21	-6709036834904626e-21	-18751974462799526e-23
3.017403480696139	-637863576334434e-20	-6712192522618371e-21	-18779769800586574e-23
3.018203640728146	-6382383186029003e-21	-6715341356879415e-21	-18807530149348058e-23
3.019003800760152	-6386123262765164e-21	-671848334662245e-20	-18835255528241827e-23
3.0198039607921583	-6389856002490986e-21	-6721618500786508e-21	-18862945957022047e-23
3.020604120824165	-63935814141082015e-22	-6724746828302812e-21	-1889060145425026e-22
3.021404280856171	-639729950653329e-20	-672786833809131e-20	-1891822203938789e-22
3.022204440888178	-6401010288657576e-21	-6730983039063276e-21	-1894580773102901e-22
3.023004600920184	-6404713769382793e-21	-6734090940136925e-21	-18973358548949465e-23
3.0238047609521903	-6408409957590726e-21	-6737192050205315e-21	-1900087451253479e-22
3.024604920984197	-64120988621779035e-22	-674028637816064e-20	-19028355640671787e-23
3.025405081016203	-6415780492006161e-21	-6743373932883816e-21	-19055801953082093e-23
3.0262052410482094	-6419454855956415e-21	-6746454723264433e-21	-19083213469335558e-23
3.027005401080216	-642312196289397e-20	-67495287581591235e-22	-19110590208449088e-23
3.0278055611122223	-6426781821670252e-21	-6752596046423649e-21	-19137932190382845e-23
3.028605721144229	-6430434441138423e-21	-675565659692505e-20	-19165239434912676e-23
3.029405881176235	-6434079830155114e-21	-6758710418490466e-21	-19192511961359064e-23
3.0302060412082414	-6437717997553535e-21	-6761757519967854e-21	-19219749789335227e-23
3.031006201240248	-6441348952171237e-21	-6764797910176548e-21	-19246952938638696e-23
3.0318063612722543	-6444972702826686e-21	-67678315979627715e-22	-1927412142964163e-22
3.032606521304261	-6448589258351359e-21	-6770858592107694e-21	-19301255281295882e-23
3.0334066813362672	-6452198627555049e-21	-6773878901428915e-21	-19328354514201295e-23
3.0342068413682735	-6455800819247549e-21	-677689253473189e-20	-19355419147808455e-23
3.03500700140028	-6459395842249062e-21	-677989950080473e-20	-1938244920232689e-22
3.0358071614322863	-6462983705326879e-21	-6782899808422532e-21	-19409444697836026e-23
3.036607321464293	-646656441729513e-20	-67858934663569265e-22	-19436405654469496e-23
3.0374074814962992	-6470137986922843e-21	-6788880483380409e-21	-19463332092024832e-23
3.0382076415283055	-6473704423001596e-21	-67918608682542014e-22	-19490224030776614e-23
3.039007801560312	-647726373428914e-20	-6794834629706564e-21	-1951708149081511e-22
3.0398079615923184	-6480815929567514e-21	-6797801776513464e-21	-19543904492826895e-23
3.040608121624325	-6484361017569315e-21	-6800762317378008e-21	-19570693056913079e-23
3.0414082816563313	-6487899007072244e-21	-6803716261047539e-21	-19597447203326557e-23
3.0422084416883375	-6491429906814103e-21	-6806663616228635e-21	-196241669524937e-21
3.043008601720344	-6494953725547439e-21	-6809604391643485e-21	-19650852324895086e-23
3.0438087617523504	-64984704719823e-19	-68125385959735135e-22	-19677503340837822e-23
3.044608921784357	-6501980154856486e-21	-6815466237933103e-21	-19704120020965117e-23
3.0454090818163633	-6505482782893056e-21	-68183873262088815e-22	-19730702386115337e-23
3.0462092418483695	-6508978364806392e-21	-6821301869459721e-21	-1975725045622696e-22
3.047009401880376	-6512466909310011e-21	-68242098763800565e-22	-1978376425219256e-22
3.0478095619123824	-6515948425086203e-21	-6827111355616616e-21	-19810243795067347e-23
3.048609721944389	-65194229208406784e-22	-6830006315825671e-21	-1983668910545116e-22
3.0494098819763953	-652289040527481e-20	-683289476566349e-20	-1986310020394384e-22
3.0502100420084015	-6526350887060481e-21	-6835776713758589e-21	-19889477111091017e-23
3.051010202040408	-65298043748730425e-22	-6838652168738614e-21	-1991581984820811e-22
3.0518103620724144	-65332508773739695e-22	-6841521139239887e-21	-19942128436046744e-23
3.052610522104421	-6536690403236012e-21	-6844383633879646e-21	-19968402895705496e-23
3.0534106821364273	-6540122961113705e-21	-6847239661246507e-21	-19994643247881784e-23
3.0542108421684335	-654354855965638e-20	-6850089229944699e-21	-20020849513847656e-23
3.05501100220044	-6546967207515103e-21	-6852932348570644e-21	-20047021714116216e-23
3.0558111622324464	-65503789133105825e-22	-6855769025705151e-21	-20073159870393192e-23
3.056611322264453	-6553783685678272e-21	-6858599269909081e-21	-20099264003636211e-23
3.0574114822964593	-6557181533246685e-21	-68614230897840606e-22	-20125334134933007e-23
3.0582116423284655	-6560572464629592e-21	-6864240493849316e-21	-20151370285436364e-23
3.059011802360472	-65639564884424975e-22	-6867051490676117e-21	-20177372476548432e-23
3.0598119623924784	-6567333613275751e-21	-6869856088806241e-21	-20203340729487047e-23
3.060612122424485	-6570703847743123e-21	-6872654296771925e-21	-20229275065838676e-23
3.0614122824564913	-6574067200421953e-21	-6875446123095e-18	-20255175506615156e-23
3.0622124424884976	-6577423679906061e-21	-6878231576294691e-21	-2028104207306685e-22
3.0630126025205042	-6580773294762379e-21	-6881010664885022e-21	-20306874787040432e-23
3.0638127625525104	-6584116053569115e-21	-6883783397367872e-21	-20332673669948894e-23
3.064612922584517	-658745196488366e-20	-6886549782235581e-21	-2035843874315102e-22
3.0654130826165233	-65907810372703435e-22	-688930982797268e-20	-20384170028450114e-23
3.0662132426485296	-6594103279282219e-21	-68920635430671714e-22	-20409867546836331e-23
3.0670134026805362	-659741869945326e-20	-689481093596369e-20	-20435531320676763e-23
3.0678135627125425	-6600727306330448e-21	-6897552015154573e-21	-2046116137131935e-22
3.0686137227445487	-6604029108438214e-21	-690028678907665e-20	-20486757720252977e-23
3.0694138827765554	-6607324114296653e-21	-690301526617889e-20	-2051232038948695e-22
3.0702140428085616	-6610612332424992e-21	-6905737454898121e-21	-20537849401138994e-23
3.0710142028405683	-66138937713346516e-22	-6908453363668569e-21	-20563344775939053e-23
3.0718143628725745	-66171684395353175e-22	-69111630009045105e-22	-2058880653652527e-22
3.0726145229045807	-6620436345519329e-21	-6913866375021088e-21	-2061423470471179e-22
3.0734146829365874	-6623697497768616e-21	-6916563494427375e-21	-20639629302464553e-23
3.0742148429685936	-6626951904781589e-21	-691925436751336e-20	-20664990351337495e-23
3.0750150030006003	-6630199575025433e-21	-692193900267337e-20	-20690317873556761e-23
3.0758151630326065	-6633440516976875e-21	-6924617408286121e-21	-207156118909365e-21
3.0766153230646127	-6636674739088355e-21	-6927289592727724e-21	-20740872426201588e-23
3.0774154830966194	-6639902249822721e-21	-6929955564356945e-21	-20766099500515653e-23
3.0782156431286256	-66431230576228725e-22	-693261533153168e-20	-20791293136625255e-23
3.0790158031606323	-6646337170944719e-21	-6935268902615033e-21	-2081645335627949e-22
3.0798159631926385	-664954459821121e-20	-6937916285924134e-21	-20841580182311657e-23
3.0806161232246447	-6652745347855704e-21	-6940557489803871e-21	-2086667363566854e-22
3.0814162832566514	-6655939428296814e-21	-6943192522573111e-21	-2089173373972554e-22
3.0822164432886576	-6659126847950551e-21	-6945821392545515e-21	-2091676051601491e-22
3.0830166033206643	-6662307615232926e-21	-694844410803995e-20	-20941753987933735e-23
3.0838167633526705	-6665481738535664e-21	-6951060677353599e-21	-20966714176580588e-23
3.0846169233846767	-6668649226253091e-21	-6953671108763694e-21	-20991641104853818e-23
3.0854170834166834	-6671810086779535e-21	-6956275410566551e-21	-21016534795543357e-23
3.0862172434486896	-6674964328498914e-21	-6958873591041137e-21	-21041395270159774e-23
3.0870174034806963	-6678111959776932e-21	-6961465658442134e-21	-21066222552100153e-23
3.0878175635127025	-66812529889784256e-22	-6964051621025959e-21	-21091016663026853e-23
3.0886177235447088	-6684387424469966e-21	-6966631487056833e-21	-21115777626120116e-23
3.0894178835767154	-6687515274599043e-21	-6969205264787705e-21	-21140505463649456e-23
3.0902180436087217	-669063654771488e-20	-6971772962410805e-21	-21165200198469854e-23
3.0910182036407283	-6693751252165835e-21	-6974334588196428e-21	-21189861852156933e-23
3.0918183636727345	-6696859396265568e-21	-6976890150336805e-21	-21214490448866717e-23
3.0926185237047408	-6699960988350295e-21	-6979439657055393e-21	-2123908601039167e-22
3.0934186837367474	-6703056036737147e-21	-6981983116542689e-21	-21263648559543408e-23
3.0942188437687537	-6706144549738051e-21	-6984520536998731e-21	-21288178119155225e-23
3.0950190038007603	-67092265356571285e-22	-6987051926608812e-21	-21312674711952e-20
3.0958191638327666	-6712302002789827e-21	-69895772935495495e-22	-21337138360441772e-23
3.096619323864773	-6715370959424656e-21	-699209664599236e-20	-21361569087609625e-23
3.0974194838967795	-6718433413849256e-21	-6994609992092178e-21	-21385966917026114e-23
3.0982196439287857	-672148937433132e-20	-6997117340007408e-21	-21410331870396968e-23
3.0990198039607924	-67245388491628255e-22	-6999618697882577e-21	-21434663971206004e-23
3.0998199639927986	-6727581846585444e-21	-7002114073853538e-21	-21458963242373258e-23
3.100620124024805	-6730618374861663e-21	-7004603476045736e-21	-21483229706688659e-23
3.1014202840568115	-6733648442236624e-21	-7007086912572472e-21	-21507463387267396e-23
3.1022204440888177	-6736672056946794e-21	-7009564391559191e-21	-21531664307419818e-23
3.1030206041208244	-6739689227244251e-21	-7012035921109654e-21	-21555832489480488e-23
3.1038207641528306	-6742699961338576e-21	-7014501509311141e-21	-21579967956976594e-23
3.104620924184837	-67457042674532244e-22	-701696116426221e-20	-21604070732589645e-23
3.1054210842168435	-6748702153808184e-21	-7019414894019783e-21	-2162814084028051e-22
3.1062212442488497	-6751693628606961e-21	-702186270668155e-20	-21652178302405435e-23
3.1070214042808564	-6754678700050462e-21	-70243046102862194e-22	-21676183142209718e-23
3.1078215643128626	-6757657376321377e-21	-7026740612907194e-21	-2170015538309044e-22
3.108621724344869	-6760629665609336e-21	-7029170722583182e-21	-21724095048249528e-23
3.1094218843768755	-6763595576091824e-21	-7031594947352025e-21	-21748002161040697e-23
3.1102220444088817	-6766555115943727e-21	-7034013295255034e-21	-21771876744210508e-23
3.1110222044408884	-6769508293333858e-21	-7036425774289284e-21	-21795718821849934e-23
3.1118223644728946	-6772455116396334e-21	-7038832392490882e-21	-21819528416792272e-23
3.112622524504901	-6775395593303438e-21	-7041233157855167e-21	-21843305551957556e-23
3.1134226845369075	-6778329732181482e-21	-7043628078386155e-21	-21867050251892124e-23
3.1142228445689137	-6781257541182799e-21	-7046017162072246e-21	-21890762538626964e-23
3.11502300460092	-6784179028419823e-21	-7048400416881893e-21	-21914442436838516e-23
3.1158231646329266	-6787094202015398e-21	-7050777850807835e-21	-21938089968817978e-23
3.116623324664933	-6790003070095835e-21	-7053149471801176e-21	-21961705158612954e-23
3.1174234846969395	-6792905640751017e-21	-7055515287813022e-21	-21985288030097576e-23
3.1182236447289458	-67958019220873064e-22	-70578753068152936e-22	-22008838605801564e-23
3.119023804760952	-6798691922199791e-21	-7060229536728739e-21	-22032356910357993e-23
3.1198239647929586	-6801575649178354e-21	-7062577985486249e-21	-220558429662749e-21
3.120624124824965	-68044531110807854e-22	-7064920661009437e-21	-22079296797426415e-23
3.1214242848569715	-68073243159952335e-22	-7067257571237266e-21	-22102718428337192e-23
3.1222244448889778	-6810189271978621e-21	-7069588724037575e-21	-22126107881211693e-23
3.123024604920984	-68130479870930766e-22	-7071914127344987e-21	-22149465180639621e-23
3.1238247649529907	-681590046939292e-20	-7074233789036016e-21	-22172790349714484e-23
3.124624924984997	-6818746726898646e-21	-7076547716993245e-21	-22196083412744094e-23
3.1254250850170036	-68215867676602385e-22	-7078855919087114e-21	-22219344392865326e-23
3.12622524504901	-6824420599700794e-21	-7081158403201941e-21	-22242573314342623e-23
3.127025405081016	-6827248231052949e-21	-7083455177171738e-21	-2226577020031286e-22
3.1278255651130227	-6830069669714646e-21	-7085746248860873e-21	-2228893507475859e-22
3.128625725145029	-68328849236942366e-22	-7088031626106828e-21	-22312067961879206e-23
3.1294258851770356	-68356940010026734e-22	-7090311316745347e-21	-2233516888513684e-22
3.130226045209042	-6838496909612746e-21	-7092585328607841e-21	-22358237868080368e-23
3.131026205241048	-68412936575276e-19	-7094853669497962e-21	-22381274935321174e-23
3.1318263652730547	-68440842527122195e-22	-7097116347244518e-21	-22404280109844348e-23
3.132626525305061	-6846868703133321e-21	-7099373369617336e-21	-22427253416131172e-23
3.1334266853370676	-6849647016764562e-21	-710162474443915e-20	-22450194878120833e-23
3.134226845369074	-6852419201558782e-21	-7103870479481522e-21	-22473104519340516e-23
3.13502700540108	-68551852654670856e-22	-7106110582527289e-21	-2249598236407635e-22
3.1358271654330867	-6857945216424098e-21	-7108345061336736e-21	-22518828436462676e-23
3.136627325465093	-68606990623635775e-22	-7110573923672751e-21	-22541642759874893e-23
3.1374274854970996	-6863446811208873e-21	-7112797177284344e-21	-22564425358750917e-23
3.138227645529106	-68661884708928755e-22	-7115014829923126e-21	-22587176257160037e-23
3.139027805561112	-6868924049316383e-21	-711722688932076e-20	-22609895478976384e-23
3.1398279655931187	-68716535543888665e-22	-7119433363204572e-21	-22632583048594508e-23
3.140628125625125	-6874376994005053e-21	-7121634259287142e-21	-2265523898919465e-22
3.1414282856571316	-6877094376044057e-21	-7123829585297531e-21	-226778633258002e-21
3.142228445689138	-6879805708414483e-21	-71260193489162266e-22	-22700456082090127e-23
3.143028605721144	-6882510998975494e-21	-7128203557850606e-21	-22723017283109506e-23
3.1438287657531507	-6885210255597532e-21	-71303822197820235e-22	-22745546951257953e-23
3.144628925785157	-6887903486144098e-21	-7132555342402244e-21	-22768045112100954e-23
3.1454290858171636	-6890590698464816e-21	-7134722933363133e-21	-22790511789621062e-23
3.14622924584917	-6893271900409309e-21	-7136885000335637e-21	-2281294700764904e-22
3.147029405881176	-6895947099810722e-21	-7139041550971621e-21	-22835350790731228e-23
3.1478295659131827	-6898616304514341e-21	-7141192592922951e-21	-22857723162698386e-23
3.148629725945189	-6901279522337697e-21	-7143338133811135e-21	-2288006414861727e-22
3.1494298859771956	-6903936761087047e-21	-7145478181285435e-21	-22902373771429597e-23
3.150230046009202	-6906588028593799e-21	-7147612742952614e-21	-22924652056592436e-23
3.151030206041208	-6909233332645995e-21	-71497418264350465e-22	-22946899028088337e-23
3.1518303660732148	-6911872681043818e-21	-7151865439331689e-21	-22969114710181746e-23
3.152630526105221	-6914506081569238e-21	-7153983589240631e-21	-22991299127549103e-23
3.1534306861372277	-6917133542008562e-21	-715609628375042e-20	-23013452303869385e-23
3.154230846169234	-6919755070147228e-21	-71582035304391944e-22	-23035574263775664e-23
3.15503100620124	-692237067372644e-20	-71603053368911665e-22	-23057665032182907e-23
3.1558311662332468	-6924980360522963e-21	-7162401710654118e-21	-23079724632596617e-23
3.156631326265253	-692758413828147e-20	-7164492659289708e-21	-2310175308977997e-22
3.1574314862972597	-6930182014747502e-21	-716657819035179e-20	-2312375042873467e-22
3.158231646329266	-6932773997657925e-21	-71686583113707986e-22	-23145716673356534e-23
3.159031806361272	-6935360094744401e-21	-7170733029885842e-21	-23167651847584743e-23
3.159831966393279	-69379403137273185e-22	-7172802353420417e-21	-23189555977049837e-23
3.160632126425285	-6940514662324461e-21	-7174866289482405e-21	-23211429085495845e-23
3.1614322864572912	-6943083148236266e-21	-7176924845582293e-21	-2323327119798952e-22
3.162232446489298	-6945645779162304e-21	-7178978029221024e-21	-2325508233827489e-22
3.163032606521304	-6948202562809085e-21	-71810258478891345e-22	-23276862531700603e-23
3.163832766553311	-6950753506860564e-21	-7183068309068487e-21	-2329861180188058e-22
3.164632926585317	-6953298618976415e-21	-7185105420229668e-21	-23320330174141785e-23
3.1654330866173233	-6955837906837126e-21	-718713718885107e-20	-23342017672726978e-23
3.16623324664933	-69583713781136425e-22	-7189163622378127e-21	-23363674322551126e-23
3.167033406681336	-69608990404517596e-22	-7191184728273618e-21	-23385300147683516e-23
3.167833566713343	-6963420901512016e-21	-71932005139699676e-22	-234068951730608e-21
3.168633726745349	-69659369689228576e-22	-71952109868978625e-22	-23428459423142575e-23
3.1694338867773553	-6968447250328344e-21	-719721615449493e-20	-23449992922952231e-23
3.170234046809362	-6970951753345646e-21	-7199216024160633e-21	-23471495696971052e-23
3.171034206841368	-6973450485604944e-21	-72012106033369355e-22	-23492967769333378e-23
3.171834366873375	-6975943454718206e-21	-7203199899389473e-21	-23514409165366172e-23
3.172634526905381	-6978430668276581e-21	-7205183919732454e-21	-23535819909529035e-23
3.1734346869373873	-6980912133885964e-21	-72071626717453915e-22	-23557200026541776e-23
3.174234846969394	-6983387859134903e-21	-72091361628078e-19	-23578549541189257e-23
3.1750350070014	-6985857851607609e-21	-7211104400285315e-21	-23599868478104552e-23
3.175835167033407	-6988322118882222e-21	-7213067391544439e-21	-23621156861812313e-23
3.176635327065413	-6990780668528207e-21	-72150251439412685e-22	-23642414717270875e-23
3.1774354870974193	-6993233508093347e-21	-7216977664802407e-21	-23663642069416888e-23
3.178235647129426	-6995680645132361e-21	-721892496148048e-20	-23684838942840056e-23
3.179035807161432	-6998122087204309e-21	-7220867041296888e-21	-2370600536247703e-22
3.179835967193439	-7000557841846562e-21	-7222803911579971e-21	-23727141352440466e-23
3.180636127225445	-7002987916579148e-21	-7224735579638986e-21	-23748246938317535e-23
3.1814362872574513	-7005412318924695e-21	-7226662052771914e-21	-23769322144828048e-23
3.182236447289458	-7007831056403228e-21	-7228583338284543e-21	-23790366996258132e-23
3.183036607321464	-701024413653651e-20	-72304994434653144e-22	-23811381518433483e-23
3.183836767353471	-7012651566808137e-21	-7232410375584454e-21	-2383236573483792e-22
3.184636927385477	-7015053354720788e-21	-7234316141922596e-21	-2385331967134051e-22
3.1854370874174833	-70174495077502536e-22	-7236216749734355e-21	-2387424335268274e-22
3.18623724744949	-701984003338707e-20	-7238112206293425e-21	-2389513680349769e-22
3.187037407481496	-7022224939109631e-21	-7240002518827532e-21	-239160000485919e-21
3.187837567513503	-7024604232370307e-21	-724188769458782e-20	-23936833113053814e-23
3.188637727545509	-7026977920622339e-21	-7243767740804617e-21	-2395763602177671e-22
3.1894378875775153	-7029346011334578e-21	-72456426647039135e-22	-2397840879954545e-22
3.190238047609522	-7031708511926436e-21	-7247512473492618e-21	-2399915147160026e-22
3.1910382076415282	-70340654298528885e-22	-7249377174389782e-21	-2401986406268264e-22
3.191838367673535	-7036416772527275e-21	-725123677459364e-20	-2404054659725218e-22
3.192638527705541	-7038762547381151e-21	-72530912812963574e-22	-24061199100765956e-23
3.1934386877375474	-7041102761813113e-21	-7254940701662341e-21	-2408182159857261e-22
3.194238847769554	-7043437423239103e-21	-725678504289156e-20	-24102414115001643e-23
3.1950390078015602	-7045766539059452e-21	-7258624312137148e-21	-2412297667488128e-22
3.195839167833567	-7048090116662346e-21	-7260458516563512e-21	-24143509303907115e-23
3.196639327865573	-7050408163429035e-21	-7262287663332458e-21	-24164012026690537e-23
3.1974394878975794	-7052720686724287e-21	-7264111759572832e-21	-2418448486790799e-22
3.198239647929586	-7055027693939758e-21	-7265930812415215e-21	-24204927852799693e-23
3.1990398079615923	-7057329192420268e-21	-7267744829008403e-21	-2422534100682272e-22
3.199839967993599	-7059625189529718e-21	-7269553816449149e-21	-24245724354523407e-23
3.200640128025605	-70619156926111926e-22	-7271357781874106e-21	-2426607792081672e-22
3.2014402880576114	-7064200708988694e-21	-7273156732363548e-21	-2428640173098625e-22
3.202240448089618	-70664802460105106e-22	-7274950675021166e-21	-2430669581022886e-22
3.2030406081216243	-7068754310998911e-21	-7276739616944583e-21	-2432696018343783e-22
3.203840768153631	-7071022911274427e-21	-7278523565187184e-21	-2434719487535465e-22
3.204640928185637	-7073286054135042e-21	-7280302526851794e-21	-24367399911588185e-23
3.2054410882176434	-7075543746889144e-21	-72820765089796555e-22	-2438757531683655e-22
3.20624124824965	-707779599683038e-20	-72838455186284914e-22	-2440772111649177e-22
3.2070414082816563	-70800428112480565e-22	-7285609562856024e-21	-24427837335078487e-23
3.2078415683136625	-7082284197419339e-21	-7287368648701761e-21	-24447923998270615e-23
3.208641728345669	-7084520162620525e-21	-7289122783190466e-21	-2446798113091807e-22
3.2094418883776754	-7086750714116637e-21	-72908719733399616e-22	-2448800875797918e-22
3.210242048409682	-7088975859157083e-21	-7292616226183685e-21	-24508006905192906e-23
3.2110422084416883	-7091195605000815e-21	-7294355548716908e-21	-24527975596867063e-23
3.2118423684736945	-7093409958877292e-21	-729608994793577e-20	-2454791485841535e-22
3.212642528505701	-7095618928048934e-21	-7297819430839014e-21	-24567824715359884e-23
3.2134426885377074	-7097822519723518e-21	-7299544004416708e-21	-2458770519237711e-22
3.214242848569714	-7100020741123564e-21	-73012636756242255e-22	-246075563142302e-21
3.2150430086017203	-7102213599468991e-21	-73029784514464305e-22	-2462737810735201e-22
3.2158431686337265	-710440110195977e-20	-7304688338848238e-21	-2464717059544319e-22
3.216643328665733	-7106583255793268e-21	-7306393344765072e-21	-24666933804481234e-23
3.2174434886977394	-71087600681659854e-22	-730809347614797e-20	-24686667759879835e-23
3.218243648729746	-7110931546253606e-21	-7309788739942764e-21	-2470637248594681e-22
3.2190438087617523	-7113097697253497e-21	-7311479143063196e-21	-24726048008291007e-23
3.2198439687937586	-7115258528307515e-21	-7313164692432546e-21	-2474569435254297e-22
3.2206441288257652	-7117414046601753e-21	-7314845394971493e-21	-2476531154285873e-22
3.2214442888577715	-7119564259268525e-21	-73165212575781666e-22	-2478489960523744e-22
3.222244448889778	-7121709173466169e-21	-731819228714202e-20	-2480445856500608e-22
3.2230446089217843	-7123848796340877e-21	-7319858490569854e-21	-24823988446559184e-23
3.2238447689537906	-7125983135015425e-21	-7321519874733777e-21	-2484348927544056e-22
3.2246449289857972	-7128112196618658e-21	-7323176446497222e-21	-2486296107689044e-22
3.2254450890178035	-7130235988259473e-21	-73248282127375e-19	-24882403876517675e-23
3.22624524904981	-7132354517058043e-21	-73264751803093706e-22	-24901817699042074e-23
3.2270454090818164	-7134467790109386e-21	-7328117356056318e-21	-2492120256953039e-22
3.2278455691138226	-7136575814517196e-21	-7329754746828766e-21	-2494055851361317e-22
3.2286457291458293	-7138678597371287e-21	-7331387359454586e-21	-24959885556140315e-23
3.2294458891778355	-714077614573979e-20	-7333015200762516e-21	-24979183722850795e-23
3.230246049209842	-7142868466707315e-21	-73346382775544075e-22	-2499845303833431e-22
3.2310462092418484	-7144955567329851e-21	-7336256596665938e-21	-25017693528655086e-23
3.2318463692738546	-7147037454677263e-21	-73378701648885505e-22	-25036905218164297e-23
3.2326465293058613	-71491141357933954e-22	-7339478989004146e-21	-2505608813240575e-22
3.2334466893378675	-7151185617719491e-21	-7341083075813708e-21	-25075242297075036e-23
3.234246849369874	-715325190749419e-20	-7342682432096535e-21	-2509436773682691e-22
3.2350470094018804	-7155313012156134e-21	-7344277064619785e-21	-25113464476858235e-23
3.2358471694338866	-7157368938717074e-21	-7345866980136735e-21	-2513253254308144e-22
3.2366473294658933	-7159419694197436e-21	-7347452185421481e-21	-2515157196015128e-22
3.2374474894978995	-7161465285589891e-21	-7349032687203015e-21	-25170582753242937e-23
3.238247649529906	-7163505719913997e-21	-7350608492232881e-21	-2518956494829052e-22
3.2390478095619124	-7165541004153751e-21	-7352179607235734e-21	-25208518569775316e-23
3.2398479695939186	-7167571145287946e-21	-73537460389336284e-22	-2522744364373986e-22
3.2406481296259253	-7169596150305782e-21	-735530779404428e-20	-25246340194405234e-23
3.2414482896579315	-7171616026171307e-21	-7356864879282804e-21	-25265208247792284e-23
3.242248449689938	-71736307798329554e-22	-73584173013452325e-22	-25284047829661656e-23
3.2430486097219444	-7175640418273857e-21	-73599650669180575e-22	-25302858963909165e-23
3.2438487697539506	-7177644948435508e-21	-7361508182697311e-21	-25321641676837557e-23
3.2446489297859573	-717964437724726e-20	-73630466553564755e-22	-25340395993188325e-23
3.2454490898179635	-7181638711647141e-21	-736458049154648e-20	-25359121938743796e-23
3.24624924984997	-71836279585523605e-22	-736610969795902e-20	-25377819538245465e-23
3.2470494098819764	-7185612124907884e-21	-7367634281225943e-21	-253964888171504e-21
3.2478495699139827	-7187591217597961e-21	-7369154248006854e-21	-25415129800763873e-23
3.2486497299459893	-718956524354674e-20	-7370669604916252e-21	-25433742514564643e-23
3.2494498899779956	-7191534209641942e-21	-737218035861114e-20	-25452326983467673e-23
3.250250050010002	-7193498122766082e-21	-73736865157120884e-22	-2547088323288666e-22
3.2510502100420084	-71954569898172865e-22	-7375188082808445e-21	-25489411288061835e-23
3.2518503700740147	-7197410817652919e-21	-7376685066525987e-21	-25507911174623733e-23
3.2526505301060213	-7199359613164168e-21	-7378177473485285e-21	-25526382917118694e-23
3.2534506901380276	-7201303383191915e-21	-73796653102297174e-22	-25544826541610936e-23
3.254250850170034	-7203242134590053e-21	-7381148583372049e-21	-25563242072841955e-23
3.2550510102020405	-7205175874209872e-21	-73826272994894845e-22	-2558162953635555e-22
3.2558511702340467	-7207104608887918e-21	-738410146514535e-20	-25599988957565427e-23
3.2566513302660534	-72090283454676746e-22	-7385571086902104e-21	-25618320361278125e-23
3.2574514902980596	-7210947090745788e-21	-7387036171310063e-21	-25636623773319343e-23
3.258251650330066	-7212860851564008e-21	-7388496724906532e-21	-2565489921793184e-22
3.2590518103620725	-721476963471291e-20	-7389952754241827e-21	-2567314672209057e-22
3.2598519703940787	-72166734470047525e-22	-73914042658393755e-22	-25691366309929867e-23
3.2606521304260854	-7218572295245723e-21	-7392851266231279e-21	-2570955800640807e-22
3.2614522904580916	-7220466186196907e-21	-7394293761916679e-21	-2572772183800139e-22
3.262252450490098	-7222355126647144e-21	-73957317594164004e-22	-257458578289526e-21
3.2630526105221045	-7224239123369662e-21	-7397165265221779e-21	-2576396600491391e-22
3.2638527705541107	-72261181831480975e-22	-7398594285816344e-21	-25782046391190604e-23
3.2646529305861174	-7227992312726188e-21	-7400018827701839e-21	-2580009901287112e-22
3.2654530906181236	-7229861518845068e-21	-7401438897340108e-21	-2581812389547758e-22
3.26625325065013	-7231725808254548e-21	-740285450120861e-20	-2583612106409842e-22
3.2670534106821365	-7233585187702701e-21	-7404265645753576e-21	-25854090544320807e-23
3.2678535707141427	-7235439663900306e-21	-7405672337446392e-21	-2587203236082119e-22
3.2686537307461494	-7237289243582426e-21	-7407074582716812e-21	-258899465392301e-21
3.2694538907781556	-7239133933463308e-21	-74084723880171385e-22	-25907833105286507e-23
3.270254050810162	-7240973740237251e-21	-7409865759772788e-21	-25925692083233164e-23
3.2710542108421685	-7242808670610695e-21	-7411254704402237e-21	-2594352349906924e-22
3.2718543708741747	-72446387312822755e-22	-7412639228317024e-21	-25961327377883175e-23
3.2726545309061814	-7246463928941085e-21	-7414019337933023e-21	-2597910374498025e-22
3.2734546909381876	-7248284270243259e-21	-7415395039649629e-21	-2599685262553563e-22
3.274254850970194	-7250099761883094e-21	-741676633985236e-20	-26014574044789553e-23
3.2750550110022005	-7251910410500245e-21	-7418133244923263e-21	-26032268028025607e-23
3.2758551710342068	-7253716222779469e-21	-7419495761252191e-21	-2604993460059244e-22
3.2766553310662134	-7255517205356082e-21	-7420853895192571e-21	-26067573787209863e-23
3.2774554910982197	-7257313364861934e-21	-7422207653124714e-21	-26085185614202304e-23
3.278255651130226	-7259104707951422e-21	-7423557041382964e-21	-26102770105769155e-23
3.2790558111622325	-7260891241226905e-21	-7424902066324214e-21	-26120327287801164e-23
3.2798559711942388	-7262672971334108e-21	-7426242734288012e-21	-26137857185321717e-23
3.2806561312262454	-72644499048762565e-22	-74275790516121695e-22	-2615535982357104e-22
3.2814562912582517	-7266222048451371e-21	-7428911024605876e-21	-26172835227594206e-23
3.282256451290258	-7267989408668747e-21	-7430238659587862e-21	-2619028342313017e-22
3.2830566113222646	-7269751992100386e-21	-7431561962872521e-21	-2620770443453012e-22
3.283856771354271	-7271509805357318e-21	-7432880940760368e-21	-2622509828809679e-22
3.2846569313862775	-7273262855008074e-21	-74341955995371745e-22	-26242465008311476e-23
3.2854570914182837	-72750111476055715e-22	-7435505945502588e-21	-26259804620826395e-23
3.28625725145029	-7276754689727882e-21	-74368119849215625e-22	-262771171505782e-21
3.2870574114822966	-7278493487923587e-21	-74381137240772666e-22	-26294402622828797e-23
3.287857571514303	-7280227548736064e-21	-74394111692285825e-22	-26311661062644945e-23
3.2886577315463095	-7281956878728638e-21	-7440704326627454e-21	-2632889249570055e-22
3.2894578915783157	-728368148441693e-20	-74419932025188845e-22	-26346096946802157e-23
3.290258051610322	-7285401372316563e-21	-74432778031522165e-22	-26363274441103257e-23
3.2910582116423286	-7287116548959638e-21	-7444558134761178e-21	-2638042500440786e-22
3.291858371674335	-728882702086351e-20	-7445834203565621e-21	-26397548661023784e-23
3.2926585317063415	-72905327945325255e-22	-7447106015783661e-21	-26414645436755035e-23
3.2934586917383477	-72922338764510805e-22	-7448373577632547e-21	-26431715356364793e-23
3.294258851770354	-7293930273115715e-21	-7449636895321722e-21	-26448758445418545e-23
3.2950590118023606	-7295621991013426e-21	-7450895975023332e-21	-26465774729308306e-23
3.295859171834367	-7297309036614734e-21	-745215082294335e-20	-2648276423266715e-22
3.296659331866373	-7298991416392758e-21	-7453401445272137e-21	-2649972698099551e-22
3.2974594918983797	-7300669136805875e-21	-7454647848167094e-21	-26516662999078247e-23
3.298259651930386	-7302342204302051e-21	-7455890037788224e-21	-26533572312437484e-23
3.2990598119623926	-7304010625338794e-21	-7457128020311142e-21	-26550454946161657e-23
3.299859971994399	-7305674406363205e-21	-74583618018828415e-22	-2656731092536089e-22
3.300660132026405	-7307333553786821e-21	-7459591388644243e-21	-26584140275427194e-23
3.3014602920584117	-730898807405761e-20	-7460816786721523e-21	-26600943020885226e-23
3.302260452090418	-7310637973575833e-21	-7462038002264276e-21	-26617719187127e-20
3.3030606121224246	-73122832587573655e-22	-7463255041376127e-21	-26634468799848106e-23
3.303860772154431	-7313923936014613e-21	-7464467910185853e-21	-26651191884093615e-23
3.304660932186437	-7315560011739164e-21	-7465676614791875e-21	-266678884639545e-21
3.3054610922184438	-73171914923191375e-22	-7466881161290878e-21	-26684558565408245e-23
3.30626125225045	-7318818384140051e-21	-7468081555783886e-21	-2670120221360834e-22
3.3070614122824566	-7320440693579615e-21	-7469277804352838e-21	-267178194334047e-21
3.307861572314463	-732205842700253e-20	-7470469913068399e-21	-2673441024995081e-22
3.308661732346469	-7323671590770894e-21	-7471657888007306e-21	-26750974688703744e-23
3.3094618923784758	-7325280191249409e-21	-747284173521854e-20	-2676751277364605e-22
3.310262052410482	-73268842347602725e-22	-7474021460778836e-21	-2678402453121058e-22
3.3110622124424887	-7328483727669921e-21	-747519707071289e-20	-2680050998607377e-22
3.311862372474495	-733007867629535e-20	-7476368571077488e-21	-26816969163042173e-23
3.312662532506501	-7331669086970034e-21	-7477535967898193e-21	-26833402087009066e-23
3.313462692538508	-733325496601097e-20	-7478699267209239e-21	-26849808783539937e-23
3.314262852570514	-733483631973602e-20	-7479858475018843e-21	-2686618927752807e-22
3.3150630126025207	-7336413154432689e-21	-74810135973395545e-22	-2688254359412695e-22
3.315863172634527	-7337985476413636e-21	-7482164640178722e-21	-2689887175803471e-22
3.316663332666533	-73395532919689685e-22	-7483311609533284e-21	-2691517379464336e-22
3.31746349269854	-7341116607370579e-21	-7484454511388905e-21	-26931449728694393e-23
3.318263652730546	-734267542891031e-20	-748559335172691e-20	-26947699585514774e-23
3.3190638127625527	-734422976283837e-20	-7486728136518218e-21	-26963923390431466e-23
3.319863972794559	-7345779615431855e-21	-7487858871734615e-21	-26980121167123443e-23
3.320664132826565	-7347324992944444e-21	-7488985563343549e-21	-26996292942457235e-23
3.321464292858572	-7348865901622877e-21	-7490108217276907e-21	-2701243873989498e-22
3.322264452890578	-73504023477000136e-22	-7491226839495199e-21	-2702855858526237e-22
3.3230646129225847	-73519343374208596e-22	-7492341435945057e-21	-2704465250353942e-22
3.323864772954591	-7353461877007868e-21	-7493452012537552e-21	-27060720519380896e-23
3.324664932986597	-735498497267742e-20	-7494558575198498e-21	-2707676265776681e-22
3.325465093018604	-7356503630653703e-21	-7495661129857181e-21	-27092778944067496e-23
3.32626525305061	-7358017857126212e-21	-7496759682404722e-21	-271087694026775e-21
3.3270654130826167	-73595276582965816e-22	-7497854238757394e-21	-2712473405948757e-22
3.327865573114623	-7361033040366449e-21	-74989448048045845e-22	-2714067293852363e-22
3.328665733146629	-73625340095192365e-22	-7500031386433945e-21	-2715658606504759e-22
3.329465893178636	-736403057192709e-20	-75011139895227175e-22	-27172473463952726e-23
3.330266053210642	-7365522733763022e-21	-7502192619943809e-21	-2718833516032748e-22
3.3310662132426487	-7367010501180965e-21	-7503267283566657e-21	-2720417117908682e-22
3.331866373274655	-7368493880350463e-21	-7504337986240749e-21	-27219981544733714e-23
3.332666533306661	-7369972877415039e-21	-7505404733827714e-21	-272357662828987e-21
3.333466693338668	-7371447498525155e-21	-7506467532176174e-21	-2725152541793296e-22
3.334266853370674	-7372917749805252e-21	-75075263870991865e-22	-2726725897505503e-22
3.3350670134026807	-7374383637384976e-21	-7508581304444505e-21	-272829669790281e-21
3.335867173434687	-7375845167393105e-21	-75096322900321255e-22	-2729864945461534e-22
3.336667333466693	-73773023459332634e-22	-7510679349673373e-21	-27314306426991924e-23
3.3374674934987	-73787551791307596e-22	-7511722489170897e-21	-27329937920400615e-23
3.338267653530706	-7380203673066667e-21	-7512761714342092e-21	-27345543960753844e-23
3.3390678135627128	-7381647833849814e-21	-7513797030962721e-21	-27361124572034164e-23
3.339867973594719	-7383087667551733e-21	-7514828444837168e-21	-27376679779395063e-23
3.340668133626725	-7384523180263038e-21	-7515855961720379e-21	-2739220960723109e-22
3.341468293658732	-738595437805873e-20	-7516879587406329e-21	-2740771408112942e-22
3.342268453690738	-7387381266997332e-21	-7517899327655168e-21	-2742319322567976e-22
3.3430686137227443	-7388803853139968e-21	-7518915188209699e-21	-27438647065363385e-23
3.343868773754751	-73902221425295456e-22	-7519927174840478e-21	-27454075625116953e-23
3.3446689337867572	-73916361412219855e-22	-7520935293289441e-21	-2746947893024574e-22
3.345469093818764	-7393045855263666e-21	-7521939549275103e-21	-27484857004819035e-23
3.34626925385077	-7394451290661068e-21	-75229399485428686e-22	-27500209873903593e-23
3.3470694138827763	-7395852453456232e-21	-7523936496808652e-21	-27515537562392695e-23
3.347869573914783	-739724934966518e-20	-7524929199790968e-21	-27530840094832677e-23
3.3486697339467892	-73986419852857185e-22	-7525918063194456e-21	-27546117496138507e-23
3.349469893978796	-7400030366341674e-21	-7526903092722886e-21	-27561369790986626e-23
3.350270054010802	-7401414498804833e-21	-7527884294064417e-21	-2757659700409684e-22
3.3510702140428084	-7402794388686011e-21	-75288616729132785e-22	-27591799160600963e-23
3.351870374074815	-7404170041949189e-21	-7529835234956761e-21	-27606976284720065e-23
3.3526705341068213	-7405541464580896e-21	-7530804985839655e-21	-27622128401325746e-23
3.353470694138828	-7406908662561593e-21	-75317709312492515e-22	-27637255535029395e-23
3.354270854170834	-7408271641829237e-21	-7532733076848555e-21	-2765235771059419e-22
3.3550710142028404	-740963040834694e-20	-7533691428270213e-21	-27667434952870044e-23
3.355871174234847	-7410984968063937e-21	-7534645991173761e-21	-2768248728649003e-22
3.3566713342668533	-7412335326928594e-21	-7535596771190978e-21	-27697514735870385e-23
3.35747149429886	-7413681490868462e-21	-753654377394844e-20	-27712517325644177e-23
3.358271654330866	-74150234658102235e-22	-7537487005088335e-21	-27727495080791427e-23
3.3590718143628724	-7416361257673622e-21	-7538426470199942e-21	-27742448025880155e-23
3.359871974394879	-7417694872371462e-21	-7539362174911572e-21	-2775737618610722e-22
3.3606721344268853	-741902431581655e-20	-75402941248220445e-22	-2777227958467455e-22
3.361472294458892	-7420349593912148e-21	-7541222325516302e-21	-2778715824721268e-22
3.362272454490898	-7421670712535501e-21	-75421467825975e-19	-2780201219831132e-22
3.3630726145229044	-7422987677589005e-21	-7543067501637572e-21	-27816841462299964e-23
3.363872774554911	-74243004949290856e-22	-7543984488214521e-21	-2783164606379e-19
3.3646729345869173	-7425609170459008e-21	-7544897747891605e-21	-27846426027501245e-23
3.365473094618924	-7426913710031728e-21	-7545807286241622e-21	-27861181377914976e-23
3.36627325465093	-7428214119495867e-21	-7546713108800944e-21	-2787591213966427e-22
3.3670734146829364	-742951040471132e-20	-75476152211319605e-22	-278906183369702e-21
3.367873574714943	-7430802571519769e-21	-7548513628769307e-21	-2790529999531152e-22
3.3686737347469493	-7432090625768099e-21	-7549408337237211e-21	-2791995713793353e-22
3.369473894778956	-7433374573288451e-21	-7550299352075511e-21	-27934589790076444e-23
3.370274054810962	-743465441989475e-20	-7551186678791955e-21	-2794919797624324e-22
3.3710742148429684	-74359301714078604e-22	-7552070322896891e-21	-2796378172089352e-22
3.371874374874975	-7437201833639974e-21	-7552950289898934e-21	-2797834104892056e-22
3.3726745349069813	-7438469412401547e-21	-7553826585308433e-21	-27992875983721445e-23
3.373474694938988	-74397329134908916e-22	-7554699214601911e-21	-2800738655077493e-22
3.374274854970994	-7440992342682903e-21	-7555568183268031e-21	-2802187277412861e-22
3.3750750150030004	-7442247705773293e-21	-7556433496786787e-21	-28036334678003573e-23
3.375875175035007	-7443499008543894e-21	-7557295160626892e-21	-28050772287358146e-23
3.3766753350670133	-7444746256755723e-21	-7558153180249258e-21	-2806518562647846e-22
3.37747549509902	-7445989456180205e-21	-7559007561113058e-21	-2807957471965064e-22
3.3782756551310262	-7447228612560142e-21	-7559858308672264e-21	-28093939591399344e-23
3.3790758151630325	-7448463731665224e-21	-7560705428362631e-21	-2810828026581554e-22
3.379875975195039	-7449694819223508e-21	-7561548925623385e-21	-2812259676811778e-22
3.3806761352270454	-7450921880981266e-21	-7562388805889414e-21	-2813688912157303e-22
3.381476295259052	-7452144922669157e-21	-75632250745721885e-22	-2815115735124805e-22
3.3822764552910582	-7453363950008299e-21	-7564057737097923e-21	-2816540148166749e-22
3.3830766153230645	-7454578968704197e-21	-756488679886768e-20	-281796215365537e-21
3.383876775355071	-7455789984476234e-21	-7565712265290327e-21	-2819381754075659e-22
3.3846769353870774	-7456997003028182e-21	-7566534141755649e-21	-28207989518237025e-23
3.385477095419084	-74582000300655454e-22	-7567352433660371e-21	-28222137493259455e-23
3.3862772554510903	-74593990712530645e-22	-7568167146377799e-21	-2823626149082558e-22
3.3870774154830965	-74605941322919075e-22	-7568978285283842e-21	-28250361534679427e-23
3.387877575515103	-7461785218855488e-21	-7569785855746601e-21	-2826443764902039e-22
3.3886777355471094	-7462972336608545e-21	-75705898631359125e-22	-28278489858459856e-23
3.3894778955791156	-7464155491225359e-21	-7571390312795592e-21	-2829251818737069e-22
3.3902780556111223	-7465334688353323e-21	-757218721007466e-20	-2830652265917166e-22
3.3910782156431285	-7466509933637226e-21	-7572980560320401e-21	-2832050329916805e-22
3.391878375675135	-74676812327218595e-22	-75737703688653554e-22	-2833446013097377e-22
3.3926785357071414	-7468848591259819e-21	-7574556641032522e-21	-2834839317863644e-22
3.3934786957391476	-7470012014855129e-21	-75753393821475015e-22	-28362302467092697e-23
3.3942788557711543	-7471171509156049e-21	-7576118597528089e-21	-28376188019934787e-23
3.3950790158031605	-747232707975793e-20	-7576894292467794e-21	-2839004986147052e-22
3.395879175835167	-7473478732283011e-21	-7577666472279206e-21	-28403888016181184e-23
3.3966793358671734	-7474626472323172e-21	-7578435142250629e-21	-28417702507984276e-23
3.3974794958991796	-7475770305484172e-21	-75792003076669e-19	-28431493360623825e-23
3.3982796559311863	-7476910237354424e-21	-7579961973814588e-21	-28445260599014796e-23
3.3990798159631925	-7478046273507594e-21	-75807201459750576e-22	-28459004246944586e-23
3.399879975995199	-74791784195294905e-22	-7581474829393246e-21	-2847272432835238e-22
3.4006801360272054	-7480306680980771e-21	-7582226029344448e-21	-2848642086756767e-22
3.4014802960592116	-74814310634481115e-22	-758297375108314e-20	-2850009388857301e-22
3.4022804560912183	-7482551572457474e-21	-75837179998611975e-22	-28513743415762953e-23
3.4030806161232245	-7483668213573852e-21	-75844587808932e-19	-2852736947288152e-22
3.403880776155231	-74847809923362166e-22	-75851960994457665e-22	-2854097208388959e-22
3.4046809361872374	-74858899142887445e-22	-7585929960718732e-21	-28554551273658746e-23
3.4054810962192437	-74869949849556625e-22	-7586660369955298e-21	-2856810706489219e-22
3.4062812562512503	-7488096209862932e-21	-7587387332350093e-21	-28581639482526573e-23
3.4070814162832566	-7489193594519168e-21	-75881108531246355e-22	-28595148550761285e-23
3.4078815763152632	-7490287144440791e-21	-7588830937469218e-21	-2860863429277657e-22
3.4086817363472695	-7491376865131211e-21	-758954759057847e-20	-2862209673322718e-22
3.4094818963792757	-7492462762094705e-21	-7590260817647021e-21	-2863553589581378e-22
3.4102820564112823	-7493544840810398e-21	-7590970623855622e-21	-2864895180419366e-22
3.4110822164432886	-7494623106771292e-21	-7591677014365077e-21	-28662344483043264e-23
3.4118823764752952	-7495697565441765e-21	-7592379994363942e-21	-2867571395628009e-22
3.4126825365073015	-7496768222306147e-21	-7593079568987866e-21	-2868906024727953e-22
3.4134826965393077	-749783508282708e-20	-7593775743411531e-21	-2870238337969889e-22
3.4142828565713144	-7498898152454199e-21	-7594468522773186e-21	-2871568337845312e-22
3.4150830166033206	-7499957436645811e-21	-7595157912218889e-21	-2872896026689595e-22
3.4158831766353273	-7501012940842877e-21	-7595843916871278e-21	-28742214069096654e-23
3.4166833366673335	-7502064670488959e-21	-7596526541872942e-21	-2875544480869085e-22
3.4174834966993397	-7503112631012873e-21	-7597205792339579e-21	-28768652509552663e-23
3.4182836567313464	-7504156827852111e-21	-7597881673386889e-21	-2878183719536107e-22
3.4190838167633526	-7505197266394724e-21	-7598554190118428e-21	-2879499889035884e-22
3.4198839767953593	-7506233952068661e-21	-759922334764556e-20	-28808137618810403e-23
3.4206841368273655	-7507266890293199e-21	-7599889151055361e-21	-28821253403332227e-23
3.4214842968593717	-7508296086450317e-21	-76005516054323055e-22	-2883434626805865e-22
3.4222844568913784	-7509321545939342e-21	-7601210715877348e-21	-2884741623760106e-22
3.4230846169233846	-7510343274145723e-21	-7601866487446339e-21	-2886046333468433e-22
3.4238847769553913	-7511361276446235e-21	-76025189252098765e-22	-28873487584115017e-23
3.4246849369873975	-75123755582228585e-22	-7603168034248098e-21	-28886489008748094e-23
3.4254850970194037	-75133861248358885e-22	-7603813819605579e-21	-28899467632609484e-23
3.4262852570514104	-7514392981651692e-21	-7604456286319956e-21	-28912423479399846e-23
3.4270854170834166	-7515396134009748e-21	-7605095439455756e-21	-2892535657321015e-22
3.4278855771154233	-751639558727122e-20	-7605731284043675e-21	-28938266937220646e-23
3.4286857371474295	-7517391346771249e-21	-76063638251031365e-22	-2895115459558735e-22
3.4294858971794357	-7518383417846712e-21	-7606993067675247e-21	-2896401957144714e-22
3.4302860572114424	-7519371805835354e-21	-7607619016770754e-21	-28976861888652464e-23
3.4310862172434486	-75203565160358865e-22	-7608241677388265e-21	-28989681571142505e-23
3.431886377275455	-7521337553781718e-21	-7608861054541997e-21	-29002478641989085e-23
3.4326865373074615	-7522314924374163e-21	-7609477153240098e-21	-2901525312563012e-22
3.4334866973394678	-7523288633118873e-21	-7610089978449079e-21	-2902800504502902e-22
3.4342868573714744	-7524258685316296e-21	-7610699535179691e-21	-2904073442399485e-22
3.4350870174034807	-7525225086249532e-21	-7611305828394976e-21	-29053441285816287e-23
3.435887177435487	-7526187841203416e-21	-76119088630787965e-22	-2906612565441082e-22
3.4366873374674936	-7527146955449773e-21	-7612508644186389e-21	-2907878755376101e-22
3.4374874974994998	-752810243426303e-20	-7613105176686001e-21	-29091427006288154e-23
3.4382876575315064	-7529054282917613e-21	-76136984655285345e-22	-2910404403601817e-22
3.4390878175635127	-7530002506655857e-21	-7614288515658818e-21	-291166386670854e-21
3.439887977595519	-7530947110736576e-21	-7614875332016477e-21	-2912921092214967e-22
3.4406881376275256	-7531888100407308e-21	-7615458919532463e-21	-2914176082534532e-22
3.441488297659532	-7532825480897377e-21	-7616039283141196e-21	-29154288399635755e-23
3.4422884576915385	-7533759257448251e-21	-76166164277588835e-22	-2916679366878668e-22
3.4430886177235447	-7534689435278845e-21	-7617190358306068e-21	-2917927665615182e-22
3.443888777755551	-7535616019616748e-21	-761776107969115e-20	-2919173738504151e-22
3.4446889377875576	-75365390156652626e-22	-7618328596807784e-21	-2920417587919978e-22
3.445489097819564	-7537458428636366e-21	-7618892914564371e-21	-2921659216165509e-22
3.4462892578515705	-7538374263740301e-21	-76194540378450235e-22	-2922898625591294e-22
3.4470894178835767	-75392865261569506e-22	-7620011971528652e-21	-29241358185955885e-23
3.447889577915583	-7540195221081812e-21	-7620566720500238e-21	-2925370797427027e-22
3.4486897379475896	-7541100353688698e-21	-76211182896274154e-22	-2926603564457845e-22
3.449489897979596	-7542001929159228e-21	-7621666683764808e-21	-29278341220364233e-23
3.4502900580116025	-75428999526715515e-22	-7622211907782651e-21	-292906247247645e-21
3.4510902180436087	-75437944293699905e-22	-76227539665321e-19	-2930288618132812e-22
3.451890378075615	-7544685364423154e-21	-7623292864858237e-21	-2931512561284502e-22
3.4526905381076216	-7545572762964088e-21	-7623828607598339e-21	-29327343043319444e-23
3.453490698139628	-75464566301596675e-22	-76243611995784055e-22	-29339538495693103e-23
3.4542908581716345	-75473369711498775e-22	-7624890645640051e-21	-29351711993016137e-23
3.4550910182036407	-7548213791046081e-21	-7625416950588458e-21	-2936386355857721e-22
3.455891178235647	-75490870949839264e-22	-7625940119247894e-21	-29375993215730034e-23
3.4566913382676536	-754995688807044e-20	-7626460156427879e-21	-29388100988262007e-23
3.45749149829966	-7550823175436934e-21	-7626977066925791e-21	-29400186898616114e-23
3.4582916583316665	-7551685962180026e-21	-7627490855536406e-21	-29412250969864176e-23
3.4590918183636727	-7552545253398067e-21	-7628001527052765e-21	-29424293225923694e-23
3.459891978395679	-75534010541902785e-22	-762850908625403e-20	-29436313689519544e-23
3.4606921384276856	-7554253369637665e-21	-7629013537919366e-21	-2944831238355008e-22
3.461492298459692	-7555102204826435e-21	-7629514886814924e-21	-2946028933197616e-22
3.4622924584916985	-7555947564835859e-21	-7630013137716399e-21	-2947224455689384e-22
3.4630926185237048	-7556789454723524e-21	-7630508295365657e-21	-29484178082003765e-23
3.463892778555711	-7557627879564363e-21	-7631000364527116e-21	-2949608993039945e-22
3.4646929385877177	-7558462844399483e-21	-7631489349952184e-21	-2950798012541292e-22
3.465493098619724	-7559294354295143e-21	-7631975256367114e-21	-2951984868953053e-22
3.4662932586517305	-7560122414295052e-21	-7632458088505968e-21	-2953169564578074e-22
3.4670934186837368	-75609470294255715e-22	-763293785110801e-20	-29543521017885883e-23
3.467893578715743	-7561768204721736e-21	-7633414548883014e-21	-29555324828202216e-23
3.4686937387477497	-75625859452159785e-22	-7633888186553764e-21	-2956710710051713e-22
3.469493898779756	-7563400255919915e-21	-7634358768819627e-21	-29578867856731514e-23
3.4702940588117626	-75642111418538355e-22	-7634826300393846e-21	-2959060712069781e-22
3.471094218843769	-75650186080215495e-22	-7635290785970583e-21	-29602324915119216e-23
3.471894378875775	-7565822659421663e-21	-7635752230236194e-21	-29614021262829027e-23
3.4726945389077817	-7566623301051914e-21	-7636210637888309e-21	-2962569618728938e-22
3.473494698939788	-75674205379005e-19	-7636666013593335e-21	-29637349710509575e-23
3.4742948589717946	-7568214374955619e-21	-7637118362014209e-21	-2964898185603849e-22
3.475095019003801	-7569004817176844e-21	-763756768783902e-20	-2966059264657931e-22
3.475895179035807	-7569791869558445e-21	-7638013995716827e-21	-2967218210533397e-22
3.4766953390678137	-75705755370452515e-22	-7638457290295823e-21	-2968375025496229e-22
3.47749549909982	-7571355824598572e-21	-763889757623374e-20	-29695297118167464e-23
3.478295659131826	-7572132737183185e-21	-7639334858172697e-21	-2970682271778279e-22
3.479095819163833	-7572906279729175e-21	-7639769140747009e-21	-29718327076728307e-23
3.479895979195839	-7573676457183105e-21	-7640200428579713e-21	-2972981021796741e-22
3.4806961392278457	-7574443274481132e-21	-7640628726308593e-21	-2974127216422498e-22
3.481496299259852	-7575206736541197e-21	-7641054038528931e-21	-29752712938399366e-23
3.482296459291858	-75759668482959855e-22	-7641476369874174e-21	-29764132562738396e-23
3.483096619323865	-7576723614661704e-21	-7641895724946543e-21	-2977553106040063e-22
3.483896779355871	-7577477040541548e-21	-764231210833178e-20	-2978690845404589e-22
3.4846969393878777	-7578227130835245e-21	-7642725524636441e-21	-2979826476646411e-22
3.485497099419884	-75789738904459905e-22	-764313597844974e-20	-2980960002044522e-22
3.48629725945189	-7579717324264837e-21	-764354347434354e-20	-29820914238562306e-23
3.487097419483897	-7580457437171562e-21	-7643948016896641e-21	-29832207443106565e-23
3.487897579515903	-7581194234052881e-21	-764434961068091e-20	-29843479657453396e-23
3.4886977395479097	-75819277197772955e-22	-7644748260260403e-21	-2985473090406747e-22
3.489497899579916	-7582657899208103e-21	-7645143970186168e-21	-29865961205413454e-23
3.490298059611922	-7583384777218143e-21	-7645536745020526e-21	-2987717058417286e-22
3.491098219643929	-75841083586568325e-22	-7645926589306719e-21	-2988835906270193e-22
3.491898379675935	-7584828648367521e-21	-7646313507579314e-21	-2989952666394239e-22
3.4926985397079418	-7585545651196159e-21	-7646697504372878e-21	-29910673410402273e-23
3.493498699739948	-75862593719782864e-22	-7647078584215906e-21	-2992179932458962e-22
3.494298859771954	-75869698155546506e-22	-7647456751632559e-21	-29932904429359405e-23
3.495099019803961	-7587676986739976e-21	-7647832011132248e-21	-2994398874639568e-22
3.495899179835967	-7588380890358529e-21	-7648204367236532e-21	-2995505229870521e-22
3.4966993398679738	-7589081531213758e-21	-7648573824440077e-21	-2996609510946824e-22
3.49749949989998	-7589778914122991e-21	-7648940387250565e-21	-29977117200130285e-23
3.498299659931986	-7590473043882738e-21	-7649304060147917e-21	-29988118593676436e-23
3.499099819963993	-75911639252938465e-22	-7649664847626803e-21	-29999099312115994e-23
3.499899979995999	-7591851563134612e-21	-765002275416888e-20	-3001005937899783e-22
3.500700140028006	-7592535962193739e-21	-7650377784237591e-21	-3002099881539884e-22
3.501500300060012	-7593217127259064e-21	-7650729942314596e-21	-3003191764462936e-22
3.5023004600920182	-7593895063086331e-21	-7651079232856399e-21	-3004281588861197e-22
3.503100620124025	-7594569774445163e-21	-7651425660320371e-21	-30053693570158274e-23
3.503900780156031	-7595241266098243e-21	-7651769229160416e-21	-3006455071127758e-22
3.504700940188038	-7595909542795244e-21	-7652109943817424e-21	-3007538733443456e-22
3.505501100220044	-7596574609282369e-21	-765244780872535e-20	-300862034617903e-21
3.5063012602520502	-7597236470309292e-21	-7652782828341566e-21	-30096999116134733e-23
3.507101420284057	-759789513060747e-20	-7653115007071401e-21	-3010777431913022e-22
3.507901580316063	-7598550594908361e-21	-765344434934534e-20	-3011852909363174e-22
3.50870174034807	-7599202867922608e-21	-7653770859581722e-21	-30129263461735334e-23
3.509501900380076	-7599851954385138e-21	-7654094542175471e-21	-30139977445818936e-23
3.5103020604120823	-7600497859004858e-21	-7654415401546662e-21	-30150671067870165e-23
3.511102220444089	-7601140586480266e-21	-7654733442091083e-21	-30161344349898325e-23
3.511902380476095	-7601780141524607e-21	-7655048668200187e-21	-30171997314953555e-23
3.512702540508102	-76024165288155615e-22	-7655361084256754e-21	-3018262998450306e-22
3.513502700540108	-76030497530577e-19	-7655670694643561e-21	-30193242380859714e-23
3.5143028605721143	-7603679818924368e-21	-7655977503743389e-21	-30203834526618296e-23
3.515103020604121	-7604306731092379e-21	-7656281515921667e-21	-3021440644335443e-22
3.515903180636127	-76049304942402834e-22	-7656582735535156e-21	-302249581536412e-21
3.516703340668134	-760555111302668e-20	-7656881166962295e-21	-3023548967935781e-22
3.51750350070014	-7606168592112772e-21	-7657176814532957e-21	-3024600104275209e-22
3.5183036607321463	-7606782936150219e-21	-7657469682598693e-21	-30256492265876705e-23
3.519103820764153	-7607394149792418e-21	-7657759775505854e-21	-30266963370350654e-23
3.519903980796159	-7608002237672815e-21	-7658047097594718e-21	-30277414379245755e-23
3.520704140828166	-7608607204436131e-21	-7658331653181277e-21	-3028784531368227e-22
3.521504300860172	-7609209054708875e-21	-7658613446591064e-21	-30298256196406755e-23
3.5223044608921783	-760980779311235e-20	-7658892482153082e-21	-3030864704869126e-22
3.523104620924185	-7610403424271328e-21	-7659168764172046e-21	-3031901789302214e-22
3.523904780956191	-7610995952794103e-21	-765944229695354e-20	-30329368751582167e-23
3.5247049409881974	-761158538328463e-20	-7659713084810955e-21	-3033969964560002e-22
3.525505101020204	-7612171720358142e-21	-7659981132021251e-21	-30350010597800584e-23
3.5263052610522103	-7612754968596043e-21	-7660246442878736e-21	-3036030162973779e-22
3.527105421084217	-7613335132597952e-21	-7660509021678585e-21	-3037057276303063e-22
3.527905581116223	-7613912216939203e-21	-7660768872689953e-21	-30380824020252196e-23
3.5287057411482294	-761448622620467e-20	-766102600018026e-20	-3039105542302148e-22
3.529505901180236	-7615057164963614e-21	-7661280408416057e-21	-3040126699317431e-22
3.5303060612122423	-7615625037778358e-21	-7661532101675174e-21	-3041145875265494e-22
3.531106221244249	-761618984922597e-20	-7661781084200743e-21	-30421630723147415e-23
3.5319063812762552	-7616751603847088e-21	-766202736024544e-20	-304317829265743e-21
3.5327065413082614	-7617310306187557e-21	-766227093404806e-20	-3044191538461964e-22
3.533506701340268	-7617865960804493e-21	-7662511809858677e-21	-3045202811950958e-22
3.5343068613722743	-7618418572225526e-21	-7662749991891801e-21	-30462121152386064e-23
3.535107021404281	-7618968144996498e-21	-7662985484392301e-21	-3047219450525839e-22
3.5359071814362872	-7619514683636364e-21	-7663218291580759e-21	-3048224820035271e-22
3.5367073414682935	-7620058192658874e-21	-7663448417667348e-21	-30492282258832645e-23
3.5375075015003	-7620598676584718e-21	-7663675866852702e-21	-3050229670259908e-22
3.5383076615323064	-7621136139926779e-21	-766390064335827e-20	-30512291553292693e-23
3.539107821564313	-76216705871892665e-22	-7664122751376012e-21	-3052226683294447e-22
3.5399079815963193	-76222020228685836e-22	-7664342195102224e-21	-30532222562392776e-23
3.5407081416283255	-7622730451455062e-21	-7664558978727129e-21	-30542158764557646e-23
3.541508301660332	-762325587743036e-20	-7664773106430545e-21	-3055207546014734e-22
3.5423084616923384	-7623778305291748e-21	-766498458238795e-20	-3056197267097601e-22
3.543108621724345	-7624297739508741e-21	-7665193410771355e-21	-3057185041857591e-22
3.5439087817563513	-7624814184539579e-21	-7665399595748433e-21	-30581708724826233e-23
3.5447089417883575	-7625327644868521e-21	-7665603141480785e-21	-30591547611020717e-23
3.545509101820364	-7625838124926919e-21	-7665804052112667e-21	-30601367098951823e-23
3.5463092618523704	-7626345629187757e-21	-766600233181175e-20	-306111672098916e-21
3.547109421884377	-762685016211101e-20	-7666197984703207e-21	-30620947965567455e-23
3.5479095819163833	-7627351728111548e-21	-76663910149391e-19	-3063070938768512e-22
3.5487097419483895	-7627850331633733e-21	-7666581426647202e-21	-30640451497234746e-23
3.549509901980396	-76283459771045795e-22	-766676922395182e-20	-30650174315943746e-23
3.5503100620124024	-7628838668965847e-21	-7666954410984195e-21	-30659877865669635e-23
3.551110222044409	-762932841162807e-20	-7667136991854756e-21	-30669562166947203e-23
3.5519103820764153	-7629815209498313e-21	-7667316970670461e-21	-30679227242327856e-23
3.5527105421084215	-7630299066986243e-21	-76674943515374e-19	-3068887311249817e-22
3.553510702140428	-7630779988501528e-21	-7667669138561664e-21	-30698499798708506e-23
3.5543108621724344	-7631257978436487e-21	-7667841335829394e-21	-3070810732285975e-22
3.555111022204441	-7631733041181706e-21	-7668010947437139e-21	-3071769570622395e-22
3.5559111822364473	-7632205181131238e-21	-766817797746757e-20	-30727264969986415e-23
3.5567113422684535	-7632674402647047e-21	-7668342429996422e-21	-3073681513574445e-22
3.55751150230046	-7633140710122319e-21	-7668504309084681e-21	-30746346224379793e-23
3.5583116623324664	-7633604107918149e-21	-7668663618827162e-21	-30755858257728273e-23
3.559111822364473	-7634064600405173e-21	-7668820363264904e-21	-30765351256519836e-23
3.5599119823964793	-7634522191931475e-21	-7668974546449353e-21	-30774825242438526e-23
3.5607121424284855	-7634976886855549e-21	-7669126172452773e-21	-30784280236452813e-23
3.561512302460492	-7635428689522009e-21	-766927524530319e-20	-3079371626018169e-22
3.5623124624924984	-7635877604272e-18	-7669421769049452e-21	-3080313333463699e-22
3.563112622524505	-763632363545274e-20	-766956574771438e-20	-30812531480938973e-23
3.5639127825565113	-7636766787372413e-21	-7669707185346819e-21	-3082191072042474e-22
3.5647129425885176	-7637207064379106e-21	-7669846085946175e-21	-30831271074127815e-23
3.5655131026205242	-763764447077233e-20	-766998245355175e-20	-3084061256358045e-22
3.5663132626525305	-7638079010879352e-21	-7670116292167288e-21	-3084993520968606e-22
3.567113422684537	-7638510689008358e-21	-7670247605807805e-21	-3085923903302281e-22
3.5679135827165434	-7638939509458861e-21	-7670376398459695e-21	-3086852405540484e-22
3.5687137427485496	-7639365476522567e-21	-767050267413364e-20	-3087779029777894e-22
3.5695139027805562	-7639788594497252e-21	-7670626436825576e-21	-30887037781287055e-23
3.5703140628125625	-7640208867679826e-21	-7670747690511487e-21	-3089626652704944e-22
3.5711142228445687	-7640626300335976e-21	-767086643917083e-20	-3090547655586109e-22
3.5719143828765754	-7641040896751335e-21	-7670982686784796e-21	-3091466788845195e-22
3.5727145429085816	-7641452661188118e-21	-7671096437318961e-21	-30923840546484387e-23
3.5735147029405883	-7641861597912011e-21	-7671207694745844e-21	-30932994550926865e-23
3.5743148629725945	-7642267711186965e-21	-7671316463015408e-21	-30942129922422595e-23
3.5751150230046007	-7642671005265653e-21	-7671422746099305e-21	-3095124668207015e-22
3.5759151830366074	-764307148440075e-20	-7671526547924946e-21	-3096034485059948e-22
3.5767153430686136	-7643469152829319e-21	-7671627872444034e-21	-30969424449282627e-23
3.5775155031006203	-7643864014791023e-21	-7671726723610002e-21	-309784854991748e-21
3.5783156631326265	-764425607451772e-20	-767182310533205e-20	-30987528020810784e-23
3.5791158231646327	-764464533623433e-20	-7671917021548e-18	-30996552034855476e-23
3.5799159831966394	-7645031804170976e-21	-7672008476189603e-21	-31005557562754395e-23
3.5807161432286456	-7645415482530026e-21	-7672097473159119e-21	-3101454462495559e-22
3.5815163032606523	-7645796375527723e-21	-7672184016373554e-21	-31023513242731116e-23
3.5823164632926585	-7646174487375111e-21	-7672268109749913e-21	-3103246343644228e-22
3.5831166233246647	-7646549822265883e-21	-7672349757180917e-21	-3104139522705756e-22
3.5839167833566714	-7646922384406743e-21	-7672428962556682e-21	-3105030863554542e-22
3.5847169433886776	-7647292177965365e-21	-7672505729782071e-21	-3105920368220213e-22
3.5855171034206843	-7647659207138911e-21	-7672580062735058e-21	-31068080388061206e-23
3.5863172634526905	-7648023476111536e-21	-7672651965294486e-21	-3107693877454649e-22
3.5871174234846968	-7648384989042238e-21	-7672721441343532e-21	-31085778861195297e-23
3.5879175835167034	-7648743750112569e-21	-7672788494746292e-21	-31094600669301364e-23
3.5887177435487096	-7649099763474589e-21	-7672853129374671e-21	-31103404219486215e-23
3.5895179035807163	-7649453033288164e-21	-767291534907108e-20	-3111218953239306e-22
3.5903180636127225	-7649803563707092e-21	-7672975157710024e-21	-31120956628838577e-23
3.5911182236447288	-7650151358875625e-21	-7673032559130447e-21	-31129705529509347e-23
3.5919183836767354	-7650496422941487e-21	-7673087557179097e-21	-3113843625457153e-22
3.5927185437087417	-7650838760033321e-21	-7673140155698387e-21	-31147148824690017e-23
3.5935187037407483	-7651178374279768e-21	-7673190358525525e-21	-31155843261332014e-23
3.5943188637727546	-7651515269813808e-21	-7673238169469965e-21	-31164519584099895e-23
3.595119023804761	-7651849450757142e-21	-767328359237325e-20	-31173177813832026e-23
3.5959191838367675	-7652180921215862e-21	-7673326631049172e-21	-31181817971323404e-23
3.5967193438687737	-765250968529519e-20	-7673367289312387e-21	-3119044007652335e-22
3.5975195039007803	-7652835747115963e-21	-7673405570969745e-21	-31199044150725594e-23
3.5983196639327866	-765315911075825e-20	-7673441479825495e-21	-3120763021400956e-22
3.599119823964793	-7653479780333344e-21	-767347501967261e-20	-312161982866932e-21
3.5999199839967995	-7653797759926521e-21	-767350619430493e-20	-3122474838928961e-22
3.6007201440288057	-7654113053609177e-21	-7673535007524102e-21	-31233280542680535e-23
3.6015203040608124	-7654425665463115e-21	-767356146309621e-20	-3124179476681529e-22
3.6023204640928186	-765473559957014e-20	-7673585564799482e-21	-3125029108194677e-22
3.603120624124825	-7655042859990371e-21	-7673607316414748e-21	-3125876950921692e-22
3.6039207841568315	-76553474507874e-19	-7673626721704623e-21	-31267230068314847e-23
3.6047209441888377	-765564937601701e-20	-7673643784436926e-21	-31275672780035554e-23
3.6055211042208444	-7655948639734116e-21	-7673658508356926e-21	-31284097664415096e-23
3.6063212642528506	-7656245245979756e-21	-7673670897225503e-21	-3129250474203163e-22
3.607121424284857	-765653919879844e-20	-7673680954792261e-21	-3130089403285616e-22
3.6079215843168635	-7656830502232939e-21	-7673688684786857e-21	-3130926555735842e-22
3.6087217443488697	-7657119160300006e-21	-7673694090963232e-21	-31317619336246674e-23
3.6095219043808764	-7657405177034608e-21	-7673697177030224e-21	-3132595538923172e-22
3.6103220644128826	-7657688556458701e-21	-7673697946735704e-21	-313342737366315e-21
3.611122224444889	-7657969302580364e-21	-7673696403796317e-21	-313425743985905e-21
3.6119223844768955	-765824741942242e-20	-7673692551928707e-21	-31350857395730236e-23
3.6127225445089017	-7658522910974734e-21	-7673686394843449e-21	-31359122747891613e-23
3.6135227045409084	-7658795781241914e-21	-7673677936246778e-21	-3136737047571784e-22
3.6143228645729146	-7659066034224234e-21	-7673667179831922e-21	-3137560059850771e-22
3.615123024604921	-7659333673908086e-21	-7673654129305117e-21	-31383813137229703e-23
3.6159231846369275	-7659598704281602e-21	-7673638788356987e-21	-3139200811150787e-22
3.6167233446689337	-7659861129313827e-21	-7673621160679892e-21	-3140018554185532e-22
3.61752350470094	-7660120952985086e-21	-7673601249941903e-21	-3140834544802622e-22
3.6183236647329466	-7660378179265293e-21	-7673579059825839e-21	-31416487850598716e-23
3.619123824764953	-7660632812117422e-21	-7673554594006711e-21	-31424612769023405e-23
3.6199239847969595	-7660884855502717e-21	-7673527856155195e-21	-31432720223466444e-23
3.6207241448289658	-7661134313371142e-21	-7673498849922883e-21	-3144081023446262e-22
3.621524304860972	-7661381189670927e-21	-7673467578969174e-21	-3144888282152758e-22
3.6223244648929787	-7661625488342497e-21	-7673434046950867e-21	-31456938004567267e-23
3.623124624924985	-7661867213333215e-21	-7673398257514348e-21	-3146497580398637e-22
3.6239247849569916	-7662106368574832e-21	-767336021428866e-20	-3147299623932221e-22
3.6247249449889978	-7662342957989558e-21	-7673319920927131e-21	-31480999331087896e-23
3.625525105021004	-7662576985504807e-21	-76732773810562e-19	-31488985098603907e-23
3.6263252650530107	-766280845503238e-20	-7673232598291897e-21	-3149695356238335e-22
3.627125425085017	-7663037370494487e-21	-7673185576279745e-21	-31504904741638286e-23
3.6279255851170236	-7663263735794255e-21	-7673136318622764e-21	-31512838656838453e-23
3.62872574514903	-7663487554834814e-21	-7673084828930046e-21	-3152075532745612e-22
3.629525905181036	-766370883151235e-20	-767303111081849e-20	-31528654773614086e-23
3.6303260652130427	-7663927569722187e-21	-7672975167891116e-21	-3153653701523998e-22
3.631126225245049	-7664143773350104e-21	-7672917003724924e-21	-3154440207161092e-22
3.6319263852770556	-7664357446281016e-21	-7672856621948956e-21	-3155224996293643e-22
3.632726545309062	-7664568592383354e-21	-767279402611419e-20	-315600807090791e-21
3.633526705341068	-766477721554984e-20	-7672729219831455e-21	-3156789432938109e-22
3.6343268653730747	-7664983319623751e-21	-7672662206659533e-21	-31575690844203724e-23
3.635127025405081	-7665186908483064e-21	-7672592990189304e-21	-3158347027280243e-22
3.6359271854370876	-7665387985988405e-21	-7672521573973481e-21	-3159123263467116e-22
3.636727345469094	-7665586555984788e-21	-7672447961589064e-21	-31598977950344706e-23
3.6375275055011	-7665782622308555e-21	-7672372156578358e-21	-3160670623870987e-22
3.6383276655331067	-7665976188818598e-21	-7672294162516628e-21	-316144175200846e-21
3.639127825565113	-7666167259352125e-21	-7672213982935772e-21	-31622111813030436e-23
3.6399279855971196	-7666355837740273e-21	-7672131621394573e-21	-3162978913877606e-22
3.640728145629126	-7666541927801168e-21	-7672047081412788e-21	-31637449515644483e-23
3.641528305661132	-7666725533371152e-21	-7671960366548332e-21	-3164509296391029e-22
3.6423284656931387	-7666906658257942e-21	-7671871480308817e-21	-3165271950295902e-22
3.643128625725145	-7667085306270992e-21	-7671780426239151e-21	-31660329151785883e-23
3.6439287857571516	-7667261481233631e-21	-7671687207844342e-21	-3166792193066547e-22
3.644728945789158	-7667435186938833e-21	-7671591828650216e-21	-316754978591351e-21
3.645529105821164	-7667606427184774e-21	-7671494292154843e-21	-3168305695636347e-22
3.6463292658531707	-7667775205758356e-21	-7671394601885782e-21	-31690599242256527e-23
3.647129425885177	-7667941526462094e-21	-7671292761323757e-21	-3169812473591792e-22
3.6479295859171836	-7668105393069877e-21	-7671188773974644e-21	-3170563345668981e-22
3.64872974594919	-7668266809356464e-21	-7671082643329573e-21	-3171312542447815e-22
3.649529905981196	-7668425779096613e-21	-7670974372875339e-21	-317206006583649e-21
3.6503300660132028	-766858230606595e-20	-7670863966089195e-21	-3172805917797412e-22
3.651130226045209	-7668736394021887e-21	-767075142645273e-20	-3173550100262629e-22
3.6519303860772157	-7668888046733109e-21	-7670636757431057e-21	-3174292615153347e-22
3.652730546109222	-7669037267931875e-21	-7670519962510967e-21	-3175033464427636e-22
3.653530706141228	-7669184061392942e-21	-7670401045135888e-21	-3175772650047901e-22
3.6543308661732348	-7669328430839027e-21	-7670280008775267e-21	-31765101739049915e-23
3.655131026205241	-766947038001193e-20	-7670156856884672e-21	-31772460379114395e-23
3.6559311862372477	-7669609912663855e-21	-7670031592905795e-21	-3177980244036156e-22
3.656731346269254	-7669747032506245e-21	-7669904220281194e-21	-31787127941981796e-23
3.65753150630126	-7669881743266153e-21	-7669774742455164e-21	-3179443690355579e-22
3.658331666333267	-7670014048664561e-21	-7669643162870263e-21	-31801729343796867e-23
3.659131826365273	-7670143952414644e-21	-766950948494216e-20	-3180900528219899e-22
3.6599319863972792	-7670271458227844e-21	-7669373712104743e-21	-3181626473790916e-22
3.660732146429286	-7670396569819937e-21	-7669235847773681e-21	-31823507730009346e-23
3.661532306461292	-7670519290872875e-21	-7669095895373318e-21	-3183073427801518e-22
3.662332466493299	-767063962508769e-20	-7668953858308916e-21	-3183794440066168e-22
3.663132626525305	-767075757616021e-20	-766880973999181e-20	-31845138117442794e-23
3.6639327865573112	-7670873147774988e-21	-766866354381772e-20	-318523154478308e-21
3.664732946589318	-7670986343609638e-21	-7668515273197112e-21	-3185947640978008e-22
3.665533106621324	-7671097167341774e-21	-7668364931504891e-21	-3186662102328333e-22
3.666333266653331	-7671205622644672e-21	-7668212522139381e-21	-3187374930735745e-22
3.667133426685337	-7671311713175998e-21	-7668058048491098e-21	-3188086128117114e-22
3.6679335867173433	-7671415442610761e-21	-7667901513927142e-21	-3188795696337267e-22
3.66873374674935	-7671516814593618e-21	-766774292182762e-20	-3189503637300063e-22
3.669533906781356	-7671615832790038e-21	-7667582275557895e-21	-3190209952931046e-22
3.670334066813363	-7671712500832532e-21	-7667419578489404e-21	-31909146451622634e-23
3.671134226845369	-7671806822369225e-21	-7667254833977968e-21	-31916177158281857e-23
3.6719343868773753	-7671898801044769e-21	-7667088045388952e-21	-319231916683484e-21
3.672734546909382	-767198844048387e-20	-7666919216059095e-21	-31930190001272854e-23
3.673534706941388	-767207574431817e-20	-7666748349345956e-21	-31937172175399917e-23
3.674334866973395	-7672160716168039e-21	-7666575448589744e-21	-31944138210115124e-23
3.675135027005401	-7672243359659915e-21	-7666400517126332e-21	-3195108812378486e-22
3.6759351870374073	-7672323678402024e-21	-766622355829246e-20	-3195802193585971e-22
3.676735347069414	-7672401676003457e-21	-7666044575408391e-21	-31964939664641014e-23
3.67753550710142	-767247735606897e-20	-766586357180566e-20	-31971841329535983e-23
3.678335667133427	-7672550722199849e-21	-7665680550801059e-21	-31978726949409737e-23
3.679135827165433	-7672621777987838e-21	-766549551571051e-20	-31985596542151613e-23
3.6799359871974393	-7672690527031623e-21	-7665308469842133e-21	-31992450127841035e-23
3.680736147229446	-7672756972916875e-21	-7665119416504912e-21	-31999287723977025e-23
3.681536307261452	-7672821119210187e-21	-7664928359004362e-21	-3200610935042217e-22
3.682336467293459	-7672882969496364e-21	-7664735300628653e-21	-32012915025369376e-23
3.683136627325465	-7672942527350672e-21	-7664540244672023e-21	-32019704767662083e-23
3.6839367873574713	-7672999796334498e-21	-7664343194423509e-21	-3202647859618709e-22
3.684736947389478	-767305478002224e-20	-7664144153172146e-21	-3203323652907226e-22
3.685537107421484	-7673107481956203e-21	-7663943124182684e-21	-32039978585616385e-23
3.686337267453491	-7673157905689967e-21	-7663740110738088e-21	-3204670478464122e-22
3.687137427485497	-7673206054787524e-21	-7663535116114381e-21	-32053415143992736e-23
3.6879375875175033	-767325193277036e-20	-766332814357111e-20	-32060109682536045e-23
3.68873774754951	-7673295543198996e-21	-7663119196364351e-21	-32066788419353107e-23
3.6895379075815162	-7673336889597523e-21	-7662908277757119e-21	-32073451372853674e-23
3.690338067613523	-7673375975493502e-21	-7662695390992479e-21	-32080098561404133e-23
3.691138227645529	-7673412804414491e-21	-7662480539326506e-21	-3208673000412981e-22
3.6919383876775353	-7673447379879378e-21	-7662263725997931e-21	-3209334571846467e-22
3.692738547709542	-7673479705411386e-21	-766204495424895e-20	-32099945724097835e-23
3.6935387077415482	-7673509784516391e-21	-7661824227315692e-21	-3210653003885358e-22
3.694338867773555	-7673537620695933e-21	-7661601548418669e-21	-32113098681835553e-23
3.695139027805561	-767356321745502e-20	-7661376920787069e-21	-3211965167099814e-22
3.6959391878375674	-7673586578295193e-21	-766115034764401e-20	-3212618902496793e-22
3.696739347869574	-7673607706711917e-21	-7660921832203932e-21	-32132710761959525e-23
3.6975395079015803	-767362660618505e-20	-7660691377676943e-21	-32139216900859725e-23
3.698339667933587	-767364328018924e-20	-7660458987276617e-21	-32145707459861443e-23
3.699139827965593	-7673657732236439e-21	-7660224664198315e-21	-3215218245730938e-22
3.6999399879975994	-76736699657666e-19	-7659988411650408e-21	-32158641911700023e-23
3.700740148029606	-767367998426912e-20	-7659750232819583e-21	-3216508584142144e-22
3.7015403080616123	-7673687791201304e-21	-7659510130896864e-21	-32171514264579815e-23
3.702340468093619	-7673693390023925e-21	-7659268109064601e-21	-32177927199910153e-23
3.703140628125625	-7673696784194287e-21	-7659024170514686e-21	-32184324665301793e-23
3.7039407881576314	-7673697977164488e-21	-7658778318408652e-21	-32190706679576485e-23
3.704740948189638	-7673696972392702e-21	-7658530555927114e-21	-3219707326034167e-22
3.7055411082216443	-7673693773299801e-21	-7658280886240279e-21	-32203424426115526e-23
3.7063412682536505	-7673688383338755e-21	-7658029312514018e-21	-32209760195698114e-23
3.707141428285657	-7673680805931303e-21	-7657775837897722e-21	-32216080586892036e-23
3.7079415883176634	-7673671044520006e-21	-7657520465553791e-21	-3222238561754326e-22
3.70874174834967	-7673659102522268e-21	-7657263198635085e-21	-32228675306213324e-23
3.7095419083816763	-7673644983355495e-21	-7657004040275382e-21	-32234949671311984e-23
3.7103420684136825	-7673628690446632e-21	-7656742993623206e-21	-3224120873103215e-22
3.711142228445689	-7673610227190535e-21	-7656480061827078e-21	-322474525029379e-21
3.7119423884776954	-7673589597005474e-21	-7656215248005166e-21	-32253681005590777e-23
3.712742548509702	-7673566803294112e-21	-7655948555291246e-21	-32259894257010216e-23
3.7135427085417083	-767354184943829e-20	-765567998681476e-20	-32266092275128923e-23
3.7143428685737145	-767351473885021e-20	-7655409545689537e-21	-32272275078638543e-23
3.715143028605721	-7673485474908245e-21	-7655137235026803e-21	-32278442685059784e-23
3.7159431886377274	-7673454060988169e-21	-765486305795253e-20	-32284595112455454e-23
3.716743348669734	-7673420500489171e-21	-7654587017576209e-21	-3229073237884499e-22
3.7175435087017403	-7673384796776615e-21	-765430911697524e-20	-322968545025731e-21
3.7183436687337466	-767334695321066e-20	-765402935927733e-20	-32302961501594167e-23
3.7191438287657532	-7673306973174886e-21	-7653747747564214e-21	-32309053393580686e-23
3.7199439887977594	-7673264860021643e-21	-765346428492717e-20	-32315130197007463e-23
3.720744148829766	-7673220617114562e-21	-7653178974442731e-21	-3232119192883142e-22
3.7215443088617723	-7673174247795587e-21	-7652891819216051e-21	-3232723860811283e-22
3.7223444688937786	-7673125755425746e-21	-7652602822301978e-21	-3233327025228567e-22
3.7231446289257852	-767307514333744e-20	-7652311986783115e-21	-3233928687930432e-22
3.7239447889577915	-7673022414873484e-21	-765201931572472e-20	-32345288506928013e-23
3.724744948989798	-7672967573374087e-21	-765172481220159e-20	-32351275153024404e-23
3.7255451090218044	-7672910622168183e-21	-7651428479270306e-21	-3235724683569967e-22
3.7263452690538106	-7672851564574298e-21	-7651130319980513e-21	-3236320357284314e-22
3.7271454290858173	-7672790403924837e-21	-7650830337391397e-21	-323691453820189e-21
3.7279455891178235	-7672727143534855e-21	-7650528534547396e-21	-3237507228102954e-22
3.72874574914983	-7672661786713338e-21	-7650224914489481e-21	-3238098428767766e-22
3.7295459091818364	-7672594336771872e-21	-7649919480265562e-21	-323868814197225e-21
3.7303460692138426	-767252479701077e-20	-7649612234900127e-21	-3239276369516181e-22
3.7311462292458493	-767245317073121e-20	-7649303181435016e-21	-3239863113153798e-22
3.7319463892778555	-7672379461231768e-21	-7648992322892983e-21	-32404483746566876e-23
3.732746549309862	-767230367180842e-20	-7648679662290714e-21	-3241032155796436e-22
3.7335467093418684	-7672225805736323e-21	-7648365202665708e-21	-3241614458351135e-22
3.7343468693738746	-7672145866306247e-21	-7648048947007761e-21	-32421952840620133e-23
3.7351470294058813	-7672063856792484e-21	-7647730898341365e-21	-3242774634733183e-22
3.7359471894378875	-7671979780470191e-21	-7647411059671927e-21	-32433525121340623e-23
3.736747349469894	-7671893640611056e-21	-7647089434003121e-21	-3243928917997206e-22
3.7375475095019004	-7671805440477228e-21	-7646766024323876e-21	-32445038540269804e-23
3.7383476695339066	-7671715183329118e-21	-7646440833628323e-21	-32450773220752023e-23
3.7391478295659133	-7671622872418467e-21	-7646113864918404e-21	-3245649323917795e-22
3.7399479895979195	-767152851101436e-20	-7645785121169167e-21	-3246219861233104e-22
3.740748149629926	-7671432102345117e-21	-7645454605360869e-21	-32467889357710306e-23
3.7415483096619324	-767133364966855e-20	-7645122320473763e-21	-32473565493660456e-23
3.7423484696939386	-7671233156208643e-21	-7644788269491574e-21	-32479227036748097e-23
3.7431486297259453	-7671130625218868e-21	-7644452455365068e-21	-3248487400516614e-22
3.7439487897579515	-767102605991974e-20	-764411488106756e-20	-3249050641645698e-22
3.744748949789958	-7670919463536978e-21	-7643775549555885e-21	-32496124287230595e-23
3.7455491098219644	-7670810839287626e-21	-7643434463795555e-21	-3250172763561484e-22
3.7463492698539707	-7670700190400871e-21	-7643091626730394e-21	-325073164788919e-21
3.7471494298859773	-7670587520081616e-21	-7642747041306831e-21	-3251289083458248e-22
3.7479495899179835	-7670472831546038e-21	-7642400710485171e-21	-3251845072022898e-22
3.74874974994999	-7670356127999906e-21	-7642052637182352e-21	-3252399615220284e-22
3.7495499099819964	-7670237412635977e-21	-7641702824349138e-21	-32529527148978873e-23
3.7503500700140027	-767011668864788e-20	-7641351274917212e-21	-32535043727925997e-23
3.7511502300460093	-7669993959236177e-21	-7640997991812185e-21	-3254054590582766e-22
3.7519503900780156	-7669869227588423e-21	-76406429779588e-19	-3254603369998773e-22
3.752750550110022	-7669742496887837e-21	-7640286236277466e-21	-32551507127840176e-23
3.7535507101420285	-766961377031937e-20	-7639927769676445e-21	-32556966206797287e-23
3.7543508701740347	-766948305104282e-20	-763956758107788e-20	-3256241095405451e-22
3.7551510302060414	-7669350342236203e-21	-7639205673390034e-21	-3256784138682897e-22
3.7559511902380476	-7669215647069724e-21	-7638842049506427e-21	-32573257522272754e-23
3.756751350270054	-7669078968713591e-21	-7638476712331851e-21	-32578659377906563e-23
3.7575515103020605	-766894031031199e-20	-7638109664759828e-21	-32584046970231956e-23
3.7583516703340667	-7668799675022119e-21	-7637740909689945e-21	-32589420317290056e-23
3.7591518303660734	-7668657065992499e-21	-7637370450000111e-21	-32594779435972734e-23
3.7599519903980796	-7668512486375123e-21	-7636998288585578e-21	-32600124343301964e-23
3.760752150430086	-7668365939315046e-21	-7636624428311242e-21	-32605455056321404e-23
3.7615523104620925	-7668217427939106e-21	-7636248872062816e-21	-3261077159185787e-22
3.7623524704940987	-7668066955383683e-21	-76358716227104e-19	-32616073967865755e-23
3.7631526305261054	-7667914524776484e-21	-7635492683120623e-21	-3262136220106345e-22
3.7639527905581116	-7667760139248685e-21	-7635112056155781e-21	-32626636308104306e-23
3.764752950590118	-7667603801913246e-21	-7634729744679034e-21	-3263189630653071e-22
3.7655531106221245	-7667445515893538e-21	-7634345751544001e-21	-3263714221310443e-22
3.7663532706541307	-7667285284300787e-21	-763396007960604e-20	-32642374045259437e-23
3.7671534306861374	-7667123110236679e-21	-7633572731698818e-21	-32647591819757495e-23
3.7679535907181436	-7666958996815042e-21	-7633183710682029e-21	-32652795553317e-20
3.76875375075015	-766679294713149e-20	-7632793019391078e-21	-32657985263133404e-23
3.7695539107821565	-7666624964279035e-21	-763240066066484e-20	-32663160966163625e-23
3.7703540708141627	-766645505135069e-20	-7632006637323975e-21	-32668322679191113e-23
3.7711542308461694	-7666283211429925e-21	-76316109522169e-19	-32673470419584787e-23
3.7719543908781756	-7666109447614956e-21	-763121360814259e-20	-32678604203737784e-23
3.772754550910182	-766593376297451e-20	-7630814607939053e-21	-3268372404901902e-22
3.7735547109421885	-766575616058078e-20	-7630413954416541e-21	-32688829971583115e-23
3.7743548709741948	-7665576643510301e-21	-763001165038444e-20	-32693921989189294e-23
3.7751550310062014	-7665395214826592e-21	-7629607698652133e-21	-32699000117905434e-23
3.7759551910382076	-7665211877599248e-21	-7629202102035944e-21	-3270406437523056e-22
3.776755351070214	-766502663487531e-20	-7628794863320104e-21	-3270911477736265e-22
3.7775555111022205	-7664839489727841e-21	-7628385985313131e-21	-32714151341453786e-23
3.7783556711342268	-7664650445190005e-21	-7627975470805327e-21	-3271917408437415e-22
3.7791558311662334	-7664459504315782e-21	-7627563322580057e-21	-327241830226253e-21
3.7799559911982397	-7664266670142673e-21	-7627149543422418e-21	-32729178172817217e-23
3.780756151230246	-7664071945718588e-21	-7626734136121846e-21	-3273415955214534e-22
3.7815563112622526	-7663875334068017e-21	-7626317103456501e-21	-3273912717687271e-22
3.782356471294259	-7663676838230195e-21	-7625898448187195e-21	-3274408106404298e-22
3.7831566313262655	-7663476461223541e-21	-7625478173086883e-21	-3274902123017939e-22
3.7839567913582717	-766327420607775e-20	-7625056280931124e-21	-3275394769180519e-22
3.784756951390278	-766307007580777e-20	-76246327744729225e-22	-3275886046598571e-22
3.7855571114222846	-7662864073423349e-21	-7624207656477429e-21	-32763759568745464e-23
3.786357271454291	-7662656201940302e-21	-7623780929688108e-21	-32768645017475055e-23
3.7871574314862975	-7662446464357098e-21	-76233525968692414e-22	-3277351682813394e-22
3.7879575915183037	-7662234863693024e-21	-7622922660753019e-21	-32778375017570617e-23
3.78875775155031	-76620214029266e-19	-76224911240941814e-22	-3278321960215654e-22
3.7895579115823166	-7661806085062367e-21	-7622057989624918e-21	-32788050598523376e-23
3.790358071614323	-7661588913090989e-21	-7621623260081756e-21	-3279286802369309e-22
3.7911582316463295	-7661369889986648e-21	-7621186938196883e-21	-3279767189347336e-22
3.7919583916783357	-7661149018745213e-21	-7620749026696419e-21	-32802462224929517e-23
3.792758551710342	-7660926302339999e-21	-7620309528305613e-21	-32807239034021024e-23
3.7935587117423486	-7660701743752128e-21	-7619868445737574e-21	-32812002337444593e-23
3.794358871774355	-766047534593757e-20	-7619425781713214e-21	-3281675215196199e-22
3.7951590318063615	-76602471118601e-19	-7618981538958652e-21	-3282148849374951e-22
3.7959591918383677	-7660017044502573e-21	-7618535720157506e-21	-32826211379221974e-23
3.796759351870374	-7659785146812287e-21	-7618088328028953e-21	-32830920824533996e-23
3.7975595119023806	-7659551421743474e-21	-76176393652696225e-22	-32835616846317237e-23
3.798359671934387	-765931587223996e-20	-7617188834580478e-21	-32840299461290093e-23
3.799159831966393	-7659078501254246e-21	-7616736738652943e-21	-3284496868545539e-22
3.7999599919983997	-7658839311731891e-21	-7616283080174105e-21	-3284962453498942e-22
3.800760152030406	-7658598306601108e-21	-7615827861834519e-21	-32854267026762377e-23
3.8015603120624126	-7658355488808326e-21	-7615371086310864e-21	-3285889617619161e-22
3.802360472094419	-7658110861276553e-21	-7614912756291961e-21	-3286351200062435e-22
3.803160632126425	-765786442693834e-20	-7614452874430203e-21	-32868114515716487e-23
3.8039607921584317	-7657616188706286e-21	-7613991443421349e-21	-3287270373822978e-22
3.804760952190438	-765736614951034e-20	-7613528465923863e-21	-32877279683603267e-23
3.8055611122224446	-76571143122579e-19	-7613063944602282e-21	-3288184236855535e-22
3.806361272254451	-7656860679860697e-21	-7612597882106394e-21	-3288639180960926e-22
3.807161432286457	-7656605255227864e-21	-76121302810955305e-22	-32890928022334155e-23
3.8079615923184638	-7656348041262459e-21	-761166114423336e-20	-3289545102342674e-22
3.80876175235047	-765608904085887e-20	-7611190474160999e-21	-3289996082895489e-22
3.8095619123824767	-7655828256922757e-21	-7610718273519564e-21	-32904457454292595e-23
3.810362072414483	-7655565692336365e-21	-7610244544955375e-21	-3290894091670035e-22
3.811162232446489	-7655301349991477e-21	-7609769291108681e-21	-3291341123194246e-22
3.8119623924784958	-7655035232765998e-21	-7609292514604987e-21	-32917868416108484e-23
3.812762552510502	-7654767343543908e-21	-7608814218079338e-21	-32922312484789246e-23
3.8135627125425087	-7654497685212654e-21	-7608334404163308e-21	-32926743454919985e-23
3.814362872574515	-765422626062412e-20	-7607853075467658e-21	-32931161342069845e-23
3.815163032606521	-7653953072661417e-21	-7607370234618757e-21	-3293556616208986e-22
3.815963192638528	-7653678124174695e-21	-76068858842291e-19	-32939957931546644e-23
3.816763352670534	-765340141803926e-20	-7606400026915518e-21	-32944336665900915e-23
3.8175635127025407	-765312295709919e-20	-76059126652783596e-22	-32948702381567496e-23
3.818363672734547	-7652842744215044e-21	-7605423801935324e-21	-3295305509422395e-22
3.819163832766553	-7652560782233503e-21	-760493343947375e-20	-3295739482008994e-22
3.81996399279856	-7652277073996912e-21	-76044415804913876e-22	-3296172157482135e-22
3.820764152830566	-7651991622354554e-21	-7603948227586851e-21	-32966035375049836e-23
3.8215643128625727	-7651704430141834e-21	-760345338335789e-20	-3297033623573739e-22
3.822364472894579	-7651415500182883e-21	-7602957050371895e-21	-32974624173363887e-23
3.823164632926585	-7651124835324381e-21	-7602459231225746e-21	-32978899203498467e-23
3.823964792958592	-7650832438363571e-21	-7601959928495508e-21	-3298316134264269e-22
3.824764952990598	-7650538312148868e-21	-7601459144757246e-21	-32987410605780226e-23
3.8255651130226047	-7650242459505269e-21	-7600956882576615e-21	-32991647008978955e-23
3.826365273054611	-7649944883223944e-21	-7600453144527945e-21	-3299587056882717e-22
3.827165433086617	-7649645586121218e-21	-7599947933175158e-21	-33000081300113386e-23
3.827965593118624	-7649344571006474e-21	-7599441251079572e-21	-33004279219469267e-23
3.82876575315063	-7649041840687362e-21	-7598933100794701e-21	-3300846434196522e-22
3.8295659131826367	-7648737397961992e-21	-759842348487319e-20	-33012636683820915e-23
3.830366073214643	-7648431245626738e-21	-75979124058806954e-22	-330167962604537e-21
3.831166233246649	-7648123386465831e-21	-7597399866347311e-21	-33020943087866406e-23
3.831966393278656	-7647813823274778e-21	-7596885868822213e-21	-3302507718184501e-22
3.832766553310662	-7647502558839545e-21	-7596370415845037e-21	-33029198557828557e-23
3.8335667133426687	-7647189595937423e-21	-75958535099476115e-22	-3303330723140787e-22
3.834366873374675	-7646874937342237e-21	-75953351536617655e-22	-3303740321852072e-22
3.835167033406681	-7646558585827808e-21	-7594815349528002e-21	-33041486534931414e-23
3.835967193438688	-7646240544170561e-21	-7594294100057332e-21	-3304555719597056e-22
3.836767353470694	-7645920815132178e-21	-7593771407785055e-21	-33049615217272364e-23
3.8375675135027008	-7645599401480407e-21	-7593247275224785e-21	-3305366061444933e-22
3.838367673534707	-7645276305958716e-21	-7592721704880595e-21	-3305769340333081e-22
3.839167833566713	-764495153133312e-20	-7592194699277376e-21	-330617135994209e-21
3.83996799359872	-7644625080343616e-21	-7591666260914863e-21	-330657212180719e-21
3.840768153630726	-7644296955754484e-21	-75911363923040695e-22	-33069716275134844e-23
3.8415683136627323	-7643967160295313e-21	-7590605095936925e-21	-33073698785528356e-23
3.842368473694739	-7643635696718241e-21	-7590072374320106e-21	-3307766876553715e-22
3.843168633726745	-7643302567747652e-21	-7589538229937735e-21	-3308162622994975e-22
3.843968793758752	-7642967776120071e-21	-75890026652834786e-22	-3308557119502918e-22
3.844768953790758	-7642631324555546e-21	-75884656828510005e-22	-33089503675607333e-23
3.8455691138227643	-7642293215794072e-21	-7587927285114017e-21	-33093423687188296e-23
3.846369273854771	-7641953452556562e-21	-7587387474552315e-21	-33097331245341213e-23
3.8471694338867772	-7641612037546583e-21	-7586846253645682e-21	-3310122636587375e-22
3.847969593918784	-7641268973484182e-21	-7586303624877375e-21	-3310510906350938e-22
3.84876975395079	-764092426308767e-20	-7585759590695955e-21	-33108979354034077e-23
3.8495699139827964	-7640577909044134e-21	-7585214153576006e-21	-33112837252561624e-23
3.850370074014803	-7640229914084029e-21	-7584667315992978e-21	-3311668277489969e-22
3.8511702340468092	-76398802808849e-19	-7584119080382423e-21	-33120515935728366e-23
3.851970394078816	-7639529012151182e-21	-7583569449207649e-21	-3312433675113722e-22
3.852770554110822	-7639176110569093e-21	-7583018424937166e-21	-3312814523582803e-22
3.8535707141428284	-7638821578837864e-21	-7582466009996118e-21	-33131941405413305e-23
3.854370874174835	-7638465419632437e-21	-7581912206838272e-21	-3313572527470325e-22
3.8551710342068413	-763810763563643e-20	-7581357017909587e-21	-33139496859830794e-23
3.855971194238848	-7637748229525655e-21	-75808004456438816e-22	-3314325617541098e-22
3.856771354270854	-763738720397679e-20	-7580242492478441e-21	-3314700323679611e-22
3.8575715143028604	-7637024561662174e-21	-7579683160843613e-21	-331507380590566e-21
3.858371674334867	-763666030524461e-20	-75791224531723475e-22	-33154460657718217e-23
3.8591718343668733	-7636294437382563e-21	-7578560371874175e-21	-33158171047461063e-23
3.85997199439888	-76359269607423e-19	-7577996919382914e-21	-33161869244157857e-23
3.860772154430886	-763555787798055e-20	-75774320981115625e-22	-3316555526266217e-22
3.8615723144628924	-7635187191747973e-21	-7576865910476592e-21	-33169229117979357e-23
3.862372474494899	-7634814904690888e-21	-75762983588840635e-22	-33172890825201515e-23
3.8631726345269053	-763444101945128e-20	-7575729445751314e-21	-33176540399529157e-23
3.863972794558912	-763406553867807e-20	-757515917347313e-20	-3318017785622785e-22
3.864772954590918	-7633688465008039e-21	-75745875444529695e-22	-33183803210086113e-23
3.8655731146229244	-763330980107016e-20	-7574014561092558e-21	-33187416476759823e-23
3.866373274654931	-7632929549504681e-21	-7573440225782345e-21	-33191017670256874e-23
3.8671734346869373	-7632547712928435e-21	-75728645409058395e-22	-33194606806515037e-23
3.867973594718944	-7632164293968659e-21	-7572287508862165e-21	-33198183900257777e-23
3.86877375475095	-763177929524305e-20	-7571709132025289e-21	-3320174896646877e-22
3.8695739147829564	-7631392719373645e-21	-7571129412782193e-21	-33205302020023267e-23
3.870374074814963	-7631004568969466e-21	-7570548353502508e-21	-33208843076121784e-23
3.8711742348469693	-763061484664214e-20	-7569965956574949e-21	-33212372149531155e-23
3.871974394878976	-7630223554995486e-21	-7569382224353535e-21	-3321588925549526e-22
3.872774554910982	-7629830696632457e-21	-75687971592139705e-22	-33219394408542414e-23
3.8735747149429884	-76294362741482e-19	-7568210763518081e-21	-3322288762382976e-22
3.874374874974995	-76290402901517396e-22	-7567623039629427e-21	-3322636891618918e-22
3.8751750350070013	-7628642747219139e-21	-7567033989895958e-21	-3322983830049593e-22
3.875975195039008	-7628243647938605e-21	-75664436166821e-19	-3323329579179874e-22
3.8767753550710142	-7627842994911357e-21	-7565851922336671e-21	-33236741404669284e-23
3.8775755151030205	-7627440790701316e-21	-7565258909200678e-21	-3324017515411292e-22
3.878375675135027	-7627037037894087e-21	-7564664579616867e-21	-33243597054592906e-23
3.8791758351670333	-7626631739067469e-21	-7564068935929716e-21	-3324700712137481e-22
3.87997599519904	-7626224896774975e-21	-7563471980478499e-21	-3325040536955072e-22
3.8807761552310462	-76258165136082814e-22	-7562873715599022e-21	-3325379181293338e-22
3.8815763152630525	-7625406592115698e-21	-7562274143613212e-21	-3325716646711361e-22
3.882376475295059	-7624995134859411e-21	-756167326685514e-20	-33260529346099306e-23
3.8831766353270654	-76245821443990044e-22	-7561071087646733e-21	-33263880465481295e-23
3.883976795359072	-762416762328539e-20	-7560467608315122e-21	-3326721983933252e-22
3.8847769553910783	-7623751574067743e-21	-7559862831163153e-21	-33270547482680025e-23
3.8855771154230845	-7623333999296107e-21	-755925675851709e-20	-3327386341005212e-22
3.886377275455091	-7622914901511853e-21	-7558649392689319e-21	-33277167636128896e-23
3.8871774354870974	-76224942832589515e-22	-75580407359705434e-22	-33280460175590457e-23
3.8879775955191036	-76220721470622935e-22	-7557430790686159e-21	-332837410431169e-21
3.8887777555511103	-7621648495459779e-21	-7556819559117328e-21	-3328701025323653e-22
3.8895779155831165	-7621223330984972e-21	-75562070435885795e-22	-3329026782075955e-22
3.890378075615123	-7620796656159293e-21	-7555593246369799e-21	-3329351376014922e-22
3.8911782356471294	-762036847351457e-20	-75549781697655666e-22	-3329674808586879e-22
3.8919783956791356	-7619938785547939e-21	-7554361816057044e-21	-33299970812576685e-23
3.8927785557111423	-7619507594792095e-21	-7553744187534066e-21	-3330318195510478e-22
3.8935787157431485	-7619074903753714e-21	-7553125286481263e-21	-33306381527265817e-23
3.894378875775155	-7618640714945543e-21	-7552505115160715e-21	-3330956954460725e-22
3.8951790358071614	-7618205030871655e-21	-7551883675870064e-21	-33312746020790034e-23
3.8959791958391676	-7617767854025716e-21	-75512609708644485e-22	-33315910970472574e-23
3.8967793558711743	-7617329186913532e-21	-7550637002419827e-21	-3331906440863855e-22
3.8975795159031805	-76168890320296376e-22	-7550011772809555e-21	-33322206349165745e-23
3.898379675935187	-7616447391865094e-21	-7549385284274027e-21	-3332533680662584e-22
3.8991798359671934	-7616004268913568e-21	-7548757539093537e-21	-3332845579563388e-22
3.8999799959991996	-7615559665641834e-21	-7548128539518022e-21	-3333156333065312e-22
3.9007801560312063	-7615113584548763e-21	-7547498287798285e-21	-3333465942573482e-22
3.9015803160632125	-7614666028112407e-21	-75468667861859975e-22	-33337744095494025e-23
3.902380476095219	-76142169988004105e-22	-7546234036920688e-21	-33340817354350627e-23
3.9031806361272254	-7613766499083886e-21	-7545600042255761e-21	-33343879216572725e-23
3.9039807961592317	-7613314531427877e-21	-7544964804425541e-21	-3334692969638505e-22
3.9047809561912383	-76128610983052306e-22	-75443283256712915e-22	-33349968808359283e-23
3.9055811162232446	-7612406202169714e-21	-7543690608224733e-21	-33352996566741837e-23
3.9063812762552512	-7611949845490705e-21	-7543051654313251e-21	-333560129859526e-21
3.9071814362872574	-76114920307158995e-22	-75424114661650984e-22	-33359018079869365e-23
3.9079815963192637	-7611032760293859e-21	-7541770046003322e-21	-33362011862955385e-23
3.9087817563512703	-7610572036666208e-21	-7541127396063982e-21	-3336499434984739e-22
3.9095819163832766	-7610109862292783e-21	-7540483518544104e-21	-3336796555411959e-22
3.9103820764152832	-7609646239610003e-21	-7539838415671074e-21	-3337092549058219e-22
3.9111822364472895	-7609181171048217e-21	-7539192089654062e-21	-3337387417298287e-22
3.9119823964792957	-7608714659049047e-21	-7538544542703106e-21	-3337681161589331e-22
3.9127825565113024	-7608246706037637e-21	-7537895777017835e-21	-3337973783353824e-22
3.9135827165433086	-7607777314444335e-21	-7537245794807419e-21	-33382652839730395e-23
3.9143828765753153	-76073064866994874e-22	-7536594598268019e-21	-3338555664847767e-22
3.9151830366073215	-7606834225223902e-21	-7535942189594927e-21	-3338844927450353e-22
3.9159831966393277	-7606360532423639e-21	-7535288570982568e-21	-33391330731533976e-23
3.9167833566713344	-76058854107238436e-22	-7534633744616694e-21	-3339420103364195e-22
3.9175835167033406	-7605408862536647e-21	-7533977712692597e-21	-333970601951606e-21
3.9183836767353473	-7604930890261173e-21	-7533320477387355e-21	-33399908230292985e-23
3.9191838367673535	-7604451496312156e-21	-7532662040891924e-21	-3340274515278678e-22
3.9199839967993597	-7603970683080913e-21	-7532002405364301e-21	-334055709767583e-21
3.9207841568313664	-7603488452978709e-21	-7531341572993705e-21	-3340838571628049e-22
3.9215843168633726	-7603004808391656e-21	-7530679545951144e-21	-3341118938533956e-22
3.9223844768953793	-760251975171107e-20	-7530016326400685e-21	-3341398199785666e-22
3.9231846369273855	-7602033285328269e-21	-7529351916511599e-21	-33416763568099896e-23
3.9239847969593917	-7601545411628496e-21	-7528686318442751e-21	-3341953410999042e-22
3.9247849569913984	-7601056132989191e-21	-7528019534349534e-21	-3342229363727592e-22
3.9255851170234046	-76005654517929955e-22	-752735156639428e-20	-3342504216363902e-22
3.9263852770554113	-7600073370419083e-21	-7526682416726313e-21	-3342777970360804e-22
3.9271854370874175	-7599579891237086e-21	-75260120875001585e-22	-33430506271104124e-23
3.9279855971194237	-7599085016603627e-21	-7525340580859935e-21	-33433221879441283e-23
3.9287857571514304	-7598588748899612e-21	-7524667898951495e-21	-3343592654323456e-22
3.9295859171834366	-7598091090486869e-21	-7523994043907682e-21	-3343862027592806e-22
3.9303860772154433	-7597592043722019e-21	-7523319017876083e-21	-33441303090814105e-23
3.9311862372474495	-759709161095648e-20	-7522642822986071e-21	-3344397500331005e-22
3.9319863972794558	-7596589794543404e-21	-7521965461366152e-21	-3344663602571074e-22
3.9327865573114624	-7596086596834209e-21	-7521286935156975e-21	-33449286172826387e-23
3.9335867173434687	-759558202018118e-20	-752060724646883e-20	-3345192545777583e-22
3.934386877375475	-7595076066920989e-21	-751992639743803e-20	-33454553894675387e-23
3.9351870374074815	-75945687393989825e-22	-7519244390176601e-21	-3345717149744621e-22
3.9359871974394878	-75940600399405575e-22	-7518561226805241e-21	-33459778279315566e-23
3.9367873574714944	-7593549970889325e-21	-7517876909434243e-21	-3346237425468166e-22
3.9375875175035007	-7593038534569815e-21	-751719144016956e-20	-3346495943661997e-22
3.938387677535507	-75925257333187e-19	-7516504821127555e-21	-33467533839593756e-23
3.9391878375675136	-7592011569451836e-21	-7515817054410713e-21	-33470097476700177e-23
3.93998799759952	-7591496045293751e-21	-7515128142116315e-21	-334726503617086e-21
3.9407881576315265	-75909791631577e-19	-7514438086352916e-21	-33475192508670287e-23
3.9415883176635327	-7590460925356937e-21	-7513746889202186e-21	-33477723931094397e-23
3.942388477695539	-7589941334209052e-21	-75130545527692105e-22	-33480244642034723e-23
3.9431886377275456	-7589420392024697e-21	-7512361079133924e-21	-33482754655911155e-23
3.943988797759552	-7588898101101513e-21	-7511666470391004e-21	-33485253985972643e-23
3.9447889577915585	-7588374463738008e-21	-75109707286169156e-22	-3348774264601024e-22
3.9455891178235647	-75878494822387635e-22	-7510273855902e-18	-33490220649446366e-23
3.946389277855571	-75873231589031545e-22	-750957585431318e-20	-3349268800979018e-22
3.9471894378875776	-7586795496021884e-21	-7508876725932992e-21	-3349514474057253e-22
3.947989597919584	-7586266495878714e-21	-750817647283096e-20	-3349759085556278e-22
3.9487897579515905	-7585736160760012e-21	-7507475097075743e-21	-33500026368617035e-23
3.9495899179835967	-7585204492951275e-21	-7506772600733395e-21	-33502451292615615e-23
3.950390078015603	-7584671494733665e-21	-7506068985863902e-21	-33504865640785787e-23
3.9511902380476096	-7584137168386608e-21	-7505364254534186e-21	-3350726942759081e-22
3.951990398079616	-7583601516178255e-21	-7504658408797292e-21	-33509662665759214e-23
3.9527905581116225	-7583064540372421e-21	-75039514507080005e-22	-33512045369298894e-23
3.9535907181436287	-7582526243248532e-21	-7503243382320224e-21	-3351441755130701e-22
3.954390878175635	-7581986627069534e-21	-7502534205679201e-21	-33516779224967465e-23
3.9551910382076416	-7581445694094906e-21	-7501823922829304e-21	-3351913040426646e-22
3.955991198239648	-7580903446586726e-21	-7501112535816638e-21	-33521471102344533e-23
3.9567913582716545	-7580359886780186e-21	-7500400046680372e-21	-33523801332689153e-23
3.9575915183036607	-7579815016952977e-21	-7499686457457071e-21	-33526121108462537e-23
3.958391678335667	-7579268839343761e-21	-74989717701815645e-22	-33528430442957e-20
3.9591918383676736	-7578721356191198e-21	-7498255986879143e-21	-3353072934972508e-22
3.95999199839968	-75781725697504285e-22	-7497539109588107e-21	-33533017842362657e-23
3.9607921584316865	-7577622482249705e-21	-7496821140321602e-21	-3353529593357659e-22
3.9615923184636928	-7577071095929422e-21	-7496102081108388e-21	-33537563637288034e-23
3.962392478495699	-7576518413029108e-21	-749538193397202e-20	-33539820966247205e-23
3.9631926385277056	-7575964435773547e-21	-7494660700923042e-21	-33542067933876527e-23
3.963992798559712	-75754091663935916e-22	-7493938383975468e-21	-3354430455379358e-22
3.9647929585917185	-75748526070966785e-22	-7493214985146782e-21	-335465308389871e-21
3.9655931186237248	-7574294760130142e-21	-7492490506438854e-21	-33548746802706045e-23
3.966393278655731	-7573735627698815e-21	-7491764949854422e-21	-3355095245798252e-22
3.9671934386877377	-7573175212015337e-21	-7491038317399695e-21	-33553147818455795e-23
3.967993598719744	-7572613515301023e-21	-7490310611078278e-21	-3355533289665924e-22
3.9687937587517506	-75720505397494295e-22	-7489581832879899e-21	-3355750770644896e-22
3.969593918783757	-7571486287582738e-21	-7488851984798622e-21	-3355967226059686e-22
3.970394078815763	-7570920760994505e-21	-7488121068825911e-21	-3356182657276389e-22
3.9711942388477697	-7570353962188699e-21	-7487389086958431e-21	-3356397065524489e-22
3.971994398879776	-7569785893358008e-21	-7486656041165961e-21	-3356610452154903e-22
3.9727945589117826	-7569216556702063e-21	-7485921933445168e-21	-33568228184990313e-23
3.973594718943789	-7568645954406615e-21	-7485186765764963e-21	-3357034165829727e-22
3.974394878975795	-7568074088665222e-21	-7484450540109003e-21	-3357244495513084e-22
3.9751950390078017	-7567500961655829e-21	-7483713258449667e-21	-3357453808793768e-22
3.975995199039808	-75669265755650555e-22	-74829749227593376e-22	-3357662106998841e-22
3.9767953590718146	-7566350932569112e-21	-748223553500172e-20	-33578693914987356e-23
3.977595519103821	-7565774034843341e-21	-7481495097142257e-21	-3358075663466558e-22
3.978395679135827	-7565195884564821e-21	-748075361114986e-20	-335828092427274e-21
3.9791958391678337	-75646164839071606e-22	-748001107898303e-20	-3358485175229166e-22
3.97999599919984	-7564035835028356e-21	-7479267502590731e-21	-3358688417584837e-22
3.980796159231846	-75634539400916065e-22	-7478522883936668e-21	-3358890652725363e-22
3.981596319263853	-7562870801254909e-21	-747777722496807e-20	-3359091881858546e-22
3.982396479295859	-75622864206892695e-22	-7477030527635632e-21	-33592921063353015e-23
3.9831966393278657	-7561700800546613e-21	-74762827938822454e-22	-3359491327387283e-22
3.983996799359872	-7561113942973659e-21	-7475534025656004e-21	-3359689546367575e-22
3.984796959391878	-7560525850114526e-21	-74747842248954616e-22	-33598867645620416e-23
3.985597119423885	-75599365241306796e-22	-74740333935296305e-22	-33600829832045043e-23
3.986397279455891	-7559345967151493e-21	-7473281533505738e-21	-3360278203628532e-22
3.9871974394878977	-7558754181325421e-21	-7472528646745857e-21	-3360472427100473e-22
3.987997599519904	-7558161168783571e-21	-7471774735192012e-21	-33606656549495587e-23
3.98879775955191	-7557566931662256e-21	-7471019800756734e-21	-33608578883705803e-23
3.989597919583917	-7556971472097787e-21	-7470263845374241e-21	-3361049128749148e-22
3.990398079615923	-7556374792213466e-21	-74695068709579315e-22	-33612393772930634e-23
3.9911982396479297	-7555776894140401e-21	-746874887942988e-20	-33614286352773477e-23
3.991998399679936	-7555177779993219e-21	-7467989872708691e-21	-3361616904020391e-22
3.992798559711942	-7554577451891753e-21	-74672298527034275e-22	-33618041847885416e-23
3.993598719743949	-7553975911961039e-21	-7466468821324887e-21	-3361990478850316e-22
3.994398879775955	-7553373162306164e-21	-7465706780484735e-21	-33621757874698933e-23
3.9951990398079618	-7552769205047827e-21	-7464943732076422e-21	-33623601119418117e-23
3.995999199839968	-7552164042281574e-21	-7464179678009879e-21	-33625434535345874e-23
3.996799359871974	-7551557676122901e-21	-7463414620181158e-21	-3362725813477706e-22
3.997599519903981	-7550950108668221e-21	-7462648560490649e-21	-3362907193102567e-22
3.998399679935987	-75503413420174165e-22	-7461881500830936e-21	-33630875936451615e-23
3.9991998399679938	-7549731378277309e-21	-7461113443092866e-21	-33632670163176275e-23
4	-7549120219524363e-21	-7460344389165555e-21	-33634454624860595e-23


==> figures/wcr_4_95_accuracy.dat <==
x	shifted	unshifted	origwcr
0.9	0.9069764779775114	1.2080747508348209	1.1529817118445644
0.900120024004801	0.9081838550800513	1.2094829980097155	1.1507573266828717
0.9002400480096019	0.9093965586493042	1.210878687025287	1.1485265079367841
0.9003600720144029	0.9106145909750754	1.2122615597922666	1.1462894414218552
0.9004800960192039	0.9118379540506223	1.2136313568080062	1.1440463128241076
0.9006001200240048	0.9130666495666202	1.2149878172008624	1.141797307669226
0.9007201440288057	0.9143006789050221	1.2163306787760269	1.1395426112921592
0.9008401680336067	0.91554004313284	1.2176596780628257	1.137282408807114
0.9009601920384077	0.9167847429958356	1.2189745503635006	1.135016885077958
0.9010802160432086	0.9180347789121155	1.2202750298034601	1.132746224689043
0.9012002400480096	0.919290150965649	1.2215608493830343	1.1304706119164358
0.9013202640528105	0.9205508588996811	1.2228317410307215	1.1281902306995966
0.9014402880576116	0.9218169021100586	1.224087435657929	1.1259052646134786
0.9015603120624125	0.9230882796384619	1.2253276632152232	1.1236158968410932
0.9016803360672134	0.924364990165548	1.2265521527500935	1.121322310146492
0.9018003600720144	0.9256470320039911	1.2277606324662118	1.1190246868482276
0.9019203840768154	0.926934403091434	1.2289528297842143	1.1167232087932684
0.9020404080816163	0.9282271009833347	1.2301284714039806	1.1144180573313847
0.9021604320864173	0.9295251228457296	1.231287283368434	1.1121094132899865
0.9022804560912182	0.9308284654478853	1.2324289911288355	1.1097974569494569
0.9024004800960193	0.9321371251548614	1.2335533196115835	1.1074823680189572
0.9025205041008202	0.9334510979199637	1.2346599932865019	1.1051643256127182
0.9026405281056211	0.9347703792771109	1.2357487362366324	1.1028435082268064
0.902760552110422	0.9360949643330903	1.2368192722294884	1.1005200937163993
0.9028805761152231	0.9374248477597127	1.2378713247897926	1.0981942592735388
0.903000600120024	0.9387600237858686	1.238904617273666	1.095866181405398
0.903120624124825	0.9401004861894813	1.2399188729442763	1.093536035913024
0.9032406481296259	0.9414462282893554	1.2409138150489099	1.0912039978706014
0.9033606721344268	0.9427972429369174	1.2418891668974668	1.0888702416052123
0.9034806961392279	0.9441535225078594	1.2428446519423642	1.0865349406770974
0.9036007201440288	0.9455150588936667	1.2437799938598086	1.08419826786044
0.9037207441488297	0.9468818434930525	1.244694916632456	1.0818603951246262
0.9038407681536307	0.9482538672032739	1.245589144633394	1.079521493616048
0.9039607921584317	0.9496311204113481	1.2464624027114586	1.0771817336403915
0.9040808161632327	0.9510135929851531	1.2473144162778387	1.0748412846454545
0.9042008401680336	0.9524012742644323	1.2481449113939578	1.072500315204449
0.9043208641728345	0.9537941530516804	1.2489536148605938	1.070158992999839
0.9044408881776356	0.9551922176029217	1.249740254308215	1.0678174848076678
0.9045609121824365	0.9565954556183778	1.2505045582884924	1.0654759564824134
0.9046809361872374	0.958003854233034	1.2512462563669695	1.0631345729423314
0.9048009601920384	0.9594174000070841	1.2519650792168433	1.0607934981553178
0.9049209841968394	0.9608360789162698	1.2526607587138225	1.0584528951252754
0.9050410082016404	0.962259876342104	1.253333028032031	1.056112925878989
0.9051610322064413	0.9636887770619946	1.2539816217409094	1.05377375145349
0.9052810562112422	0.9651227652392436	1.254606275903082	1.0514355318839357
0.9054010802160433	0.9665618244129404	1.2552067281731372	1.049098426191979
0.9055211042208442	0.9680059374877388	1.25578271789728	1.0467625923746477
0.9056411282256451	0.9694550867235319	1.256333986213821	1.044428187393694
0.9057611522304461	0.9709092537250018	1.256860276154435	1.0420953671654625
0.905881176235247	0.9723684194310658	1.2573613327461493	1.0397642865512289
0.906001200240048	0.9738325641042076	1.2578369031140235	1.0374350993480317
0.906121224244849	0.9753016673196891	1.2582867365844346	1.0351079582799925
0.9062412482496499	0.9767757079546673	1.258710584788953	1.0327830149900987
0.9063612722544508	0.978254664177181	1.2591082017687234	1.030460420032481
0.9064812962592519	0.979738513435036	1.2594793440793013	1.0281403228651504
0.9066013202640528	0.9812272324445692	1.2598237708959013	1.0258228718432199
0.9067213442688538	0.9827207971793156	1.2601412441189677	1.0235082142125689
0.9068413682736547	0.9842191828585496	1.2604315284800331	1.021196496103987
0.9069613922784557	0.985722363935726	1.2606943916477853	1.0188878625277678
0.9070814162832567	0.9872303140867973	1.2609296043342781	1.0165824573687625
0.9072014402880576	0.9887430061984404	1.2611369404012343	1.0142804233818674
0.9073214642928585	0.9902604123561571	1.2613161769663532	1.0119819021879686
0.9074414882976596	0.9917825038322754	1.2614670945095643	1.0096870342703226
0.9075615123024605	0.9933092510738313	1.2615894769791673	1.0073959589713763
0.9076815363072614	0.9948406236903635	1.2616831118977594	1.0051088144900044
0.9078015603120624	0.9963765904415807	1.261747790467908	1.0028257378791845
0.9079215843168634	0.9979171192249352	1.2617833076774794	1.0005468650440883
0.9080416083216644	0.9994621770630856	1.2617894624045465	0.9982723307405961
0.9081616323264653	1.0010117300912649	1.2617660575218157	0.996002268574202
0.9082816563312662	1.0025657435445348	1.2617129000004785	0.9937368109993474
0.9084016803360672	1.0041241817449469	1.261629801013426	0.9914760893191414
0.9085217043408682	1.005687008088601	1.2615165760377396	0.9892202336854801
0.9086417283456691	1.0072541850326011	1.2613730449563865	0.9869693730995608
0.9087617523504701	1.0088256740819252	1.2611990321590338	0.9847236354127666
0.908881776355271	1.010401435776187	1.260994366641911	0.9824831473279456
0.909001800360072	1.0119814296763125	1.2607588821066362	0.9802480344010539
0.909121824364873	1.013565614351114	1.2604924170579206	0.9780184210431793
0.9092418483696739	1.0151539473637905	1.260194814900093	0.9757944305229069
0.9093618723744749	1.0167463852583227	1.2598659240323293	0.9735761849690621
0.9094818963792759	1.0183428835457926	1.2595055979425438	0.9713638053737947
0.9096019203840768	1.019943396690607	1.2591136952998376	0.9691574115960215
0.9097219443888778	1.0215478780966583	1.2586900800454317	0.9669571223651886
0.9098419683936787	1.0231562800933849	1.2582346214820093	0.9647630552853874
0.9099619923984797	1.0247685539217677	1.25774719436138	0.9625753268397942
0.9100820164032807	1.026384649720242	1.257227678970395	0.9603940523954404
0.9102020404080816	1.02800451651055	1.2566759612150276	0.9582193462082844
0.9103220644128825	1.0296281021835139	1.2560919327025504	0.9560513214286157
0.9104420884176835	1.0312553534847455	1.255475490821721	0.9538900901067563
0.9105621124224845	1.0328862160002932	1.2548265388209137	0.9517357631990665
0.9106821364272855	1.0345206341422253	1.2541449858841063	0.9495884505742551
0.9108021604320864	1.0361585511341682	1.2534307472046626	0.9474482610199613
0.9109221844368873	1.0377999089967775	1.2526837440568295	0.9453153022496437
0.9110422084416884	1.0394446485331668	1.2519039038648743	0.9431896809097372
0.9111622324464893	1.0410927093142859	1.2510911602698123	0.9410715025870945
0.9112822564512902	1.042744029664267	1.2502454531936151	0.9389608718166833
0.9114022804560912	1.0443985466457206	1.2493667289008812	0.9368578920895594
0.9115223044608922	1.0460561960450068	1.2484549400578648	0.9347626658610968
0.9116423284656932	1.0477169123574677	1.2475100457888217	0.9326752945594732
0.9117623524704941	1.0493806287726495	1.2465320117295922	0.9305958785943943
0.911882376475295	1.0510472771594874	1.2455208100783806	0.9285245173660736
0.9120024004800961	1.0527167880514892	1.2444764196436573	0.9264613092744435
0.912122424484897	1.054389090631893	1.243398825889138	0.9244063517286101
0.9122424484896979	1.0560641127188402	1.242288020975773	0.9223597411565159
0.9123624724944989	1.0577417807505278	1.241144003800712	0.9203215730148486
0.9124824964992999	1.0594220197703808	1.2399667800331815	0.918291941799154
0.9126025205041008	1.061104753412219	1.2387563621472402	0.9162709410541736
0.9127225445089018	1.0627899038854647	1.2375127694513461	0.9142586633843763
0.9128425685137027	1.06447739196035	1.2362360281147295	0.9122552004647102
0.9129625925185036	1.066167136953167	1.234926171190496	0.9102606430515443
0.9130826165233047	1.0678590567115462	1.233583238635446	0.9082750809938087
0.9132026405281056	1.0695530675997762	1.2322072773265746	0.906298603244331
0.9133226645329066	1.071249084484183	1.2307983410742092	0.9043312978713443
0.9134426885377075	1.0729470207185494	1.2293564906317729	0.9023732520701901
0.9135627125425085	1.07464678812961	1.2278817937021391	0.900424552175197
0.9136827365473095	1.076348297002602	1.2263743249405648	0.8984852836717316
0.9138027605521104	1.07805145606691	1.2248341659541668	0.8965555312084126
0.9139227845569113	1.0797561724817863	1.2232614052979474	0.8946353786095
0.9140428085617124	1.081462351822164	1.221656138467341	0.8927249088874378
0.9141628325665133	1.0831698980645679	1.2200184678872898	0.8908242042555654
0.9142828565713143	1.0848787135731524	1.2183485028978116	0.888933346140965
0.9144028805761152	1.086588699085836	1.2166463597360913	0.887052415197473
0.9145229045809162	1.0882997537005759	1.2149121615150889	0.8851814913188323
0.9146429285857172	1.0900117748617688	1.21314603819865	0.8833206536519922
0.9147629525905181	1.0917246583468125	1.2113481265731383	0.8814699806105357
0.914882976595319	1.0934382982528037	1.209518570215609	0.8796295498882545
0.9150030006001201	1.0951525869834131	1.207657519458523	0.8777994384728489
0.915123024604921	1.096867415235923	1.205765131351033	0.8759797226597672
0.9152430486097219	1.0985826719884648	1.2038415696168379	0.8741704780661508
0.9153630726145229	1.1002982444874347	1.2018870046086625	0.8723717796449244
0.9154830966193238	1.1020140182351237	1.1999016132593618	0.8705837016989917
0.9156031206241249	1.1037298769775608	1.1978855790296938	0.8688063178955513
0.9157231446289258	1.1054457026925772	1.195839091852797	0.8670397012805349
0.9158431686337267	1.1071613755781236	1.1937623480753872	0.8652839242931378
0.9159631926385277	1.108876774040816	1.1916555503957476	0.8635390587804772
0.9160832166433287	1.1105917746847622	1.1895189077985162	0.8618051760123446
0.9162032406481296	1.1123062523006386	1.1873526354863686	0.8600823466960723
0.9163232646529306	1.1140200798550808	1.1851569548085712	0.8583706409914833
0.9164432886577315	1.1157331284803398	1.1829320931865313	0.8566701285259591
0.9165633126625325	1.1174452674642745	1.1806782840363441	0.8549808784095888
0.9166833366673335	1.1191563642406437	1.1783957666884348	0.8533029592504281
0.9168033606721344	1.1208662843797526	1.1760847863043113	0.851636439169829
0.9169233846769353	1.1225748915794358	1.1737455937905343	0.8499813858178789
0.9170434086817364	1.1242820476564077	1.1713784457099357	0.848337866388917
0.9171634326865373	1.1259876125379789	1.1689836041901853	0.8467059476371447
0.9172834566913383	1.127691444254177	1.166561336829731	0.8450856958923088
0.9174034806961392	1.1293933989302607	1.164111916601231	0.8434771770754781
0.9175235047009402	1.1310933307796498	1.1616356217525245	0.8418804567148943
0.9176435287057412	1.1327910920972886	1.1591327357052363	0.8402955999619128
0.9177635527105421	1.1344865332534655	1.1566035469510472	0.8387226716070016
0.917883576715343	1.1361795026880757	1.154048348945795	0.8371617360958374
0.918003600720144	1.1378698469053758	1.1514674400014038	0.8356128575454665
0.918123624724945	1.139557410469225	1.1488611231757684	0.8340760997605388
0.918243648729746	1.141242035998822	1.1462297061606816	0.8325515262496235
0.9183636727345469	1.142923564164988	1.1435735011678605	0.8310392002415818
0.9184836967393478	1.1446018336869632	1.1408928248132006	0.8295391847020248
0.9186037207441489	1.1462766813297742	1.1381879979993117	0.8280515423498306
0.9187237447489498	1.1479479419021557	1.1354593457964572	0.8265763356737403
0.9188437687537507	1.1496154482550789	1.132707197321949	0.8251136269490091
0.9189637927585517	1.1512790312808618	1.1299318856181342	0.8236634782541332
0.9190838167633527	1.1529385199129107	1.1271337475290355	0.8222259514876422
0.9192038407681536	1.1545937411260878	1.1243131235757629	0.8208011083849595
0.9193238647729546	1.1562445199377434	1.1214703578307552	0.8193890105353163
0.9194438887777555	1.157890679409403	1.1186057977909842	0.8179897193987455
0.9195639127825566	1.1595320406491523	1.115719794250209	0.8166032963231264
0.9196839367873575	1.1611684228147088	1.1128127011703608	0.815229802561309
0.9198039607921584	1.1627996431172316	1.1098848755521473	0.8138692992882812
0.9199239847969594	1.1644255168258566	1.1069366773050116	0.8125218476184164
0.9200440088017604	1.1660458572729857	1.1039684691164948	0.8111875086227744
0.9201640328065613	1.1676604758603457	1.1009806163211426	0.8098663433464734
0.9202840568113623	1.1692691820658465	1.0979734867689936	0.8085584128261112
0.9204040808161632	1.170871783451231	1.0949474506938022	0.807263778107263
0.9205241048209641	1.172468085670551	1.0919028805810571	0.8059825002620312
0.9206441288257652	1.1740578924794896	1.088840151035888	0.8047146404066627
0.9207641528305661	1.1756410057455287	1.085759638650977	0.8034602597192322
0.920884176835367	1.1772172254590039	1.0826617218745267	0.8022194194573745
0.921004200840168	1.1787863497450406	1.0795467808784052	0.800992180976092
0.921124224844969	1.1803481748764018	1.0764151974265666	0.7997786057456217
0.92124424884977	1.1819024952872552	1.0732673547438054	0.7985787553693641
0.9213642728545709	1.1834491035878942	1.0701036373849304	0.7973926916018704
0.9214842968593718	1.1849877905804076	1.0669244311044825	0.7962204763669027
0.9216043208641729	1.1865183452753247	1.063730122727043	0.7950621717755473
0.9217243448689738	1.1880405549092508	1.060521100018239	0.7939178401444027
0.9218443688737747	1.1895542049635208	1.057297751556494	0.7927875440138189
0.9219643928785757	1.1910590791838602	1.0540604666056494	0.7916713461662095
0.9220844168833767	1.192554959601098	1.0508096349884968	0.7905693096444275
0.9222044408881777	1.1940416265529221	1.0475456469613242	0.7894814977702058
0.9223244648929786	1.19551885870672	1.0442688930895123	0.7884079741626561
0.9224444888977795	1.1969864330834885	1.0409797641243048	0.7873488027568429
0.9225645129025806	1.1984441250828577	1.0376786508807763	0.7863040478224171
0.9226845369073815	1.1998917085092082	1.0343659441171116	0.78527377398232
0.9228045609121824	1.2013289555989408	1.0310420344151863	0.784258046231546
0.9229245849169834	1.2027556370488692	1.0277073120626283	0.7832569299559794
0.9230446089217843	1.2041715220457747	1.0243621669363097	0.7822704909512953
0.9231646329265853	1.2055763782971234	1.0210069883873893	0.781298795441926
0.9232846569313863	1.2069699720629656	1.0176421651279688	0.780341910100098
0.9234046809361872	1.2083520681890323	1.0142680851193633	0.7793999020649287
0.9235247049409882	1.2097224301410199	1.0108851354621093	0.7784728389616011
0.9236447289457892	1.211080820040102	1.0074937022877106	0.7775607889205953
0.9237647529505901	1.2124269986996554	1.0040941706522013	0.7766638205969982
0.9238847769553911	1.2137607256632261	1.0006869244315342	0.7757820031898677
0.924004800960192	1.215081759243734	0.9972723462188886	0.7749154064616744
0.924124824964993	1.2163898565639275	0.9938508172238977	0.774064100757806
0.924244848969794	1.2176847735980953	0.9904227171738709	0.7732281570261403
0.9243648729745949	1.2189662652150537	0.9869884242169851	0.772407646836679
0.9244848969793958	1.2202340852223923	0.9835483148275768	0.7716026424012535
0.9246049209841969	1.2214879864120056	0.9801027637134732	0.7708132165932939
0.9247249449889978	1.2227277206069014	0.9766521437254587	0.7700394429676614
0.9248449689937988	1.223953038709305	0.9731968257688463	0.7692813957805429
0.9249649929985997	1.2251636907500432	0.9697371787172442	0.7685391500094136
0.9250850170034007	1.2263594259392268	0.9662735693284854	0.7678127813730535
0.9252050410082017	1.2275399927182198	0.9628063621627849	0.7671023663516332
0.9253250650130026	1.2287051388129155	0.959335919503091	0.7664079822068499
0.9254450890178035	1.2298546112882935	0.9558626012777061	0.7657297070021263
0.9255651130226045	1.2309881566042753	0.952386764985153	0.7650676196228638
0.9256851370274055	1.2321055206728757	0.9489087656213032	0.7644217997967481
0.9258051610322064	1.233206448916627	0.9454289556088065	0.763792328114109
0.9259251850370074	1.2342906863283063	0.9419476847287716	0.7631792860483257
0.9260452090418083	1.235357977531923	0.9384653000547599	0.7625827559762812
0.9261652330466094	1.2364080668449902	0.9349821458890897	0.7620028211988602
0.9262852570514103	1.2374406983420478	0.9314985637014181	0.7614395659614872
0.9264052810562112	1.238455615919456	0.9280148920696172	0.7608930754747003
0.9265253050610122	1.2394525633614237	0.9245314666229687	0.7603634359347612
0.9266453290658132	1.2404312844072771	0.9210486199876355	0.7598507345442929
0.9267653530706141	1.2413915228199424	0.9175666817344417	0.759355059532942
0.9268853770754151	1.2423330224556528	0.9140859783289019	0.7588765001780642
0.927005401080216	1.2432555273348378	0.9106068330835544	0.7584151468254217
0.927125425085017	1.2441587817141948	0.90712956611254	0.7579710909098919
0.927245449089818	1.2450425301599228	0.9036544942884499	0.7575444249761827
0.9273654730946189	1.2459065176221067	0.9001819312013786	0.7571352426995415
0.9274854970994199	1.2467504895102102	0.896712187120233	0.7567436389064572
0.9276055211042209	1.2475741917696896	0.8932455689562322	0.7563697095953467
0.9277255451090218	1.2483773709596693	0.8897823802285956	0.756013551957218
0.9278455691138228	1.2491597743316953	0.8863229210324056	0.7556752643962976
0.9279655931186237	1.2499211499095046	0.88286748800862	0.7553549465506203
0.9280856171234246	1.2506612465698048	0.8794163743162076	0.7550526993125684
0.9282056411282257	1.251379814124035	0.8759698696063931	0.754768624849349
0.9283256651330266	1.2520766034010713	0.8725282599989953	0.7545028266234024
0.9284456891378275	1.252751366330858	0.8690918280607915	0.7542554094127232
0.9285657131426285	1.2534038560289127	0.8656608527859504	0.7540264793310928
0.9286857371474295	1.2540338268817015	0.8622356095784416	0.7538161438482006
0.9288057611522305	1.2546410346328178	0.8588163702364535	0.7536245118096458
0.9289257851570314	1.2552252364699532	0.855403402938719	0.7534516934568014
0.9290458091618323	1.2557861911126116	0.8519969722327976	0.7532978004465282
0.9291658331666334	1.2563236589005324	0.8485973390252287	0.7531629458707225
0.9292858571714343	1.2568374018827717	0.8452047605735664	0.7530472442756772
0.9294058811762352	1.2573271839074238	0.8418194904801962	0.7529508116812396
0.9295259051810362	1.257792770711911	0.8384417786880096	0.7528737655997483
0.9296459291858372	1.2582339300138239	0.8350718714777958	0.7528162250547259
0.9297659531906382	1.258650431602242	0.8317100114673985	0.752778310599307
0.9298859771954391	1.2590420474295163	0.8283564376125381	0.7527601443343764
0.93000600120024	1.2594085517034355	0.8250113852093297	0.7527618499263994
0.9301260252050411	1.2597497209797532	0.8216750858984134	0.75278355262491
0.930246049209842	1.2600653342550074	0.8183477676707012	0.7528253792796364
0.9303660732146429	1.2603551730595919	0.8150296548746572	0.7528874583572306
0.9304860972194439	1.2606190215510136	0.8117209682251346	0.7529699199575799
0.9306061212242448	1.2608566666073056	0.808421924813691	0.7530728958296536
0.9307261452290458	1.2610678979205094	0.8051327381203646	0.7531965193868694
0.9308461692338468	1.2612525080901984	0.8018536180268869	0.7533409257219277
0.9309661932386477	1.2614102927169695	0.7985847708312577	0.7535062516210904
0.9310862172434486	1.261541050495846	0.7953263992636876	0.7536926355778548
0.9312062412482497	1.2616445833095429	0.7920787025038736	0.7539002178059815
0.9313262652530506	1.261720696321522	0.7888418761995442	0.7541291402518431
0.9314462892578516	1.2617691980687789	0.7856161124862362	0.7543795466060353
0.9315663132626525	1.261789900554314	0.7824016000083192	0.7546515823142085
0.9316863372674535	1.2617826193391997	0.779198523941174	0.7549453945870663
0.9318063612722545	1.2617471736342043	0.7760070660145382	0.7552611324094821
0.9319263852770554	1.2616833863908936	0.7728274045369323	0.7555989465486713
0.9320464092818563	1.2615910843921592	0.7696597144211929	0.7559589895613621
0.9321664332866574	1.261470098342089	0.7665041672110304	0.7563414157999079
0.9322864572914583	1.2613202629551403	0.7633609311086158	0.7567463814172624
0.9324064812962592	1.261141417044522	0.7602301710031147	0.7571740443707679
0.9325265053010602	1.2609334036097444	0.7571120485001959	0.7576245644246657
0.9326465293058612	1.2606960699232523	0.7540067219524367	0.7580981031512675
0.9327665533106622	1.2604292676160882	0.7509143464906141	0.7585948239306924
0.9328865773154631	1.2601328527625009	0.7478350740558413	0.7591148919491073
0.933006601320264	1.2598066859634587	0.7447690534325264	0.7596584741953605
0.933126625325065	1.2594506324289774	0.7417164302821172	0.76022573945593
0.933246649329866	1.2590645620591976	0.7386773471775998	0.7608168583080869
0.9333666733346669	1.2586483495241703	0.7356519436387409	0.7614320031111672
0.9334866973394679	1.2582018743422447	0.7326403561680027	0.762071347995857
0.9336067213442688	1.2577250209570283	0.7296427182871521	0.762735068851364
0.9337267453490699	1.257217678812829	0.7266591605745008	0.7634233433103695
0.9338467693538708	1.2566797424285272	0.7236898107027727	0.7641363507316347
0.9339667933586717	1.2561111114698051	0.7207347934775369	0.7648742721801317
0.9340868173634727	1.2555116908196782	0.7177942308762277	0.7656372904045645
0.9342068413682737	1.2548813906472527	0.7148682420876842	0.7664255898121398
0.9343268653730746	1.2542201264746593	0.7119569435522219	0.7672393564404324
0.9344468893778756	1.2535278192420927	0.7090604490021516	0.7680787779262052
0.9345669133826765	1.2528043953708963	0.7061788695028111	0.7689440434710024
0.9346869373874775	1.2520497868246383	0.7033123134940001	0.76983534380336
0.9348069613922785	1.2512639311681157	0.7004608868318558	0.7707528711374453
0.9349269853970794	1.2504467716242247	0.6976246928310981	0.7716968191279473
0.9350470094018803	1.2495982571286515	0.6948038323076751	0.7726673828210143
0.9351670334066814	1.2487183423823143	0.6919984036217436	0.7736647586010404
0.9352870574114823	1.2478069879015241	0.6892085027209995	0.7746891441330807
0.9354070814162833	1.2468641600657806	0.6864342231842995	0.7757407383006798
0.9355271054210842	1.2458898311631863	0.6836756562655961	0.7768197411388725
0.9356471294258851	1.2448839794334017	0.680932890938144	0.7779263537621101
0.9357671534306862	1.2438465891081165	0.6782060139389618	0.7790607782868665
0.9358871774354871	1.2427776504489758	0.67549510981355	0.7802232177486412
0.936007201440288	1.2416771597829195	0.6728002609608115	0.7814138760131006
0.936127225445089	1.2405451195349029	0.6701215476781971	0.7826329576810417
0.93624724944989	1.2393815382579463	0.6674590482070585	0.7838806679868922
0.936367273454691	1.2381864306604906	0.6648128387781684	0.7851572126904118
0.9364872974594919	1.236959817630996	0.6621829936574023	0.7864627979612872
0.9366073214642928	1.2357017262597858	0.6595695851915924	0.7877976302562388
0.9367273454690939	1.234412189858077	0.6569726838545159	0.7891619161883101
0.9368473694738948	1.2330912479741851	0.6543923582930256	0.790555862387935
0.9369673934786957	1.231738946406851	0.6518286753732784	0.7919796753554145
0.9370874174834967	1.2303553372157077	0.6492817002270994	0.7934335613043682
0.9372074414882977	1.2289404787288194	0.6467514962984314	0.7949177259957477
0.9373274654930986	1.2274944355473085	0.6442381253898923	0.7964323745619546
0.9374474894978996	1.226017278547029	0.6417416477093909	0.7979777113206133
0.9375675135027005	1.2245090848772886	0.6392621219168447	0.7995539395775013
0.9376875375075014	1.2229699379565955	0.6367996051709569	0.8011612614181316
0.9378075615123025	1.221399927465428	0.6343541531760423	0.8027998774874798
0.9379275855171034	1.2197991493360234	0.6319258202289489	0.8044699867572849
0.9380476095219044	1.2181677057391593	0.6295146592659837	0.8061717862803901
0.9381676335267053	1.2165057050679604	0.6271207219099186	0.8079054709314983
0.9382876575315063	1.2148132619187035	0.6247440585170293	0.8096712331337579
0.9384076815363073	1.213090497068643	0.6223847182241831	0.8114692625705215
0.9385277055411082	1.2113375374508395	0.6200427489959438	0.8132997458816486
0.9386477295459091	1.209554516126039	0.6177181976717386	0.8151628663436264
0.9387677535507102	1.2077415722515659	0.6154111100130414	0.8170588035328391
0.9388877775555111	1.205898851047299	0.613121530750606	0.8189877329712117
0.939007801560312	1.2040265037586892	0.6108495036317116	0.8209498257535152
0.939127825565113	1.2021246876168865	0.6085950714674653	0.8229452481554914
0.939247849569914	1.2001935657959784	0.6063582761801237	0.8249741612220247
0.939367873574715	1.1982333073673626	0.6041391588504718	0.8270367203344864
0.9394878975795159	1.1962440872512845	0.601937759765207	0.8291330747564176
0.9396079215843168	1.194226086165575	0.5997541184644098	0.8312633671566092
0.9397279455891179	1.1921794905716114	0.5975882737890251	0.8334277331086897
0.9398479695939188	1.190104492617556	0.5954402639284209	0.8356263005662362
0.9399679935987197	1.1880012900788752	0.593310126467976	0.8378591893124612
0.9400880176035207	1.1858700862962168	0.5911978984367517	0.8401265103834245
0.9402080416083216	1.1837110901106647	0.5891036163552212	0.8424283654637621
0.9403280656131227	1.1815245157964245	0.58702731628307	0.8447648462538537
0.9404480896179236	1.1793105829909911	0.5849690338670896	0.8471360338073308
0.9405681136227245	1.177069516622822	0.5829288043891403	0.8495419978378332
0.9406881376275255	1.1748015468366109	0.580906662814232	0.8519827959938358
0.9408081616323265	1.1725069089161748	0.5789026438386979	0.8544584731004021
0.9409281856371274	1.1701858432050438	0.5769167819384996	0.856969060366658
0.9410482096419284	1.1678385950247703	0.5749491114176398	0.8595145745578106
0.9411682336467293	1.165465414591061	0.5729996664567252	0.862095017130426
0.9412882576515303	1.1630665569277632	0.5710684811616843	0.8647103733297761
0.9414082816563313	1.1606422817787885	0.5691555896126429	0.8673606112479443
0.9415283056611322	1.1581928535180068	0.5672610259129653	0.8700456808414747
0.9416483296659331	1.155718541057224	0.5653848242385001	0.8727655129072251
0.9417683536707342	1.1532196177522613	0.5635270188870214	0.8755200180151881
0.9418883776755351	1.150696361307254	0.5616876443278973	0.8783090853969542
0.9420084016803361	1.148149053677187	0.559866735251978	0.8811325817885909
0.942128425685137	1.1455779809687892	0.5580643266217508	0.8839903502266143
0.942248449689938	1.142983433339828	0.5562804537217537	0.8868822087958315
0.942368473694739	1.1403657048968971	0.5545151522092873	0.8898079493278004
0.9424884976995399	1.1377250935917405	0.5527684581654135	0.8927673360487478
0.9426085217043408	1.1350619011162393	0.5510404081462975	0.895760104175719
0.9427285457091418	1.1323764327960881	0.5493310392348799	0.8987859584598863
0.9428485697139428	1.1296689974832708	0.5476403890929279	0.9018445716759345
0.9429685937187438	1.1269399074474076	0.5459684960134707	0.9049355830565159
0.9430886177235447	1.1241894782660264	0.5443153989736331	0.9080585966708851
0.9432086417283456	1.1214180287138795	0.5426811376879211	0.911213179746833
0.9433286657331467	1.1186258806513552	0.5410657526619521	0.9143988609352284
0.9434486897379476	1.1158133589120771	0.5394692852466823	0.917615128516517
0.9435687137427485	1.1129807911897547	0.5378917776931257	0.9208614285487471
0.9436887377475495	1.1101285079243866	0.536333273207625	0.9241371629567146
0.9438087617523505	1.1072568421878848	0.5347938160076801	0.9274416875621279
0.9439287857571514	1.1043661295692055	0.5332734513783746	0.9307743100547483
0.9440488097619524	1.101456708059043	0.5317722257294172	0.9341342879047994
0.9441688337667533	1.0985289179342046	0.530290186652846	0.9375208262170214
0.9442888577715544	1.095583101641715	0.5288273829814149	0.9409330755271357
0.9444088817763553	1.0926196036827498	0.5273838648477055	0.9443701295416449
0.9445289057811562	1.0896387704964394	0.525959683743976	0.9478310228223232
0.9446489297859572	1.0866409503436736	0.5245548925828221	0.9513147284169281
0.9447689537907582	1.0836264931909387	0.5231695457586447	0.9548201554381728
0.9448889777955591	1.0805957505942978	0.5218036992099938	0.9583461465932763
0.9450090018003601	1.0775490755835382	0.5204574104828009	0.9618914756669428
0.945129025805161	1.07448682254663	0.5191307387945655	0.9654548449609412
0.9452490498099619	1.0714093471145074	0.5178237450995208	0.9690348826940862
0.945369073814763	1.0683170060462774	0.5165364921548253	0.9726301403668642
0.9454890978195639	1.0652101571149268	0.5152690445878325	0.9762390900955347
0.9456091218243649	1.0620891589935646	0.5140214689644639	0.9798601219211944
0.9457291458291658	1.0589543711423153	0.512793833858762	0.9834915410998324
0.9458491698339668	1.0558061536958958	0.5115862099236469	0.9871315653802102
0.9459691938387678	1.0526448673519664	0.5103986699629462	0.9907783222770259
0.9460892178435687	1.0494708732602758	0.5092312890047256	0.9944298463476995
0.9462092418483696	1.0462845329127277	0.5080841443760112	0.9980840764818001
0.9463292658531707	1.0430862080343744	0.5069573157789208	1.001738853213099
0.9464492898579716	1.0398762604754384	0.5058508853682915	1.0053919160650462
0.9465693138627725	1.0366550521043691	0.504764937830841	1.0090409009414905
0.9466893378675735	1.0334229447020564	0.503699560465943	1.0126833375752873
0.9468093618723745	1.0301802998571952	0.5026548432680678	1.016316647048595
0.9469293858771755	1.0269274788629095	0.5016308790109621	1.0199381393995708
0.9470494098819764	1.023664842614621	0.5006277633336258	1.0235450113313473
0.9471694338867773	1.020392751509282	0.49964559482817017	1.0271343440401204
0.9472894578915784	1.0171115653459664	0.498684475129618	1.030703101180417
0.9474094818963793	1.01382164322791	0.4977445090077333	1.0342481269866042
0.9475295059011802	1.0105233434659835	0.49682580446094143	1.0377661445709354
0.9476495299059812	1.0072170234837095	0.49592847281244007	1.0412537544193967
0.9477695539107821	1.003903039723818	0.49505262880856793	1.0447074331078385
0.9478895779155831	1.000581747556389	0.4941983907195326	1.0481235322618827
0.9480096019203841	0.997253501188637	0.4933658804425757	1.0514982777851192
0.948129625925185	0.9939186535763305	0.49255522360766546	1.054827769381163
0.948249649929986	0.9905775563369303	0.4917665496858306	1.0581079803959417
0.948369673934787	0.9872305596644402	0.49099999210021206	1.0613347580075396
0.9484896979395879	0.9838780122460247	0.49025568833995636	1.0645038237915747
0.9486097219443889	0.9805202611803812	0.48953378007703474	1.0676107746907928
0.9487297459491898	0.9771576518979496	0.48883441328612176	1.0706510844179595
0.9488497699539908	0.9737905280829284	0.4881577383676272	1.0736201053215506
0.9489697939587918	0.9704192315971665	0.4875039102740166	1.0765130707438382
0.9490898179635927	0.9670441024058889	0.48687308863952417	1.0793250979010016
0.9492098419683936	0.9636654785053489	0.48626543791340393	1.082051191314522
0.9493298659731947	0.9602836958523605	0.48568112749683784	1.084686246822738
0.9494498899779956	0.9568990882957706	0.48512033188363973	1.0872250562005463
0.9495699139827966	0.953511987509833	0.48458323080490073	1.0896623124142912
0.9496899379875975	0.9501227229295521	0.4840700093777145	1.091992615537356
0.9498099619923985	0.9467316216879618	0.48358085825814123	1.094210479350389
0.9499299859971995	0.9433390085553813	0.4831159737985636	1.096310338647919
0.9500500100020004	0.939945205880603	0.48267555820959507	1.09828655727074
0.9501700340068013	0.9365505335340772	0.4822598197267163	1.1001334368805207
0.9502900580116023	0.9331553088530573	0.48186897278180785	1.101845226489898
0.9504100820164033	0.9297598465887109	0.48150323817976226	1.103416132757617
0.9505301060212042	0.9263644588552206	0.4811628432803669	1.1048403310541814
0.9506501300260052	0.9229694550808176	0.4808480221856465	1.1061119772989665
0.9507701540308061	0.9195751419608185	0.4805590159328712	1.1072252205647723
0.9508901780356072	0.9161818234125942	0.4802960726934402	1.108174216440476
0.9510102020404081	0.9127898005325186	0.4800594479778557	1.1089531411366367
0.951130226045209	0.9093993715548236	0.47984940484701166	1.1095562063128162
0.95125025005001	0.9060108318124307	0.47966621413003585	1.1099776745988554
0.951370274054811	0.9026244736996811	0.4795101546489212	1.1102118757755983
0.9514902980596119	0.8992405866370037	0.47938151345020125	1.1102532235734648
0.9516103220644129	0.895859457037452	0.47928058604392765	1.110096233040062
0.9517303460692138	0.8924813682751589	0.479207676650222	1.109735538420576
0.9518503700740149	0.8891066006556474	0.4791630984536796	1.109165911487238
0.9519703940788158	0.8857354313880124	0.4791471738659153	1.1083822802466747
0.9520904180836167	0.8823681345589167	0.4791602347965528	1.1073797479465686
0.9522104420884177	0.8790049811084324	0.47920262293296917	1.1061536122958604
0.9523304660932187	0.8756462388076705	0.47927469002911577	1.104699384805797
0.9524504900980196	0.8722921722382083	0.47937679820375156	1.1030128101526055
0.9525705141028206	0.8689430427732513	0.47950932024843573	1.1010898854565032
0.9526905381076215	0.865599108560561	0.47967263994563647	1.098926879366357
0.9528105621124224	0.8622606245070885	0.47986715239733285	1.0965203508345074
0.9529305861172235	0.8589278422653013	0.48009326436448774	1.0938671674623965
0.9530506101220244	0.8556010102211956	0.4803513946177968	1.0909645232946104
0.9531706341268253	0.8522803734839266	0.4806419743001258	1.087809955936926
0.9532906581316263	0.8489661738770897	0.4809654473010595	1.0844013628731315
0.9534106821364273	0.8456586499315784	0.48132227064400857	1.08073701685557
0.9535307061412283	0.8423580368800325	0.4817129148863297	1.076815580246
0.9536507301460292	0.8390645666527994	0.4821378645329338	1.07263611818605
0.9537707541508301	0.835778467875441	0.4825976184638668	1.0681981104808584
0.9538907781556312	0.8324999658677136	0.4830926903763742	1.0635014620848333
0.9540108021604321	0.8292292826440273	0.4836236092419628	1.0585465120854327
0.954130826165233	0.8259666369153082	0.4841909197790069	1.0533340410888654
0.954250850170034	0.822712244092298	0.4847951829414475	1.047865276921236
0.954370874174835	0.8194663162902106	0.4854369764241574	1.0421418985690816
0.954490898179636	0.8162290623347577	0.48611689518556545	1.0361660382951392
0.9546109221844369	0.8130006877694618	0.48683555198814427	1.0299402818777696
0.9547309461892378	0.8097813948642907	0.48759357795738634	1.023467666936271
0.9548509701940389	0.8065713826255358	0.48839162315991264	1.0167516793184583
0.9549709941988398	0.8033708468069385	0.4892303572013661	1.0097962475419384
0.9550910182036407	0.8001799799219932	0.49011046984478057	1.0026057352956417
0.9552110422084417	0.7969989712574495	0.4910326716500987	0.9951849320238624
0.9553310662132426	0.793828006887948	0.4919976946355652	0.9875390416303447
0.9554510902180436	0.7906672696917677	0.49300629296170967	0.9796736693553727
0.9555711142228446	0.7875169393676771	0.49405924363865916	0.9715948068937279
0.9556911382276455	0.7843771924528093	0.4951573472575423	0.9633088158355665
0.9558111622324464	0.7812482023415996	0.496301428746736	0.9548224095260731
0.9559311862372475	0.7781301393056983	0.4974923381537415	0.9461426334520784
0.9560512102420484	0.7750231705148762	0.4987309514534656	0.9372768442755677
0.9561712342468494	0.771927460058842	0.5000181713837198	0.9282326876439985
0.9562912582516503	0.768843168970001	0.5013549283086974	0.9190180749165341
0.9564112822564513	0.7657704552470839	0.5027421811112643	0.9096411589523902
0.9565313062612523	0.7627094738796504	0.504180918114832	0.9001103091135709
0.9566513302660532	0.7596603768733946	0.5056721580356254	0.8904340856382478
0.9567713542708541	0.756623313276283	0.5072169509661042	0.8806212135439544
0.9568913782756552	0.7535984292054512	0.5088163793903171	0.8706805562204019
0.9570114022804561	0.7505858678748685	0.5104715592319232	0.8606210888713082
0.957131426285257	0.7475857696236969	0.5121836409356113	0.8504518719621459
0.957251450290058	0.7445982719453775	0.5139538105825717	0.8401820248273224
0.957371474294859	0.7416235095173739	0.5157832910406812	0.8298206995848156
0.95749149829966	0.7386616142315754	0.5176733431499587	0.8193770555001236
0.9576115223044609	0.7357127152253019	0.5196252669438352	0.8088602339334949
0.9577315463092618	0.7327769389129282	0.5216404029066443	0.798279333996072
0.9578515703140628	0.7298544090180754	0.5237201332677058	0.7876433890307115
0.9579715943188638	0.7269452466063506	0.5258658833322118	0.7769613440230987
0.9580916183236647	0.7240495701186289	0.5280791228490457	0.7662420340379188
0.9582116423284657	0.7211674954048166	0.5303613674155004	0.7554941637632955
0.9583316663332666	0.7182991357581225	0.5327141799186621	0.7447262882354752
0.9584516903380677	0.7154446019497788	0.5351391720130797	0.7339467948036447
0.9585717143428686	0.7126040022642177	0.5376380056340754	0.7231638863833514
0.9586917383476695	0.709777442534643	0.5402123945458348	0.7123855660351519
0.9588117623524705	0.7069650261790299	0.5428641059230628	0.7016196228942057
0.9589317863572715	0.704166854236489	0.5455949619647164	0.690873619465293
0.9590518103620724	0.7013830254040112	0.5484068415379024	0.6801548802875977
0.9591718343668734	0.6986136360735271	0.5513016818496387	0.669470481963511
0.9592918583716743	0.6958587803693205	0.5542814801436268	0.65882724453689
0.9594118823764753	0.6931185501857365	0.5573482954186981	0.6482317241973687
0.9595319063812763	0.690393035225191	0.5605042501649269	0.637690207279873
0.9596519303860772	0.6876823230364362	0.5637515321127164	0.6272087055212731
0.9597719543908781	0.684986499053106	0.5670923959893732	0.6167929525303042
0.9598919783956792	0.6823056466324946	0.5705291652767883	0.6064484014211827
0.9600120024004801	0.679639847094573	0.5740642339628258	0.5961802235570692
0.9601320264052811	0.6769891797612027	0.5777000682779576	0.5859933083454945
0.960252050410082	0.6743537219955668	0.5814392084073149	0.5758922640251806
0.9603720744148829	0.6717335492417857	0.5852842701670167	0.565881419381092
0.960492098419684	0.6691287350647008	0.5892379466319938	0.5559648263231345
0.9606121224244849	0.6665393511898356	0.5933030097007516	0.5461462632629738
0.9607321464292858	0.6639654675434846	0.5974823115806076	0.5364292392229241
0.9608521704340868	0.6614071522929658	0.601778786174594	0.5268169986113772
0.9609721944388878	0.6588644718869884	0.6061954503488919	0.5173125265996282
0.9610922184436888	0.6563374910961551	0.6107354050567838	0.5079185550363616
0.9612122424484897	0.6538262730535499	0.6154018362921952	0.4986375688373661
0.9613322664532906	0.6513308792954512	0.6201980158422415	0.4894718127902669
0.9614522904580917	0.6488513698021243	0.6251273018046904	0.48042329871593725
0.9615723144628926	0.6463878030387119	0.6301931388317571	0.4714938129309336
0.9616923384676935	0.6439402359961796	0.6353990580571768	0.46268492395770733
0.9618123624724945	0.6415087242323549	0.6407486766580988	0.4539979904324346
0.9619323864772955	0.6390933219130173	0.6462456969977465	0.4454341691629251
0.9620524104820964	0.6366940818530596	0.6518939052882655	0.43699442329228777
0.9621724344868974	0.6343110555576824	0.657697169706272	0.42867953052683655
0.9622924584916983	0.6319442932636585	0.6636594378856181	0.4204900913900629
0.9624124824964994	0.629593843980625	0.6697847337034762	0.4124265374672352
0.9625325065013003	0.6272597555324376	0.6760771532662294	0.404489139608405
0.9626525305061012	0.6249420745985322	0.6825408599913889	0.3966780160603161
0.9627725545109022	0.6226408467553481	0.6891800786701152	0.38899314050083633
0.9628925785157031	0.6203561165177703	0.6959990883826432	0.38143434995202696
0.9630126025205041	0.618087927380607	0.7030022141249832	0.37400135255076294
0.9631326265253051	0.6158363218601027	0.7101938169905447	0.36669373515835674
0.963252650530106	0.6136013415354619	0.7175782827340307	0.3595109707928967
0.9633726745349069	0.6113830270904242	0.7251600085272487	0.35245242587054293
0.963492698539708	0.609181418354854	0.7329433876976796	0.345517367243908
0.9636127225445089	0.6069965543463743	0.7409327922200117	0.33870496902785496
0.9637327465493098	0.604828473312012	0.7491325527091321	0.33201431920472635
0.9638527705541108	0.6026772127698962	0.7575469356394872	0.32544442600298196
0.9639727945589118	0.6005428095509803	0.7661801174912337	0.31899422404459615
0.9640928185637128	0.598425299840817	0.7750361554974272	0.31266258025820165
0.9642128425685137	0.5963247192213537	0.7841189546395891	0.30644829955613856
0.9643328665733146	0.5942411027127941	0.7934322305107452	0.30035013027499985
0.9644528905781157	0.5921744848154984	0.802979467636874	0.29436676938014417
0.9645729145829166	0.5901248995519519	0.8127638728187607	0.2884968674357917
0.9646929385877175	0.5880923805087735	0.8227883230287142	0.28273903334304573
0.9648129625925185	0.5860769608788108	0.8330553073693229	0.2770918388491473
0.9649329865973194	0.5840786735032987	0.8435668625773611	0.27155382283176077
0.9650530106021205	0.5820975509140969	0.8543245015347648	0.26612349536278934
0.9651730346069214	0.5801336253760269	0.8653291342325221	0.26079934155671886
0.9652930586117223	0.5781869289292818	0.8765809806242084	0.25557982520882183
0.9654130826165233	0.5762574934319613	0.888079474805206	0.2504633922290807
0.9655331066213243	0.5743453506027077	0.8998231599651514	0.2454484738778095
0.9656531306261252	0.5724505320634752	0.9118095735866312	0.24053348980931186
0.9657731546309262	0.5705730693824116	0.9240351224073713	0.23571685092996603
0.9658931786357271	0.5687129941169032	0.9364949467289766	0.23099696207741813
0.9660132026405281	0.5668703378567621	0.9491827737489003	0.22637222452747702
0.9661332266453291	0.5650451322675891	0.9620907597174652	0.22184103833547886
0.96625325065013	0.5632374091342972	0.975209320885831	0.2174018045187662
0.966373274654931	0.5614472004048431	0.9885269534182376	0.21305292708705728
0.966493298659732	0.5596745382341526	1.0020300427021225	0.20879281492726887
0.9666133226645329	0.5579194550282731	1.0157026628065942	0.20461988354939664
0.9667333466693339	0.5561819834887426	1.029526367223208	0.20053255669983802
0.9668533706741348	0.5544621566572215	1.043479972477052	0.19652926784856636
0.9669733946789358	0.55276000796038	1.0575393367286128	0.19260846155628736
0.9670934186837368	0.5510755712550707	1.0716771361000401	0.188768594727664
0.9672134426885377	0.549408880873785	1.0858626421566397	0.1850081377564344
0.9673334666933386	0.5477599716704382	1.100061504752594	0.18132557556820605
0.9674534906981396	0.5461288790664783	1.114235545304928	0.17771940856640617
0.9675735147029406	0.5445156390973465	1.1283425664782756	0.17418815348675784
0.9676935387077416	0.542920288459315	1.1423361852272647	0.17073034416546473
0.9678135627125425	0.5413428645567027	1.1561656971260392	0.1673445322260292
0.9679335867173434	0.5397834055495141	1.1697759808767838	0.16402928768955985
0.9680536107221445	0.5382419504015072	1.1831074527853347	0.16078319951310852
0.9681736347269454	0.5367185389287236	1.1960960817581285	0.15760487606048518
0.9682936587317463	0.5352132118484811	1.2086734759416506	0.15449294550972076
0.9684136827365473	0.5337260108288909	1.2207670524068304	0.15144605620127208
0.9685337067413483	0.5322569785388861	1.2323003011860774	0.1484628769307745
0.9686537307461492	0.5308061586988185	1.2431931543999473	0.14554209719005046
0.9687737547509502	0.5293735961316178	1.2533624700675972	0.14268242735982717
0.9688937787557511	0.5279593368145739	1.262722638388908	0.1398825988575497
0.9690138027605522	0.5265634279317467	1.2711863157452485	0.1371413642434065
0.9691338267653531	0.5251859179270476	1.2786652883449645	0.1344574972876031
0.969253850770154	0.523826856558004	1.2850714633362976	0.1318297930016883
0.969373874774955	0.5224862949502629	1.290317980373262	0.12925706763668152
0.969493898779756	0.521164285652843	1.2943204311629748	0.12673815865051016
0.9696139227845569	0.51986088269419	1.2969981686293446	0.12427192464719905
0.9697339467893579	0.5185761416390402	1.2982756812571985	0.12185724529004936
0.9698539707941588	0.5173101196461598	1.2980840022593472	0.1194930211910041
0.9699739947989597	0.5160628755269762	1.2963621178223543	0.1171781737781856
0.9700940188037608	0.5148344698051414	1.2930583342532318	0.11491164514352654
0.9702140428085617	0.513624964777079	1.2881315607930173	0.11269239787229302
0.9703340668133627	0.5124344245735304	1.2815524635734574	0.11051941485615555
0.9704540908181636	0.511262915222169	1.273304446985041	0.10839169909142936
0.9705741148229646	0.510110504711307	1.263384421795909	0.10630827346393298
0.9706941388277656	0.5089772630547487	1.2518033247593208	0.10426818052187994
0.9708141628325665	0.5078632623578234	1.238586362043669	0.10227048223806999
0.9709341868373674	0.5067685768846623	1.2237729583038943	0.10031425976263716
0.9710542108421685	0.5056932831267539	1.2074164041045652	0.09839861316745692
0.9711742348469694	0.5046374598728395	1.18958320608402	0.09652266118329507
0.9712942588517703	0.5036011882801829	1.1703521560054186	0.09468554093065669
0.9714142828565713	0.502584551947291	1.1498131459370229	0.09288640764529038
0.9715343068613723	0.5015876369881241	1.1280657665413256	0.0911244343991734
0.9716543308661733	0.5006105321078611	1.1052177332352084	0.08939881181779236
0.9717743548709742	0.4996533286802682	1.0813831903700275	0.08770874779442986
0.9718943788757751	0.4987161208267497	1.0566809463247977	0.0860534672021703
0.9720144028805762	0.4977990054971277	1.031232692462284	0.08443221160423173
0.9721344268853771	0.4969020825522267	1.005161256425298	0.08284423896322288
0.972254450890178	0.49602545484831956	0.9785889355731263	0.08128882334984093
0.972374474894979	0.49516922832351795	0.9516359499337675	0.07976525465153264
0.9724944988997799	0.4943335120861698	0.9244190464066391	0.07827283828155282
0.972614522904581	0.4935184185053393	0.8970502776538327	0.07681089488884277
0.9727345469093819	0.4927240633034542	0.8696359706990562	0.07537876006911882
0.9728545709141828	0.49195056565118445	0.842275892184269	0.07397578407749829
0.9729745949189837	0.49119804826465346	0.8150626098993576	0.07260133154300771
0.9730946189237848	0.4904666375050529	0.7880810438718931	0.07125478118523995
0.9732146429285857	0.4897564634807588	0.7614081951574689	0.0699355255334381
0.9733346669333867	0.48906766015202896	0.7351130365682239	0.06864297064822064
0.9734546909381876	0.48840036543838955	0.7092565469042229	0.06737653584618657
0.9735747149429886	0.4877547213287995	0.683891868718024	0.06613565342756954
0.9736947389477896	0.48713087399469723	0.6590645691151524	0.06491976840712524
0.9738147629525905	0.48652897390602995	0.6348129834050591	0.06372833824838418
0.9739347869573914	0.4859491759503828	0.6111686223950664	0.06256083260142473
0.9740548109621925	0.4853916395553105	0.5881566255865317	0.06141673304426339
0.9741748349669934	0.48485652881399527	0.5657962443294522	0.060295532827977505
0.9742948589717944	0.4843440126143421	0.5441013409739237	0.05919673662562645
0.9744148829765953	0.48385426477164706	0.523080892107566	0.05811986028506805
0.9745349069813963	0.4833874641649579	0.5027394859891996	0.05706443058571157
0.9746549309861973	0.4829437948772677	0.48307780621272667	0.0560299849992691
0.9747749549909982	0.48252344633967115	0.46409309540731336	0.055016071454527804
0.9748949789957991	0.4821266134796364	0.4457795943740954	0.05402224810619172
0.9750150030006001	0.48175349687353486	0.42812895345412605	0.05304808310779653
0.9751350270054011	0.48140430290358005	0.41113061411951296	0.052093154388716555
0.975255051010202	0.481079243919345	0.3947721597788695	0.05115704943526882
0.975375075015003	0.4807785384040082	0.37903963560694276	0.05023936507590023
0.9754950990198039	0.4805024111455113	0.36391783785859677	0.04933970727046545
0.975615123024605	0.48025109341279903	0.34939057362906445	0.048457690903566095
0.9757351470294059	0.48002482313732675	0.3354408923949688	0.047592939581940524
0.9758551710342068	0.47982384510002163	0.32205129093299867	0.04674508543586691
0.9759751950390078	0.4796484111238995	0.30920389338326865	0.04591376892456496
0.9760952190438088	0.47949878027253756	0.29688060831797713	0.04509863864555094
0.9762152430486097	0.47937521905461244	0.28506326471125143	0.044299351147916964
0.9763352670534107	0.4792780016347252	0.27373372869130536	0.043515570749483395
0.9764552910582116	0.4792074100507383	0.26287400290744917	0.04274696935779515
0.9765753150630127	0.4791637344378577	0.2524663102685176	0.041993226294904776
0.9766953390678136	0.47914727325970324	0.24249316371442337	0.04125402812590302
0.9768153630726145	0.47915833354662146	0.23293742357683758	0.04052906849113529
0.9769353870774155	0.47919723114149454	0.22378234397196392	0.03981804794206685
0.9770554110822165	0.47926429095332324	0.21501160955215284	0.03912067378073188
0.9771754350870174	0.4793598472188548	0.2066093638290099	0.0384366599027206
0.9772954590918184	0.4794842437725512	0.19856023016739865	0.03776572664363825
0.9774154830966193	0.47963783432519236	0.19084932644321054	0.03710760062899234
0.9775355071014202	0.47982098275142504	0.18346227425497025	0.03646201462744154
0.9776555311062213	0.4800340633865797	0.1763852034849934	0.03582870740735154
0.9777755551110222	0.48027746133308113	0.16960475291663124	0.03520742359660328
0.9778955791158231	0.4805515727768025	0.1631080675333416	0.03459791354558529
0.9780156031206241	0.4808568053137116	0.15688279305098707	0.033999933193324436
0.9781356271254251	0.48119357828717757	0.1509170681668982	0.03341324393668612
0.9782556511302261	0.4815623231363157	0.14519951494893946	0.03283761250259282
0.978375675135027	0.4819634837557648	0.13971922773240905	0.032272810823193665
0.9784956991398279	0.4823975168672953	0.1344657608439984	0.031718615913937175
0.978615723144629	0.48286489240366876	0.12942911542832233	0.031174809754481347
0.9787357471494299	0.4833660939051797	0.1245997256134215	0.03064117917238942
0.9788557711542308	0.4839016189293212	0.11996844421786498	0.030117515729546337
0.9789757951590318	0.4844719794740344	0.11552652817124959	0.029603615611248937
0.9790958191638328	0.4850777024150109	0.11126562379387538	0.02909927951790619
0.9792158431686337	0.4857193299575347	0.1071777520576057	0.028604312559300425
0.9793358671734347	0.48639742010336656	0.1032552939298931	0.028118524151345588
0.9794558911782356	0.4871125471331804	0.09949097588522586	0.027641727915299258
0.9795759151830367	0.4878653021050822	0.09587785565264678	0.027173741579367125
0.9796959391878376	0.4886562933697511	0.09240930825509827	0.026714386882651875
0.9798159631926385	0.4894861471027674	0.08907901238450985	0.026263489481388888
0.9799359871974395	0.4903555078546864	0.08588093714695538	0.025820878857424893
0.9800560112022404	0.491265039119448	0.0828093292037673	0.025386388228883693
0.9801760352070414	0.4922154239217202	0.07985870032712378	0.02495985446297106
0.9802960592118424	0.49320736542377686	0.07702381538286321	0.02454111799087208
0.9804160832166433	0.494241587552546	0.07429968074779067	0.024130022724687263
0.9805361072214442	0.4953188356474415	0.07168153316477954	0.02372641597636814
0.9806561312262453	0.4964398771296339	0.06916482903504824	0.02333014837859964
0.9807761552310462	0.4976055021933997	0.06674523414433894	0.022941073807588967
0.9808961792358472	0.49881652452022296	0.06441861381701836	0.022559049307709834
0.9810162032406481	0.5000737820162875	0.06218102349032462	0.022183935017966477
0.9811362272454491	0.5013781375740474	0.06002869969939497	0.021815594100227792
0.9812562512502501	0.5027304798585251	0.05795805146236535	0.02145389266919539
0.981376275255051	0.5041317241190237	0.05596565205401088	0.02109869972405698
0.9814962992598519	0.5055828130268891	0.05404823115569152	0.02074988708179369
0.981616323264653	0.5070847175399914	0.05220266736875907	0.020407329312094512
0.9817363472694539	0.5086384377945533	0.050425981078469045	0.020070903673844648
0.9818563712742548	0.5102450040249661	0.048715327655084614	0.019740490053144308
0.9819763952790558	0.5119054775121668	0.047067990978949606	0.019415970902827005
0.9820964192838568	0.5136209515611714	0.045481377276338684	0.01909723118343637
0.9822164432886578	0.5153925525082785	0.04395300925301698	0.018784158305630183
0.9823364672934587	0.5172214407584658	0.042480520512662524	0.018476642073971226
0.9824564912982596	0.5191088118533851	0.04106165024759156	0.018174574632078527
0.9825765153030606	0.5210558975703627	0.03969423818955921	0.01787785040909913
0.9826965393078616	0.5230639670526996	0.0383762198086567	0.01758636606747297
0.9828165633126625	0.5251343279714892	0.03710562174884305	0.01730002045195663
0.9829365873174635	0.5272683277190974	0.03588055748889046	0.017018714539874212
0.9830566113222644	0.52946735463428	0.03469922321801672	0.01674235139256921
0.9831766353270655	0.5317328392588396	0.03355989391587148	0.016470836108023586
0.9832966593318664	0.5340662556255231	0.03246091962689476	0.016204075774618583
0.9834166833366673	0.5364691225767402	0.03140072191953462	0.01594197942600533
0.9835367073414683	0.5389430051134126	0.030377790521210868	0.015684457997062688
0.9836567313462693	0.5414895157731091	0.029390680120242048	0.01543142428091128
0.9837767553510702	0.5441103160363062	0.028438007326450476	0.015182792886961234
0.9838967793558712	0.546807117759384	0.027518447782422212	0.014938480199963397
0.9840168033606721	0.5495816846325553	0.02663073341788408	0.01469840434004448
0.9841368273654731	0.5524358336606331	0.02577364983990682	0.014462485123697893
0.9842568513702741	0.5553714366640568	0.024946033852095612	0.01423064402570949
0.984376875375075	0.558390421797191	0.024146771096172515	0.014002804141991107
0.984496899379876	0.5614947750802852	0.023374793809732477	0.01377889015330399
0.984616923384677	0.5646865419409768	0.022629078694260705	0.01355882828984719
0.9847369473894779	0.5679678287604703	0.02190864488775494	0.013342546296690603
0.9848569713942789	0.5713408044188507	0.021212552036621445	0.013129973400029964
0.9849769953990798	0.5748077018330379	0.02053989846178187	0.012921040274246096
0.9850970194038807	0.5783708194800485	0.01988981941414267	0.012715679009746982
0.9852170434086818	0.5820325228971068	0.019261485414895564	0.012513823081572471
0.9853370674134827	0.5857952461489703	0.01865410067628484	0.012315407318745222
0.9854570914182836	0.5896614932515755	0.0180669015987449	0.012120367874345481
0.9855771154230846	0.5936338395395301	0.017499155340515053	0.01192864219629592
0.9856971394278856	0.5977149329634381	0.01695015845603184	0.01174016899883635
0.9858171634326865	0.6019074953011477	0.016419235599594184	0.011554888234672517
0.9859371874374875	0.6062143232650519	0.01590573829098736	0.011372741067779836
0.9860572114422884	0.6106382894851987	0.015409043739929441	0.011193669846849968
0.9861772354470895	0.6151823433455705	0.014928553726337869	0.01101761807936049
0.9862972594518904	0.6198495116480076	0.014463693533619967	0.010844530406255062
0.9864172834566913	0.6246428990752614	0.01401391093228841	0.010674352577215909
0.9865373074614923	0.6295656884210756	0.01357867521137681	0.010507031426517488
0.9866573314662933	0.6346211405515598	0.01315747625525919	0.010342514849444304
0.9867773554710942	0.6398125940577661	0.012749823663582911	0.01018075177926097
0.9868973794758952	0.6451434645548836	0.012355245912166538	0.010021692164717974
0.9870174034806961	0.6506172435781359	0.011973289552824708	0.009865286948083793
0.9871374274854972	0.6562374970199926	0.011603518450166023	0.009711488043687141
0.9872574514902981	0.6620078630469018	0.011245513053550295	0.00956024831695896
0.987377475495099	0.667932049427045	0.010898869702443886	0.00941152156395976
0.9874974994999	0.674013830192861	0.010563199963544746	0.009265262491382618
0.9876175235047009	0.6802570415539885	0.01023812999809516	0.009121426697018868
0.9877375475095019	0.6866655769670935	0.00992329995791811	0.008979970650674924
0.9878575715143029	0.6932433812591182	0.009618363408759566	0.008840851675530465
0.9879775955191038	0.699994443689772	0.009322986779608966	0.008704027929925015
0.9880976195239047	0.7069227898270831	0.009036848836741627	0.008569458389565209
0.9882176435287058	0.7140324720972325	0.008759640181271205	0.008437102830139511
0.9883376675335067	0.7213275588558421	0.00849106276909204	0.008306921810333774
0.9884576915383076	0.7288121218130821	0.008230829452120954	0.008178876655233924
0.9885777155431086	0.7364902216286147	0.007978663539821927	0.008052929440109567
0.9886977395479096	0.7443658914753344	0.007734298380043546	0.007929042974568149
0.9888177635527106	0.7524431183522635	0.00749747695824908	0.007807180787070354
0.9889377875575115	0.7607258219075979	0.007267951514260768	0.007687307109797731
0.9890578115623124	0.7692178305120323	0.00704548317569232	0.0075693868638653065
0.9891778355671135	0.7779228543011663	0.006829841607285628	0.007453385644869019
0.9892978595719144	0.7868444548832039	0.006620804675396094	0.007339269708762367
0.9894178835767153	0.7959860113854145	0.006418158126920939	0.007227005958050439
0.9895379075815163	0.8053506824892249	0.0062216952819990345	0.007116561928298078
0.9896579315863173	0.8149413640809398	0.006031216739832812	0.007007905774941581
0.9897779555911183	0.8247606421222431	0.005846530097034286	0.006901006260397729
0.9898979795959192	0.8348107403234903	0.00566744967790702	0.006795832741462442
0.9900180036007201	0.8450934621831339	0.005493796276119886	0.006692355156992978
0.990138027605521	0.8556101269405612	0.005325396907249855	0.006590544015865972
0.9902580516103221	0.8663614989772932	0.005162084571693162	0.006490370385205214
0.990378075615123	0.8773477101949702	0.005003698027478014	0.006391805878872774
0.990498099619924	0.8885681748996219	0.004850081572522827	0.0062948226462163255
0.9906181236247249	0.9000214967316921	0.0047010848359207505	0.006199393361067843
0.990738147629526	0.9117053672038122	0.0045565625778346205	0.006105491210986691
0.9908581716343269	0.9236164554448643	0.004416374497625095	0.006013089886741922
0.9909781956391278	0.935750288803892	0.004280385049835821	0.005922163572026781
0.9910982196439287	0.9481011240432646	0.004148463267689077	0.005832686933402501
0.9912182436487298	0.9606618089527926	0.004020482593759846	0.005744635110462772
0.9913382676535307	0.9734236343482376	0.003896320717506521	0.0056579837062167605
0.9914582916583317	0.9863761765851153	0.0037758594193581657	0.005572708777682081
0.9915783156631326	0.99950713092572	0.003658984421072063	0.005488786826686569
0.9916983396679336	1.0128021363508475	0.0035455852420823927	0.005406194790870331
0.9918183636727346	1.026244592711632	0.003435555061584196	0.005324910034886887
0.9919383876775355	1.0398154714777028	0.0033287905860986677	0.005244910341794792
0.9920584116823364	1.0534931217586807	0.003225191922285195	0.005166173904638652
0.9921784356871374	1.067253073761921	0.0031246624547729487	0.00508867931821385
0.9922984596919384	1.0810678424006825	0.003027108728797155	0.005012405571009529
0.9924184836967394	1.0949067343840484	0.002932440337432028	0.004937332037328015
0.9925385077015403	1.1087356627993143	0.002840569813225634	0.004863438469574138
0.9926585317063412	1.122516973930763	0.0027514125240516787	0.004790704990712519
0.9927785557111423	1.1362092918344533	0.0026648865729936994	0.0047191120868873004
0.9928985797159432	1.1497673869866998	0.0025809127020987033	0.004648640600201752
0.9930186037207441	1.1631420761195086	0.002499414199830907	0.0045792717216535175
0.9931386277255451	1.176280161114038	0.00242031681207501	0.004510986984221345
0.9932586517303461	1.1891244155017984	0.0023435486565386646	0.004443768256101006
0.993378675735147	1.20161362766915	0.0022690401404131463	0.004377597734086365
0.993498699739948	1.2136827102142385	0.002196723881156444	0.0043124579370913685
0.9936187237447489	1.2252628849967448	0.002126534630272091	0.00424833169981138
0.99373874774955	1.2362819531772467	0.0020584091999562015	0.004185202166519481
0.9938587717543509	1.2466646588862775	0.001992286392500313	0.004123052784995078
0.9939787957591518	1.256333154020996	0.0019281069323315927	0.004061867300581425
0.9940988197639528	1.2652075699730991	0.001865813400588924	0.004001629750369429
0.9942188437687538	1.2732066997976177	0.001805350172126137	0.003942324457504982
0.9943388677735547	1.280248791413164	0.0017466633548491803	0.003883936025616784
0.9944588917783557	1.2862524488907328	0.0016897007312895868	0.0038264493333612787
0.9945789157831566	1.2911376347919417	0.0016344117023259844	0.0037698495290836888
0.9946989397879575	1.294826761962042	0.0015807472329682493	0.003714122025590523
0.9948189637927586	1.297245858324501	0.0015286598001196389	0.0036592524950326
0.9949389877975595	1.2983257832760309	0.001478103342241445	0.003605226863895507
0.9950590118023604	1.2980034695071598	0.0014290332108419582	0.0035520313080943805
0.9951790358071614	1.2962231597780416	0.0013814061237192102	0.0034996522481720096
0.9952990598119624	1.292937604689489	0.001335180119888528	0.0034480763445969287
0.9954190838167634	1.288109185131682	0.0012903145161278773	0.0033972904931596146
0.9955391078215643	1.281710922165376	0.0012467698650791767	0.0033472818204642388
0.9956591318263652	1.273727337830902	0.0012045079148427992	0.0032980376795146565
0.9957791558311663	1.2641551329367757	0.001163491570010361	0.0032495456453912816
0.9958991798359672	1.2530036522855208	0.0011236848540772115	0.003201793511018399
0.9960192038407681	1.240295113949455	0.0010850528731828485	0.0031547692830177637
0.9961392278455691	1.2260645868770452	0.001047561781128789	0.0031084611776489857
0.9962592518503701	1.2103597099229804	0.00101117874562303	0.0030628576168328855
0.996379275855171	1.1932401548797333	0.0009758719157068677	0.0030179472242569533
0.996499299859972	1.1747768456985535	0.0009416103903165315	0.002973718821560549
0.9966193238647729	1.1550509552530372	0.0009083641879382293	0.002930161424598579
0.996739347869574	1.1341527091671755	0.0008761042173149394	0.0028872642397814383
0.9968593718743749	1.1121800329249236	0.0008448022491650761	0.0028450166604901857
0.9969793958791758	1.0892370833302119	0.0008144308888752214	0.0028034082635639765
0.9970994198839768	1.0654327081695252	0.0007849635501301702	0.002762428805860199
0.9972194438887777	1.0408788785686198	0.0007563744294459274	0.0027220682208836805
0.9973394678935787	1.015689137113146	0.000728638481571571	0.0026823166154846152
0.9974594918983797	0.9899771015354251	0.0007017313957278504	0.0026431642666236294
0.9975795159031806	0.9638550589809961	0.0006756295726517564	0.002604601618201856
0.9976995399079815	0.9374326799576758	0.0006503101024170829	0.0025666192779555154
0.9978195639127826	0.9108158744639354	0.0006257507430034379	0.0025292080144128093
0.9979395879175835	0.8841058059216167	0.000601929899584637	0.0024923587539124395
0.9980596119223845	0.85739807178734	0.0005788266045115079	0.0024560625776813734
0.9981796359271854	0.8307820534198798	0.0005564204979641649	0.0024203107189720643
0.9982996599319864	0.8043404321880339	0.0005346918092479155	0.002385094560256734
0.9984196839367874	0.7781488640908245	0.0005136213387111135	0.0023504056304774618
0.9985397079415883	0.7522758014190467	0.0004931904402617066	0.0023162356023517724
0.9986597319463892	0.7267824472377251	0.0004733810044609335	0.0022825762897312266
0.9987797559511903	0.7017228266708362	0.00045417544217447176	0.002249419645013441
0.9988997799559912	0.6771439580414101	0.00043555666875966237	0.002216757756604966
0.9990198039607922	0.6530861067441123	0.00041750808877111245	0.0021845828464344963
0.9991398279655931	0.6295831051742394	0.00040001358116487085	0.0021528872675158107
0.9992598519703941	0.6066627229666987	0.00038305748498543984	0.0021216635015582595
0.9993798759751951	0.5843470730812135	0.00036662458551665195	0.0020909041566250126
0.999499899979996	0.5626530407815278	0.000350700100881271	0.0020606019648372123
0.9996199239847969	0.5415927241932736	0.00033526966907332367	0.002030749780123277
0.9997399479895979	0.5211738767963685	0.00032031933540760393	0.0020013405760124607
0.9998599719943989	0.501400343846083	0.00030583554037298677	0.0019723674434719146
0.9999799959991998	0.482272486268301	0.00029180510787403524	0.0019438235887857848
1.000100020004001	0.4637875870026571	0.0002782152338480712	0.0019157023314761538
1.0002200440088018	0.4459402360510134	0.000265053475245719	0.0018879971022638144
1.0003400680136028	0.42872269161390775	0.00025230773936037176	0.001860701441070256
1.0004600920184037	0.41212521566562244	0.000239966273496664	0.0018338089950566405
1.0005801160232046	0.3961363831301995	0.0002280176549646698	0.0018073135167027132
1.0007001400280056	0.3807433644881185	0.00021645078139038293	0.0017812088619215266
1.0008201640328065	0.36593218217733664	0.00020525486132953047	0.0017554889882118035
1.0009401880376074	0.35168794156775	0.0001944194051770598	0.0017301479528449848
1.0010602120424086	0.33799503759963745	0.0001839342163596283	0.0017051799110884003
1.0011802360472095	0.32483733839928747	0.00017378938280374762	0.001680579114461761
1.0013002600520104	0.3121983473320674	0.0001639752686691323	0.0016563399090277417
1.0014202840568114	0.30006134503982923	0.0001544825063383229	0.0016324567337150098
1.0015403080616123	0.2884095130444414	0.00014530198865427002	0.0016089241186739434
1.0016603320664133	0.2772260404960052	0.00013642486139855275	0.0015857366836636126
1.0017803560712142	0.2664942156099151	0.0001278425159997182	0.0015628891364691706
1.0019003800760151	0.25619750328000024	0.00011954658246719069	0.0015403762713503341
1.0020204040808163	0.24631961028176208	0.0001115289225406893	0.0015181929675186917
1.0021404280856172	0.23684453939575742	0.00010378162304970628	0.0014963341876445824
1.0022604520904181	0.22775663369013058	9629698947532378e-20	0.0014747949763917606
1.002380476095219	0.21904061210815912	8906753970784609e-20	0.0014535704589803758
1.00250050010002	0.21068159741184284	820859979943564e-19	0.0014326558397770167
1.002620524104821	0.20266513744037895	7534528906898152e-20	0.0014120464009112627
1.0027405481096219	0.1949772205528119	6883853246087562e-20	0.0013917375009187168
1.0028605721144228	0.18760428603895218	6255903697380966e-20	0.0013717245734092415
1.0029805961192237	0.1805332302023791	56500295331489425e-21	0.0013520031257607673
1.003100620124025	0.1737514087444154	506559789838143e-19	0.001332568737836902
1.0032206441288258	0.1672466360087075	45019933068504714e-21	0.001313417060729613
1.0033406681336268	0.16100718158205335	39586171523040004e-21	0.0012945438155246292
1.0034606921384277	0.15502176468934853	34348872342625236e-21	0.0012759447920904082
1.0035807161432286	0.14927954676720334	29302372978684543e-21	0.0012576158478894497
1.0037007401480296	0.14377012255325278	24441165874279636e-21	0.0012395529068122135
1.0038207641528305	0.13848350998508582	197598941312771e-19	0.0012217519580324035
1.0039407881576314	0.13341013916418692	15253347305996257e-21	0.0012042090548834601
1.0040608121624326	0.12854084060586451	1091645732807095e-20	0.001186920313756435
1.0041808361672335	0.12386683296559141	6744294540145246e-21	0.0011698819130177944
1.0043008601720345	0.11937971040484799	27320638528380292e-22	0.0011530900919475631
1.0044208841768354	0.11507142973588928	-11248989869663828e-22	0.001136541149696975
1.0045409081816363	0.11093429746339639	-4831131019053525e-21	0.0011202314442654016
1.0046609321864373	0.10696095682260091	-8391045587377577e-21	0.001104157391496028
1.0047809561912382	0.10314437489713836	-11808935754815952e-21	0.0010883154640905293
1.0049009801960391	0.09947782988569596	-1508897761937772e-20	0.0010727021906411158
1.00502100420084	0.09595489857415332	-18235233533572814e-21	0.0010573141546807371
1.0051410282056412	0.09256944405917736	-2125165523143846e-20	0.0010421479937508665
1.0052610522104422	0.08931560375998832	-24142086864790968e-21	0.0010272003984860972
1.005381076215243	0.0861877777468806	-26910267952345857e-21	0.0010124681117152715
1.005501100220044	0.08318061740842067	-29559836244141824e-21	0.000997947927579776
1.005621124224845	0.0802890144731398	-32094330503280866e-21	0.0009836366906667698
1.0057411482296459	0.07750809039665868	-34517193208849495e-21	0.0009695312951592018
1.0058611722344468	0.07483318612088337	-36831773180971694e-21	0.0009556286840009948
1.0059811962392478	0.07225985220833384	-39041328131289577e-21	0.0009419258480768272
1.006101220244049	0.06978383935165727	-4114902714083546e-20	0.0009284198254075338
1.0062212442488498	0.06740108925590967	-4315795306754355e-20	0.0009151077003596575
1.0063412682536508	0.06510772588903185	-45071104885378854e-21	0.000901986602869307
1.0064612922584517	0.06290004709442354	-468913999574147e-19	0.0008890537076801444
1.0065813162632526	0.06077451655800252	-486216762448366e-19	0.0008763062335949007
1.0067013402680536	0.05872775612115668	-5026469445314208e-20	0.000863741442740637
1.0068213642728545	0.05675653843013302	-51823140118784083e-21	0.0008513566398468952
1.0069413882776554	0.05485777991178334	-532996256362786e-19	0.0008391491715370389
1.0070614122824564	0.05302853406513582	-5469669222927381e-20	0.0008271164256321017
1.0071814362872575	0.05126598505795565	-5601681186600399e-20	0.0008152558304671854
1.0073014602920585	0.04956744161730245	-572623891212376e-19	0.0008035648542201387
1.0074214842968594	0.04793033120295426	-5843576298662778e-20	0.0007920410042520226
1.0075415083016603	0.04635219445269751	-5953920863031176e-20	0.000780681826459434
1.0076615323064613	0.04483067988845592	-6057493910771594e-20	0.000769484904638365
1.0077815563112622	0.043363538872451715	-6154510702515575e-20	0.0007584478598593319
1.0079015803160631	0.041948620802764444	-624518061567228e-19	0.0007475683498535217
1.008021604320864	0.040583868537893114	-6329707301722803e-20	0.0007368440684098372
1.0081416283256652	0.039267314040191806	-6408288839138132e-20	0.0007262727447828882
1.0082616523304662	0.03799707422835441	-6481117882062987e-20	0.0007158521431108039
1.008381676335267	0.03677134702938234	-6548381804920983e-20	0.000705580061843944
1.008501700340068	0.035588407620870746	-6610262843097237e-20	0.0006954543331833263
1.008621724344869	0.034446604854693655	-6666938229692859e-20	0.0006854728225292525
1.00874174834967	0.033344357853548175	-6718580328550494e-20	0.0006756334279387176
1.0088617723544708	0.03228015277213615	-6765356763685504e-20	0.0006659340795939772
1.0089817963592718	0.031252539715092044	-6807430545138077e-20	0.0006563727392785816
1.009101820364073	0.030260129804095173	-6844960191423194e-20	0.0006469473998639841
1.0092218443688739	0.029301592386936214	-6878099848629804e-20	0.0006376560848043375
1.0093418683736748	0.028375652381589275	-6906999406295494e-20	0.000628496847640353
1.0094618923784757	0.0274810877487097	-6931804610137149e-20	0.0006194677715118842
1.0095819163832767	0.02661672708621709	-6952657171731963e-20	0.0006105669686787343
1.0097019403880776	0.025781447339949252	-696969487521959e-19	0.0006017925800500638
1.0098219643928785	0.024974171624645547	-6983051681120483e-20	0.0005931427747218783
1.0099419883976795	0.02419386714978642	-699285782737244e-19	0.0005846157495224061
1.0100620124024804	0.023439543245083478	-6999239927648476e-20	0.0005762097285653446
1.0101820364072815	0.022710249480659122	-700232106699214e-19	0.0005679229628111349
1.0103020604120825	0.022005073877210145	-7002220894924277e-20	0.0005597537296354663
1.0104220844168834	0.02132314120164971	-6999055716051805e-20	0.000551700332405293
1.0105421084216843	0.020663611343993596	-6992938578206237e-20	0.0005437611000621428
1.0106621324264853	0.02002567777141818	-6983979358275022e-20	0.000535934386712851
1.0107821564312862	0.019408566055651718	-697228484572987e-19	0.0005282185712268683
1.0109021804360871	0.018811532470041255	-6957958823897853e-20	0.0005206120568407233
1.011022204440888	0.018233862652825537	-6941102149100181e-20	0.0005131132707695829
1.0111422284456892	0.01767487033331635	-6921812827652418e-20	0.0005057206638244167
1.0112622524504902	0.017133896117866657	-6900186090871147e-20	0.0004984327100371194
1.011382276455291	0.016610306332641277	-687631446801909e-19	0.0004912479062907753
1.011502300460092	0.016103491920391948	-6850287857387144e-20	0.0004841647719569797
1.011622324464893	0.015612867388547145	-6822193595437676e-20	0.00047718184853910023
1.011742348469694	0.015137869806085669	-6792116524158981e-20	0.0004702976993214529
1.0118623724744948	0.014677957846784016	-6760139056606607e-20	0.00046351090902453304
1.0119823964792958	0.014232610876553954	-6726341240748113e-20	0.0004568200834662757
1.0121024204840967	0.013801328082701528	-6690800821609888e-20	0.0004502238492288639
1.0122224444888979	0.01338362764304979	-6653593301783611e-20	0.0004437208533309908
1.0123424684936988	0.012979045932979598	-6614792000336073e-20	0.0004373097629061587
1.0124624924984997	0.012587136768522925	-657446811021048e-19	0.00043098926488571027
1.0125825165033007	0.012207470683769261	-6532690754069287e-20	0.00042475806568796626
1.0127025405081016	0.011839634240904902	-6489527038707615e-20	0.00041861489091196344
1.0128225645129025	0.011483229371307559	-644504210801991e-19	0.00041255848503655643
1.0129425885177035	0.0111378727461948	-6399299194612823e-20	0.00040658761112476183
1.0130626125225044	0.010803195175400966	-6352359670046964e-20	0.0004007010505327063
1.0131826365273056	0.010478841032928697	-6304283093736679e-20	0.00039489760262366794
1.0133026605321065	0.010164467707995846	-6255127260668125e-20	0.00038917608448696406
1.0134226845369074	0.009859745080350105	-6204948247758718e-20	0.000383535330660989
1.0135427085417084	0.009564355018704625	-6153800459089004e-20	0.00037797419286194137
1.0136627325465093	0.009277990901189491	-6101736669957697e-20	0.00037249153971570526
1.0137827565513102	0.009000357156777078	-60488080697078395e-21	0.0003670862564955253
1.0139027805561112	0.00873116882669192	-5995064303564168e-20	0.00036175724486286337
1.014022804560912	0.008470151144862909	-5940553513300584e-20	0.00035650342261343143
1.0141428285657133	0.008217039136523635	-5885322376862623e-20	0.0003513237234270619
1.0142628525705142	0.007971577234115297	-5829416146997668e-20	0.0003462170966215053
1.0143828765753151	0.007733518909677696	-5772878688873467e-20	0.00034118250691084553
1.014502900580116	0.0075026263229711135	-5715752516691208e-20	0.00033621893416740933
1.014622924584917	0.007278669984593394	-56580788293909834e-21	0.0003313253731878872
1.014742948589718	0.00706142843340285	-5599897545438548e-20	0.00032650083346303163
1.0148629725945189	0.006850687927588035	-5541247336680183e-20	0.00032174433895156007
1.0149829965993198	0.006646242148757774	-5482165661356564e-20	0.00031705492785728123
1.0151030206041207	0.006447891918456766	-5422688796246494e-20	0.0003124316524102215
1.0152230446089219	0.006255444926540905	-5362851868009194e-20	0.0003078735786513666
1.0153430686137228	0.006068715470874869	-5302688883671025e-20	0.0003033797862204736
1.0154630926185237	0.005887524207834706	-5242232760405141e-20	0.00029894936814809855
1.0155831166233247	0.005711697913135971	-5181515354446553e-20	0.00029458143065014264
1.0157031406281256	0.005541069252517072	-51205674893840813e-21	0.00029027509292649245
1.0158231646329265	0.005375476561839419	-5059418983606456e-20	0.0002860294869625815
1.0159431886377275	0.005214763636183721	-49980986771391844e-21	0.0002818437573342235
1.0160632126425284	0.005058779527541517	-4936634457725769e-20	0.0002777170610156615
1.0161832366473296	0.00490737835072258	-4875053286301084e-20	0.0002736485671906326
1.0163032606521305	0.0047604190971149846	-4813381221754898e-20	0.00026963745706667583
1.0164232846569314	0.004617765455949933	-4751643445106285e-20	0.00026568292369222313
1.0165433086617324	0.0044792856427463765	-46898642830424386e-21	0.0002617841717769444
1.0166633326665333	0.004344852234618911	-46280672308253445e-21	0.0002579404175145697
1.0167833566713342	0.004214342012150596	-456627497471343e-19	0.00025415088840906666
1.0169033806761352	0.0040876358075465705	-45045094136532404e-21	0.00025041482310323923
1.017023404680936	0.003964618358796482	-4442791680571434e-20	0.0002467314712102861
1.017143428685737	0.0038451781695862386	-4381142163016605e-20	0.00024310009314784664
1.0172634526905382	0.003729207374714112	-4319580523345912e-20	0.00023951995997501321
1.0173834766953391	0.0036166016107742616	-4258125718351047e-20	0.00023599035323178252
1.01750350070014	0.0035072598918823167	-4196796018379051e-20	0.00023251056478113333
1.017623524704941	0.0034010844902318677	-4135609026031245e-20	0.00022907989665345296
1.017743548709742	0.0032979808212746167	-4074581694284152e-20	0.00022569766089385393
1.0178635727145429	0.0031978573333302993	-4013730344245431e-20	0.0002223631794115305
1.0179835967193438	0.0031006254014403767	-39530706823977246e-21	0.00021907578383147802
1.0181036207241447	0.003006199225287151	-3892617817435884e-20	0.00021583481534928617
1.0182236447289459	0.002914495731009263	-38323862766413697e-21	0.00021263962458711524
1.0183436687337468	0.002825434476751945	-37723900218673834e-21	0.0002094895714531142
1.0184636927385478	0.0027389375617949407	-3712642465119459e-20	0.00020638402500206682
1.0185837167433487	0.002654929539113969	-36531564837155583e-21	0.0002033223632990598
1.0187037407481496	0.002573337331231683	-3593944435077018e-20	0.00020030397328476418
1.0188237647529506	0.0024940901492242623	-3535018171163529e-20	0.00019732825064304807
1.0189437887577515	0.0024171194147542333	-3476389052468193e-20	0.0001943945996708378
1.0190638127625524	0.0023423586850077893	-3418067961747512e-20	0.00019150243314968243
1.0191838367673536	0.002269743580415984	-3360065317346145e-20	0.00018865117221973302
1.0193038607721545	0.002199211715050768	-3302391086204559e-20	0.00018584024625527967
1.0194238847769554	0.002130702629584161	-32450547965065524e-21	0.00018306909274282135
1.0195439087817564	0.0020641577267116046	-3188065550042973e-20	0.00018033715716027007
1.0196639327865573	0.0019995202089374484	-3131432034244458e-20	0.0001776438928589065
1.0197839567913582	0.0019367350186313137	-3075162533901221e-20	0.00017498876094660526
1.0199039807961592	0.001875748780262261	-3019264942581701e-20	0.00017237123017304484
1.0200240048009601	0.001816509744726795	-29637467737791967e-21	0.0001697907768167528
1.020144028805761	0.0017589677356872335	-2908615171785811e-20	0.0001672468845739586
1.0202640528105622	0.0017030740978407136	-28538769222076488e-21	0.00016473904444913243
1.0203840768153631	0.001648781647044531	-2799538462327361e-20	0.00016226675464709253
1.020504100820164	0.0015960446222238328	-27456058911315417e-21	0.00015982952046701
1.020624124824965	0.0015448186389932297	-26920849790779133e-21	0.00015742685419811372
1.020744148829766	0.0014950606449256679	-2638981177660593e-20	0.00015505827501674854
1.0208641728345669	0.0014467288764048042	-25862996286867e-18	0.00015272330888507768
1.0209841968393678	0.0013997828169991372	-2534045173334387e-20	0.0001504214884517456
1.0211042208441687	0.0013541831573011809	-2482222360991604e-20	0.0001481523529533943
1.02122424484897	0.0013098917561731108	-24308354578228553e-21	0.00014591544811861853
1.0213442688537708	0.0012668716033481311	-23798884552082844e-21	0.0001437103260723896
1.0214642928585718	0.0012250867833328918	-23293850778274838e-21	0.00014153654524283812
1.0215843168633727	0.0011845024405644014	-22793287916912652e-21	0.00013939367026875177
1.0217043408681736	0.001145084745772261	-2229722811842444e-20	0.00013728127190917525
1.0218243648729746	0.0011068008635014073	-21805701099560093e-21	0.00013519892695382577
1.0219443888777755	0.001069618920752198	-2131873421641617e-20	0.00013314621813537153
1.0220644128825764	0.0010335079766948599	-20836352536544867e-21	0.00013112273404272679
1.0221844368873774	0.0009984379934199414	-20358578908773184e-21	0.00012912806903552995
1.0223044608921785	0.0009643798076845525	-19885434031183258e-21	0.00012716182316066527
1.0224244848969795	0.0009313051036188569	-1941693651752452e-20	0.0001252236020692632
1.0225445089017804	0.0008991863863562002	-1895310296170377e-20	0.0001233130169352413
1.0226645329065813	0.0008679969565539083	-18493948000700144e-21	0.0001214296843755347
1.0227845569113823	0.0008377108857712395	-18039484376251858e-21	0.00011957322637065615
1.0229045809161832	0.0008083029926738081	-175897229941005e-19	0.00011774327018737596
1.0230246049209841	0.0007797488200338015	-17144672982444265e-21	0.0001159394483018529
1.023144628925785	0.0007520246124973692	-16704341748628726e-21	0.00011416139832464908
1.0232646529305862	0.000725107295091329	-16268735034297155e-21	0.00011240876292612292
1.0233846769353871	0.0006989744524423941	-15837856969271036e-21	0.00011068118976350835
1.023504700940188	0.0006736043086834551	-15411710123772182e-21	0.0001089783314090105
1.023624724944989	0.0006489757080219358	-14990295559659528e-21	0.00010729984527876532
1.02374474894979	0.0006250680959468055	-14573612879958953e-21	0.00010564539356301347
1.0238647729545909	0.0006018615010516121	-14161660277345334e-21	0.0001040146431575302
1.0239847969593918	0.0005793365174511025	-13754434581424169e-21	0.00010240726559572477
1.0241048209641928	0.0005574742877707956	-13351931304264597e-21	0.00010082293698205139
1.024224844968994	0.0005362564866889519	-12954144685536906e-21	9926133792627703e-20
1.0243448689737948	0.000515665305012375	-12561067735783471e-21	9772215347881447e-20
1.0244648929785958	0.0004956834342653288	-12172692278933361e-21	962050730670995e-19
1.0245849169833967	0.00047629405177630757	-11789008993581818e-21	9470979043253377e-20
1.0247049409881976	0.0004574808062423885	-11410007453069304e-21	9323600356910683e-20
1.0248249649929986	0.0004392278037570821	-11035676164776465e-21	9178341466215337e-20
1.0249449889977995	0.0004215195942840616	-10666002608100689e-21	90351730028599e-18
1.0250650130026004	0.00040434115856129854	-10300973271655522e-21	8894066005793455e-20
1.0251850370074014	0.00038767789542224623	-9940573689429244e-21	8754991915371074e-20
1.0253050610122025	0.0003715156095173422	-9584788475638928e-21	8617922567668093e-20
1.0254250850170035	0.00035584049942482404	-923360135939022e-20	8482830188806176e-20
1.0255451090218044	0.0003406391461351285	-8886995217609328e-21	8349687389398036e-20
1.0256651330266053	0.0003258985018974314	-8544952107648884e-21	8218467159080284e-20
1.0257851570314063	0.00031160587941576195	-8207453298846035e-21	8089142861105597e-20
1.0259051810362072	0.0002977489413833814	-7874479303143778e-21	7961688227041061e-20
1.0260252050410081	0.00028431569034208237	-7546009904990658e-21	7836077351528609e-20
1.026145229045809	0.0002712944588581581	-7222024190491061e-21	7712284687116239e-20
1.0262652530506102	0.0002586739000022195	-6902500575729775e-21	7590285039184644e-20
1.0263852770554112	0.00024644297812379673	-6587416834062665e-21	7470053560959533e-20
1.026505301060212	0.00023459095991047035	-6276750123074271e-21	735156574855067e-19
1.026625325065013	0.0002231074057220117	-5970477010681929e-21	7234797436114423e-20
1.026745349069814	0.00021198216119069913	-5668573500428042e-21	7119724791066623e-20
1.026865373074615	0.0002012053490787341	-5371015055911921e-21	7006324309357867e-20
1.0269853970794158	0.0001907673613844585	-5077776625277142e-21	6894572810838343e-20
1.0271054210842168	0.00018065885168851853	-478883266397806e-20	6784447434676766e-20
1.0272254450890177	0.00017087072773337708	-45041571577753015e-22	6675925634854613e-20
1.0273454690938189	0.0001613941442269659	-4223723644669608e-21	6568985175728001e-20
1.0274654930986198	0.00015222049586453845	-3947505236322202e-21	6463604127634678e-20
1.0275855171034207	0.00014334141056086824	-3675474639162901e-21	6359760862612376e-20
1.0277055411082217	0.00013474874288566668	-34076041741243346e-22	6257434050118901e-20
1.0278255651130226	0.00012643456769637074	-3143865796917389e-21	6156602652853185e-20
1.0279455891178235	0.00011839117396213183	-2884231116821734e-21	6057245922656135e-20
1.0280656131226245	0.00011061105877093608	-262867141533063e-20	59593433964194586e-21
1.0281856371274254	0.00010308692151690668	-23771576641989922e-22	5862874892089906e-20
1.0283056611322265	9581165825901794e-20	-2129660543290224e-21	576782050471375e-19
1.0284256851370275	8877835624834796e-20	-18861504573197685e-22	5674160602579109e-20
1.0285457091418284	8198028861632761e-20	-16465975525015164e-22	55818758233586174e-21
1.0286657331466293	7541090922042609e-20	-14109717328680826e-22	5490947070332236e-20
1.0287857571514303	6906384764133328e-20	-11792426755433127e-22	5401355508691946e-20
1.0289057811562312	629329043275173e-19	-9513798462992828e-22	5313082561852339e-20
1.0290258051610321	57012045881564555e-21	-7273525141418546e-22	5226109907856616e-20
1.029145829165833	5129540048532527e-20	-5071297654729578e-22	514041947580271e-19
1.0292658531706342	4577725345749489e-20	-29068051836389497e-23	5055993442350595e-20
1.0293858771754352	40452042941584165e-21	-7797353568372856e-23	4972814228253533e-20
1.029505901180236	35314355718851775e-21	1310225615711036e-22	48908644949541974e-21
1.029625925185037	3035892314202926e-20	33633928163412374e-23	4810127141234577e-20
1.029745949189838	2558061718803406e-20	5380082497979943e-22	4730585299909246e-20
1.029865973194639	2097444662340492e-20	7360611960702257e-22	46522223345699804e-21
1.0299859971994398	1653555328058609e-20	9305299440154347e-22	45750218363373174e-21
1.0301060212042408	12259208441986469e-21	1121446399215964e-21	44989676207522755e-21
1.0302260452090417	81408093264429e-19	13088425384888414e-22	4424043724605975e-20
1.0303460692138429	4175875677366048e-21	14927503992553937e-22	43502344029038714e-21
1.0304660932186438	3600464479266985e-22	1673202069292501e-21	427752412579252e-19
1.0305861172234447	-3310923419340417e-21	18502296768585502e-22	42058975756157496e-21
1.0307061412282457	-6841166121054898e-21	20238653809720453e-22	4135339643948632e-20
1.0308261652330466	-10234704032975606e-21	21941413622522665e-22	4065835428696679e-20
1.0309461892378475	-13495452663755958e-21	236108981357952e-20	3997370231243261e-20
1.0310662132426485	-16627223524842694e-21	2524742931872548e-21	39299295536195794e-21
1.0311862372474494	-1963372692009857e-20	26851329089985776e-22	3863499095746112e-20
1.0313062612522506	-2251857465612045e-20	28422919240364553e-22	3798064752674052e-20
1.0314262852570515	-25285282676874854e-21	2996252135137323e-21	37336126119006524e-21
1.0315463092618524	-279372736243233e-19	3147045672072246e-21	36701289507022616e-21
1.0316663332666534	-30477879327202306e-21	3294704628405143e-21	36076002335263396e-21
1.0317863572714543	-329103432203659e-19	3439261054706544e-21	3546013109376189e-20
1.0319063812762552	-3523782269659187e-20	35807469515591883e-22	3485354409303587e-20
1.0320264052810562	-3746339139330812e-20	371919426255668e-20	3425611143869148e-20
1.032146429285857	-39590041414912236e-21	38546348682805265e-22	33667705006769355e-21
1.032266453290658	-416206854945908e-19	3987100579742886e-21	33088198419347487e-21
1.0323864772954592	-4355815909535404e-20	4116623132169317e-21	3251746702061242e-20
1.0325065013002601	-4540522245361639e-20	4243234179815425e-21	3195538785289234e-20
1.032626525305061	-47164562565871204e-21	4366965289680225e-21	31401839633467266e-21
1.032746549309862	-4883879512146416e-20	44878479364476864e-22	3085670273160479e-20
1.032866573314663	-50430466381430616e-21	4605913496914804e-21	303198591456999e-19
1.0329865973194639	-51942055006477805e-21	4721193245578459e-21	29791192480928264e-21
1.0331066213242648	-5337597383418824e-20	4833718349035732e-21	29270587927288094e-21
1.0332266453290657	-5473457160849737e-20	49435198617719944e-22	2875793223765244e-20
1.0333466693338669	-5602013466140393e-20	5050628721553485e-21	282531137065882e-19
1.0334666933386678	-5723488854895292e-20	5155075744910087e-21	27756022149036386e-21
1.0335867173434687	-5838099964284443e-20	5256891623235671e-21	2726654887939481e-20
1.0337067413482697	-5946057667895188e-20	535610691868027e-20	26784586691242646e-21
1.0338267653530706	-60475672263582414e-21	5452752060160215e-21	26310029836874166e-21
1.0339467893578715	-6142828433917946e-20	5546857339909506e-21	25842774007380637e-21
1.0340668133626725	-623203576103834e-19	5638452909600966e-21	25382716313058357e-21
1.0341868373674734	-6315378493189361e-20	5727568777286196e-21	24929755263795872e-21
1.0343068613722743	-639304086583678e-19	5814234803898366e-21	24483790750252227e-21
1.0344268853770755	-6465202195873182e-20	589848070022686e-20	24044724024657044e-21
1.0345469093818764	-653203700946986e-19	5980336023843347e-21	236124576825196e-19
1.0346669333866774	-6593715166533509e-20	60598301763400975e-22	23186895643928507e-21
1.0347869573914783	-665040198183503e-19	6136992400491981e-21	22767943135954677e-21
1.0349069813962792	-6702258342874273e-20	6211851777702948e-21	22355506674377745e-21
1.0350270054010802	-674944082462714e-19	6284437225514972e-21	2194949404643598e-20
1.035147029405881	-6792101801243733e-20	63547774951586145e-22	2154981429326394e-20
1.035267053410682	-6830389554747518e-20	6422901169381157e-21	21156377692947703e-21
1.0353870774154832	-6864448380874966e-20	64888366602122716e-22	20769095743715382e-21
1.0355071014202841	-689441869211535e-19	655261220699338e-20	20387881147145015e-21
1.035627125425085	-6920437117962502e-20	6614255874295982e-21	2001264779202122e-20
1.035747149429886	-6942636602632474e-20	6673795550291017e-21	19643310737990638e-21
1.035867173434687	-696114650007365e-19	67312589448614846e-22	19279786199873084e-21
1.0359871974394879	-6976092666574618e-20	6786673587902414e-21	1892199153168128e-20
1.0361072214442888	-6987597550868474e-20	6840066827981661e-21	1856984521125815e-20
1.0362272454490897	-6995780281904285e-20	6891465830667631e-21	18223266825261042e-21
1.0363472694538909	-7000756754305809e-20	6940897577252525e-21	17882177053708814e-21
1.0364672934586918	-7002639711607694e-20	6988388863350681e-21	17546497655396287e-21
1.0365873174634928	-7001538827246245e-20	7033966297968763e-21	17216151453204598e-21
1.0367073414682937	-6997560783550405e-20	7077656302111046e-21	16891062319602385e-21
1.0368273654730946	-6990809348549065e-20	7119485107738577e-21	165711551625633e-19
1.0369473894778956	-698138545086463e-19	7159478756985083e-21	16256355911431486e-21
1.0370674134826965	-6969387252601239e-20	7197663101185525e-21	15946591503151336e-21
1.0371874374874974	-6954910220376143e-20	7234063799897716e-21	15641789868479916e-21
1.0373074614922984	-6938047194485902e-20	7268706320423535e-21	15341879918754492e-21
1.0374274854970995	-6918888456271255e-20	730161593689993e-20	15046791532451892e-21
1.0375475095019004	-689752179377015e-19	7332817729785446e-21	14756455542223185e-21
1.0376675335067014	-6874032565624966e-20	7362336585291229e-21	14470803721848557e-21
1.0377875575115023	-6848503763391689e-20	7390197194832859e-21	14189768773681388e-21
1.0379075815163032	-682101607218516e-19	74164240547458515e-22	13913284316002111e-21
1.0380276055211042	-6791647929813016e-20	7441041465716669e-21	13641284870677395e-21
1.0381476295259051	-6760475584344228e-20	7464073532595372e-21	13373705850965034e-21
1.038267653530706	-6727573150231564e-20	7485544164104185e-21	13110483549377827e-21
1.0383876775355072	-6693012662940118e-20	7505477072601574e-21	12851555126008884e-21
1.0385077015403081	-665686413226646e-19	752389577405449e-20	1259685859667653e-20
1.038627725545109	-661919559418675e-19	7540823587733059e-21	12346332821426553e-21
1.03874774954991	-6580073161432942e-20	7556283636286909e-21	12099917493221812e-21
1.038867773554711	-653956107277559e-19	7570298845682721e-21	1185755312654857e-20
1.0389877975595119	-6497721741025031e-20	7582891945294434e-21	11619181046449573e-21
1.0391078215643128	-6454615799855734e-20	7594085467917122e-21	11384743377706313e-21
1.0392278455691137	-6410302149315039e-20	76039017499751616e-22	11154183033837417e-21
1.0393478695739147	-6364838000363915e-20	7612362931584682e-21	10927443706718054e-21
1.0394678935787158	-6318278918091697e-20	761949095677561e-20	10704469855866289e-21
1.0395879175835168	-6270678863967011e-20	76253075739635134e-22	10485206698378213e-21
1.0397079415883177	-6222090236951416e-20	7629834335769192e-21	10269600198491852e-21
1.0398279655931186	-6172563913557638e-20	7633092599802771e-21	10057597057581275e-21
1.0399479895979196	-612214928695648e-19	7635103528809417e-21	9849144704542762e-21
1.0400680136027205	-6070894305044289e-20	7635888090960774e-21	964419128558422e-20
1.0401880376075214	-6018845507527876e-20	763546706049334e-20	9442685654767469e-21
1.0403080616123224	-5966048062134438e-20	7633861018013777e-21	9244577364592166e-21
1.0404280856171235	-5912545799854202e-20	7631090351185865e-21	9049816656558907e-21
1.0405481096219245	-58583812493170906e-21	7627175254716623e-21	8858354451756617e-21
1.0406681336267254	-5803595670288153e-20	7622135731633062e-21	8670142342053627e-21
1.0407881576315263	-57482290863296315e-21	7615991593275251e-21	8485132580730165e-21
1.0409081816363273	-56923203166421577e-21	7608762460240004e-21	8303278073953924e-21
1.0410282056411282	-5635907007073282e-20	7600467762797214e-21	8124532371700521e-21
1.0411482296459291	-5579025660425868e-20	759112674153517e-20	7948849659288049e-21
1.04126825365073	-55217116658713705e-21	75807584482556756e-22	7776184749019172e-21
1.0413882776555312	-5463999327772612e-20	7569381746418136e-21	760649307134445e-20
1.0415083016603321	-5405921893677362e-20	75570153120138595e-22	743973066694506e-20
1.041628325665133	-53475115816575824e-21	7543677634204438e-21	7275854178371427e-21
1.041748349669934	-5288799606931183e-20	752938701609196e-20	7114820842202274e-21
1.041868373674735	-52298162078724675e-21	75141615755933144e-22	6956588480693665e-21
1.0419883976795359	-5170590671301628e-20	7498019246175713e-21	68011154943405094e-22
1.0421084216843368	-5111151357196919e-20	7480977777633846e-21	6648360853827445e-21
1.0422284456891378	-5051525722741396e-20	7463054736936425e-21	6498284092566059e-21
1.0423484696939387	-4991740345828416e-20	74442675090935495e-22	6350845299152308e-21
1.0424684936987398	-49318209479169706e-21	7424633298128147e-21	6206005109879453e-21
1.0425885177035408	-48717924163659e-18	7404169127728233e-21	6063724701344669e-21
1.0427085417083417	-48116788261685917e-21	7382891842294681e-21	59239657834754544e-22
1.0428285657131426	-4751503461185996e-20	7360818107884914e-21	5786690592046034e-21
1.0429485897179436	-4691288834817592e-20	7337964412990061e-21	5651861881880715e-21
1.0430686137227445	-4631056710176912e-20	7314347069652116e-21	5519442919869888e-21
1.0431886377275454	-4570828119759146e-20	7289982214234159e-21	5389397478093583e-21
1.0433086617323464	-451062338460706e-19	7264885808447308e-21	5261689827038701e-21
1.0434286857371475	-4450462133023109e-20	7239073640523397e-21	5136284728920332e-21
1.0435487097419485	-4390363318797913e-20	7212561325693756e-21	5013147431353476e-21
1.0436687337467494	-4330345238995337e-20	7185364307778219e-21	4892243660410689e-21
1.0437887577515503	-4270425551271967e-20	71574978597818695e-22	4773539614748301e-21
1.0439087817563513	-421062129081079e-19	7128977085033017e-21	4657001958775081e-21
1.0440288057611522	-41509488867955135e-21	70998169182170945e-22	4542597816868665e-21
1.0441488297659531	-4091424178483127e-20	7070032126355041e-21	44302947669189185e-22
1.044268853770754	-4032062430885802e-20	7039637309885771e-21	432006083450967e-20
1.044388877775555	-3972878350062825e-20	7008646903748639e-21	42118644867396304e-22
1.0445089017803562	-3913886098026731e-20	6977075178216108e-21	4105674626476985e-21
1.044628925785157	-385509930727404e-19	6944936240260713e-21	4001460586332967e-21
1.044748949789958	-37965310949857056e-21	6912244034325277e-21	3899192123273804e-21
1.044868973794759	-37381940768292654e-21	6879012343620483e-21	37988394125700042e-22
1.04498899779956	-3680100380445278e-20	6845254791096322e-21	37003730424846337e-22
1.0451090218043608	-3622261658611098e-20	681098484039272e-20	36037640086354628e-22
1.0452290458091618	-3564689102049379e-20	6776215797157925e-21	3508983708485486e-21
1.0453490698139627	-3507393451925023e-20	6740960809999141e-21	34160039362636507e-22
1.0454690938187639	-3450385012061796e-20	6705232871523359e-21	3324796877337416e-21
1.0455891178235648	-3393673660805063e-20	6669044819565539e-21	32353351031785826e-22
1.0457091418283657	-33372688626506775e-21	6632409338167e-18	3147591566120961e-21
1.0458291658331667	-32811796795165216e-21	6595338958678698e-21	3061539594471918e-21
1.0459491898379676	-3225414781791308e-20	6557846060968597e-21	29771528870965736e-22
1.0460692138427685	-3169982459107212e-20	6519942874254336e-21	28944055089873133e-22
1.0461892378475695	-3114890630772499e-20	6481641478761624e-21	28132718859173733e-22
1.0463092618523704	-3060146856042473e-20	6442953806071183e-21	2733726799930558e-21
1.0464292858571715	-30057583440920577e-21	64038916407702096e-22	2655745384435443e-21
1.0465493098619725	-2951731963701104e-20	636446662138912e-20	25793031195181504e-22
1.0466693338667734	-28980742528016135e-21	6324690241581166e-21	25043758274945205e-22
1.0467893578715743	-28447914276509556e-21	6284573850996733e-21	2430939668032067e-21
1.0469093818763753	-27918893919072485e-21	6244128656726633e-21	23589711339623565e-22
1.0470294058811762	-27393737454042832e-21	62033657240653794e-22	22884470466180695e-22
1.0471494298859771	-26872497927134253e-21	6162295977898968e-21	22193445515447663e-22
1.047269453890778	-2635522551528574e-20	612093020375265e-20	21516411142091796e-22
1.047389477895579	-258419676078675e-19	6079279048623598e-21	2085314515582609e-21
1.0475095019003802	-2533276888672109e-20	6037353022431136e-21	20203428480955465e-22
1.047629525905181	-24827671403042373e-21	59951624989881824e-22	1956704511391072e-21
1.047749549909982	-2432671465343872e-20	5952717717090661e-21	18943782082760097e-22
1.047869573914783	-23829935653398027e-21	59100287815722075e-22	18333429405680002e-22
1.047989597919584	-23337369009425457e-21	5867105664490724e-21	17735780052721695e-22
1.0481096219243848	-22849046988626665e-21	5823958206203905e-21	1715062990504529e-21
1.0482296459291858	-22364999587583256e-21	5780596116257419e-21	16577777716443587e-22
1.0483496699339867	-21885254598584536e-21	5737028974939218e-21	16017025075143465e-22
1.0484696939387879	-21409837674804533e-21	5693266233855465e-21	15468176366127684e-22
1.0485897179435888	-20938772393334915e-21	5649317217366889e-21	14931038733664859e-22
1.0487097419483897	-20472080317378294e-21	5605191123483899e-21	1440542204366596e-21
1.0488297659531907	-2000978105607537e-20	55608970249768075e-22	13891138848365348e-22
1.0489497899579916	-1955189232318022e-20	551644387063871e-20	13388004351279348e-22
1.0490698139627925	-19098429994500454e-21	5471840485923862e-21	12895836368383151e-22
1.0491898379675935	-1864940816356797e-20	54270955745575056e-22	12414455297614369e-22
1.0493098619723944	-18204839195831712e-21	5382217719208937e-21	11943684080778505e-22
1.0494298859771953	-17764733781927555e-21	5337215382740512e-21	11483348172323937e-22
1.0495499099819965	-1732910098917878e-20	5292096909144395e-21	11033275503120887e-22
1.0496699339867974	-16897948312090405e-21	5246870524666658e-21	1059329644961804e-21
1.0497899579915984	-1647128172127532e-20	5201544338889752e-21	10163243800917487e-22
1.0499099819963993	-16049105711291034e-21	5156126345724765e-21	9742952723768017e-22
1.0500300060012002	-15631423347560458e-21	5110624424417565e-21	9332260735434028e-22
1.0501500300060012	-1521823631148167e-20	5065046340783919e-21	8931007667752067e-22
1.050270054010802	-14809544944996422e-21	50193997479242025e-22	8539035639028303e-22
1.050390078015603	-14405348293555775e-21	4973692187479339e-21	8156189022327787e-22
1.0505101020204042	-14005644148454288e-21	4927931090678572e-21	7782314416712732e-22
1.0506301260252051	-13610429087554388e-21	4882123779199887e-21	7417260614699106e-22
1.050750150030006	-13219698515469502e-21	4836277466266359e-21	7060878575958218e-22
1.050870174034807	-12833446702463502e-21	4790399257700861e-21	6713021394981478e-22
1.050990198039608	-12451666822288487e-21	4744496152835065e-21	6373544277349374e-22
1.0511102220444088	-12074350989349503e-21	4698575045654352e-21	6042304505349261e-22
1.0512302460492098	-1170149029458556e-20	4652642725616607e-21	5719161416013752e-22
1.0513502700540107	-11333074840705337e-21	4606705878679174e-21	5403976369791619e-22
1.0514702940588119	-10969093776173888e-21	4560771088547855e-21	50966127247698e-20
1.0515903180636128	-10609535328817699e-21	45148448372528405e-22	4796935809160685e-22
1.0517103420684137	-10254386838159935e-21	446893350639771e-20	45048128968772083e-23
1.0518303660732147	-990363478692996e-20	4423043377971281e-21	422011317873644e-21
1.0519503900780156	-9557264832066314e-21	4377180635485589e-21	3942707739387763e-22
1.0520704140828165	-9215261834574773e-21	43313513648085555e-22	36724695292797427e-23
1.0521904380876175	-887760988898395e-20	4285561555086859e-21	3409273341692387e-22
1.0523104620924184	-8544292351357619e-21	4239817099835341e-21	31529957872714065e-23
1.0524304860972193	-8215291867563757e-21	4194123797748861e-21	29035152699155575e-23
1.0525505101020205	-7890590399864394e-21	4148487353757002e-21	2660711962351736e-22
1.0526705341068214	-7570169253574843e-21	4102913379842865e-21	24244677820917104e-23
1.0527905581116224	-7254009102224124e-21	4057407395938184e-21	21946663686031598e-23
1.0529105821164233	-6942090012763968e-21	4011974831116816e-21	19711930605847972e-23
1.0530306061212242	-6634391469868828e-21	39666210241359745e-22	17539348718190184e-23
1.0531506301260252	-6330892399493415e-21	3921351224657477e-21	15427804697307201e-23
1.053270654130826	-6031571191708607e-21	38761705939277524e-22	13376201521766995e-23
1.053390678135627	-5736405723523463e-21	3831084205804802e-21	11383458273575564e-23
1.0535107021404282	-5445373380194574e-21	37860970476116806e-22	9448509898091206e-23
1.0536307261452291	-51584510767296865e-22	3741214021073247e-21	7570307007306876e-23
1.05375075015003	-487561527853092e-20	36964399430308714e-22	5747815661275024e-23
1.053870774154831	-45968420213649e-19	36517795466012304e-22	3980017165838845e-23
1.053990798159632	-4322106931027581e-21	36072374817522346e-22	2265907855444893e-23
1.0541108221644329	-40513852422388585e-22	35628183163299854e-22	604498912037954e-23
1.0542308461692338	-37846518173151322e-22	35185265369330754e-22	-10051838611468966e-24
1.0543508701740347	-35218811640300163e-22	34743665496342335e-22	-25641002179138672e-24
1.0544708941788357	-32630474533848486e-22	34303426809378923e-22	-4073195669293539e-23
1.0545909181836368	-30081245361301967e-22	3386459178668366e-21	-5533401676791061e-23
1.0547109421884378	-27570859599743147e-22	33427202125874134e-22	-6945635846328235e-23
1.0548309661932387	-25099049852650435e-22	32991298754420084e-22	-8310802101368919e-23
1.0549509901980396	-22665546008382442e-22	3255692183713743e-21	-9629790883800005e-23
1.0550710142028406	-20270075391376485e-22	32124110783404713e-22	-10903479326709875e-23
1.0551910382076415	-17912362912445023e-22	31692904257224486e-22	-12132731439656874e-23
1.0553110622124424	-15592131209635207e-22	31263340183607102e-22	-13318398286998878e-23
1.0554310862172434	-1330910079262726e-21	30835455757105557e-22	-14461318142283686e-23
1.0555511102220445	-11062990172630571e-22	30409287450142153e-22	-15562316702313894e-23
1.0556711342268454	-8853516001508521e-22	29984871020224957e-22	-16622207213781715e-23
1.0557911582316464	-6680393194943846e-22	295622415180663e-20	-17641790679007174e-23
1.0559111822364473	-4543335059975506e-22	29141433294660457e-22	-18621855987777103e-23
1.0560312062412482	-2442053415596668e-22	28722480012247087e-22	-19563180113368883e-23
1.0561512302460492	-3762587104383375e-23	28305414645421467e-22	-20466528249940552e-23
1.0562712542508501	16543398633633855e-23	2789026949619189e-21	-2133265398773787e-22
1.056391278255651	36500342576878397e-23	27477076195922545e-22	-22162299463321378e-23
1.0565113022604522	5611117461709614e-22	270658657156031e-20	-22956195514997613e-23
1.0566313262652531	7537883397190637e-22	26656668371469183e-22	-2371506183825034e-22
1.056751350270054	9430626815506993e-22	26249513835896465e-22	-24439607142906494e-23
1.056871374274855	11289643200504407e-22	2584443113982926e-21	-2513052929191406e-22
1.056991398279656	13115228672880286e-22	2544144868270315e-21	-2578851545087524e-22
1.0571114222844569	14907679895675985e-22	25040594239869596e-22	-2641424224729405e-22
1.0572314462892578	16667293985805909e-22	2464189496953484e-21	-2700837589721117e-22
1.0573514702940587	18394368426488672e-22	24245377417964065e-22	-27571572348839e-20
1.0574714942988597	2008920098134359e-21	2385106752968158e-21	-2810447743833988e-22
1.0575915183036608	2175208961376074e-21	2345899065142598e-21	-28607727012297524e-23
1.0577115423084618	2338333240467505e-21	2306917154117072e-21	-29081947066147973e-23
1.0578315663132627	24983227481303882e-22	22681634373883375e-22	-2952775388850859e-22
1.0579515903180636	2655207293367212e-21	22296402747631894e-22	-29945754174975914e-23
1.0580716143228646	2809016675008047e-21	21913499692327587e-22	-30336545186679387e-23
1.0581916383276655	29597806742442945e-22	21532947675415026e-22	-30700714856793376e-23
1.0583116623324664	31075290480714335e-22	21154768607700714e-22	-3103884192307005e-22
1.0584316863372674	32522915225097204e-22	20778983850430754e-22	-31351496060025297e-23
1.0585517103420685	3394097786345307e-21	20405614222507307e-22	-31639237998287717e-23
1.0586717343468695	3532977485065647e-21	2003468000631725e-21	-3190261965400898e-22
1.0587917583516704	3668960214586736e-21	19666200954046587e-22	-3214218423537585e-22
1.0589117823564713	3802075516035064e-21	193001962941336e-20	-3235846637757167e-22
1.0590318063612723	393235286955812e-20	18936684737305698e-22	-32551992255186457e-23
1.0591518303660732	4059821689376963e-21	1857568448400404e-21	-32723279693586127e-23
1.0592718543708741	4184511318394701e-21	1821721322910197e-21	-32872838292077877e-23
1.059391878375675	4306451023242119e-21	17861288167594913e-22	-33001169536320263e-23
1.059511902380476	4425669989371883e-21	1750792600382911e-21	-3310876690205966e-22
1.0596319263852771	4542197316402541e-21	17157142954069005e-22	-33196115972050633e-23
1.059751950390078	4656062013635998e-21	16808954753783079e-22	-3326369454013933e-22
1.059871974394879	4767292995540295e-21	16463376662639861e-22	-3331197273477582e-22
1.05999199839968	4875919077849955e-21	16120423473667267e-22	-333414130977705e-21
1.0601120224044809	4981968973180595e-21	15780109514987317e-22	-3335247071925562e-22
1.0602320464092818	5085471287240295e-21	15442448657448926e-22	-33345593315053934e-23
1.0603520704140827	5186454515276884e-21	15107454320317792e-22	-33321221338047935e-23
1.0604720944188837	5284947038067256e-21	14775139476758126e-22	-33279788097181906e-23
1.0605921184236848	5380977118836505e-21	14445516659869484e-22	-3322171981678945e-22
1.0607121424284858	5474572899524799e-21	1411859796747461e-21	-3314743577953472e-22
1.0608321664332867	5565762397859164e-21	13794395067531773e-22	-3305734838365826e-22
1.0609521904380876	565457350421017e-20	13472919204796097e-22	-32951863274469084e-23
1.0610722144428886	5741033978469423e-21	13154181204844129e-22	-3283137940714165e-22
1.0611922384476895	5825171447412791e-21	12838191481359673e-22	-32696289158432035e-23
1.0613122624524904	59070134017166764e-22	12524960038562405e-22	-32546978409944693e-23
1.0614322864572914	5986587193626547e-21	12214496478840653e-22	-3238382664527695e-22
1.0615523104620923	6063920034202197e-21	1190681000733107e-21	-3220720703953073e-22
1.0616723344668935	6139038991090362e-21	11601909436845248e-22	-3201748653598735e-22
1.0617923584716944	62119709861099826e-22	11299803192796332e-22	-31815025950190923e-23
1.0619123824764953	62827427930803315e-22	11000499319374635e-22	-31600180044888404e-23
1.0620324064812963	63513810359197564e-22	10704005482045642e-22	-31373297610520767e-23
1.0621524304860972	641791218639054e-20	10410328976709349e-22	-31134721564449186e-23
1.0622724544908981	64823625622392744e-22	10119476730047205e-22	-30884789018956194e-23
1.062392478495699	654475832559398e-20	983145530784879e-21	-30623831370063526e-23
1.0625125025005	6605125481028151e-21	954627091771798e-21	-30352174377676344e-23
1.0626325265053012	6663489874034201e-21	9263929415734284e-22	-3007013824711524e-22
1.062752550510102	6719877189448331e-21	8984436308534516e-22	-2977803769191323e-22
1.062872574514903	6774312949923977e-21	8707796760806796e-22	-2947618204206248e-22
1.062992598519704	6826822514766073e-21	8434015598621225e-22	-29164875278014923e-23
1.063112622524505	6877431078508578e-21	8163097314495271e-22	-2884441614899036e-22
1.0632326465293058	6926163669401797e-21	7895046070377498e-22	-28515098222589574e-23
1.0633526705341068	6973045148746249e-21	7629865704655847e-22	-2817720996459161e-22
1.0634726945389077	7018100209560396e-21	736755973514136e-21	-27831034796546583e-23
1.0635927185437088	7061353375574508e-21	7108131363856018e-22	-27476851198818264e-23
1.0637127425485098	7102829000217581e-21	6851583481473633e-22	-27114932754992993e-23
1.0638327665533107	7142551266006714e-21	6597918670234182e-22	-2674554823063613e-22
1.0639527905581116	71805441833189265e-22	6347139212478647e-22	-26368961637129873e-23
1.0640728145629126	7216831590155237e-21	6099247088775517e-22	-2598543230869499e-22
1.0641928385677135	725143715095411e-20	585424398714951e-21	-2559521496345307e-22
1.0643128625725145	7284384356300022e-21	5612131306134693e-22	-2519855976032548e-22
1.0644328865773154	73156965222365145e-22	5372910155815314e-22	-24795712381953106e-23
1.0645529105821163	7345396789655567e-21	5136581367262694e-22	-24386914088819767e-23
1.0646729345869175	7373508124089434e-21	4903145492327066e-22	-2397240178274307e-22
1.0647929585917184	7400053314961241e-21	46726028086335747e-23	-23552408074181685e-23
1.0649129825965193	7425054975529477e-21	44449533247170603e-23	-23127161328378998e-23
1.0650330066013203	7448535542353696e-21	42201967833527254e-23	-22696885755221774e-23
1.0651530306061212	7470517275308397e-21	3998332664331694e-22	-22261801442546858e-23
1.0652730546109221	7491022256972402e-21	3779360191677461e-22	-21822124426917888e-23
1.065393078615723	7510072392857836e-21	35632783317030015e-23	-21378066749136448e-23
1.065513102620524	7527689411056249e-21	33500858036966674e-23	-2092983651877378e-22
1.0656331266253252	754389486216922e-20	31397810771466306e-23	-20477637958926653e-23
1.065753150630126	7558710119419387e-21	29323623804144994e-23	-20021671474912406e-23
1.065873174634927	7572156378393702e-21	2727827702123098e-22	-1956213370284121e-22
1.065993198639728	7584254657397316e-21	2526174794278968e-22	-19099217567902782e-23
1.066113222644529	7595025797245414e-21	2327401178933708e-22	-18633112329816126e-23
1.0662332466493298	76044904615268916e-22	2131504146379859e-22	-1816400364215709e-22
1.0663532706541308	761266913676395e-20	19384807652816916e-23	-17692073620012572e-23
1.0664732946589317	7619582132550873e-21	17483278793445356e-23	-17217500860450263e-23
1.0665933186637326	7625249581713622e-21	15610421164741206e-23	-16740460517111755e-23
1.0667133426685338	7629691440656783e-21	1376619889539854e-22	-1626112434774396e-22
1.0668333666733347	7632927489738262e-21	11950573986646562e-23	-15779660760689707e-23
1.0669533906781357	763497733313745e-20	10163506380250764e-23	-15296234849582202e-23
1.0670734146829366	7635860399889116e-21	8404953953655703e-23	-14811008478693433e-23
1.0671934386877375	7635595943536466e-21	6674872580353375e-23	-14324140292301668e-23
1.0673134626925385	7634203043158094e-21	49732161541693465e-24	-13835785787549848e-23
1.0674334866973394	7631700603298597e-21	32999366093855453e-24	-1334609734081338e-22
1.0675535107021403	7628107354627767e-21	1654983962373624e-23	-12855224276048238e-23
1.0676735347069415	7623441854558155e-21	3830635392221282e-25	-12363312898444612e-23
1.0677935587117424	761772248731446e-20	-15501499410486286e-24	-11870506530162195e-23
1.0679135827165434	7610967465029872e-21	-3110440459364039e-23	-11376945570698571e-23
1.0680336067213443	7603194827683624e-21	-4642622546124908e-23	-10882767535053128e-23
1.0681536307261452	7594422444190396e-21	-614675531793174e-22	-10388107093278753e-23
1.0682736547309462	7584668012698692e-21	-7622899596271271e-23	-9893096115237698e-23
1.068393678735747	7573949061187579e-21	-9071117932496486e-23	-9397863711541055e-23
1.068513702740548	7562282948174459e-21	-10491474548846025e-23	-890253628212101e-22
1.0686337267453492	7549686863360383e-21	-11884035309994712e-23	-840723754155781e-22
1.0687537507501501	753617782833782e-20	-13248867702236877e-23	-7912088580142029e-23
1.068873774754951	7521772696979234e-21	-14586040803649114e-23	-741720787983402e-22
1.068993798759752	7506488156623636e-21	-15895625254253032e-23	-6922711376367019e-23
1.069113822764553	7490340728263933e-21	-17177693222014678e-23	-6428712477982157e-23
1.0692338467693538	7473346767754296e-21	-18432318402844539e-23	-5935322122327391e-23
1.0693538707741548	7455522466122411e-21	-19659575951208597e-23	-5442648800049743e-23
1.0694738947789557	7436883850651943e-21	-20859542488455007e-23	-495079859400005e-22
1.0695939187837566	74174467853127535e-22	-22032296057711287e-23	-4459875220866327e-23
1.0697139427885578	7397226972002957e-21	-23177916108618746e-23	-39699800714193545e-24
1.0698339667933587	737623995095138e-20	-242964834640258e-21	-34812122306354665e-24
1.0699539907981597	7354501101605737e-21	-25388080292926274e-23	-2993668521064641e-23
1.0700740148029606	733202564353469e-20	-2645279010282664e-22	-25074435507088655e-24
1.0701940388077615	7308828637322962e-21	-2749069769117374e-22	-20226297234304802e-24
1.0703140628125625	72849249850154285e-22	-28501889123150326e-23	-15393172857897097e-24
1.0704340868173634	7260329431650614e-21	-29486451733756747e-23	-1057594370412751e-23
1.0705541108221643	7235056565274567e-21	-30444474076463113e-23	-5775469949509393e-24
1.0706741348269655	7209120818613135e-21	-31376045903780403e-23	-9925913806163589e-25
1.0707941588317664	718253646935646e-20	-32281258154770454e-23	3771872560814904e-24
1.0709141828365674	715531764138716e-20	-33160202916188153e-23	8517122476042749e-24
1.0710342068413683	7127478305384016e-21	-3401297342178755e-22	13242378481964634e-24
1.0711542308461692	7099032280126483e-21	-3483966399542293e-22	17946880103564267e-24
1.0712742548509702	7069993232855509e-21	-3564037007325327e-22	22629885979008613e-24
1.071394278855771	7040374680786221e-21	-3641518813921052e-22	27290673384333664e-24
1.071514302860572	7010189991392413e-21	-3716421572361184e-22	3192853812589158e-23
1.071634326865373	6979452383919227e-21	-378875513823429e-21	36542794099730935e-24
1.0717543508701741	69481749298827555e-22	-38585294665632874e-23	4113277307996044e-23
1.071874374874975	69163705542912846e-22	-3925754612082999e-22	4569782445507098e-23
1.071994398879776	68840520363877555e-22	-3990440722440036e-22	5023731494344097e-23
1.072114422884577	68512320105657e-19	-40525980418010255e-23	54750628222105524e-24
1.0722344468893779	6817922967590484e-21	-4112236903774935e-22	5923716482267305e-23
1.0723544708941788	6784137255182177e-21	-4169367732939633e-22	6369634167335825e-23
1.0724744948989797	67498870792506716e-22	-42240010410948825e-23	6812759199836815e-23
1.0725945189037807	6715184504742233e-21	-42761474261521215e-23	7253036492585463e-23
1.0727145429085818	66800414565901245e-22	-4325817568109902e-22	7690412538036151e-23
1.0728345669133827	6644469720630541e-21	-43730222309967814e-23	8124835360404092e-23
1.0729545909181837	6608480944796102e-21	-4417772257320207e-22	8556254523992002e-23
1.0730746149229846	6572086639684838e-21	-44600785670256826e-23	8984621067617549e-23
1.0731946389277855	6535298179961846e-21	-4499952157913101e-22	9409887519878923e-23
1.0733146629325865	6498126804893589e-21	-45374040996692955e-23	9832007848153967e-23
1.0734346869373874	6460583619770366e-21	-4572445536643599e-22	10250937438824326e-23
1.0735547109421884	6422679596440606e-21	-46050876826436715e-23	10666633080275156e-23
1.0736747349469895	6384425574705588e-21	-46353418197558893e-23	11079052948670398e-23
1.0737947589517904	6345832262846796e-21	-4663219298831067e-22	1148815656874802e-22
1.0739147829565914	6306910238951247e-21	-4688731534349677e-22	11893904791962506e-23
1.0740348069613923	6267669951778854e-21	-4711890004421848e-22	12296259782260122e-23
1.0741548309661932	62281217217824425e-22	-4732706251273089e-22	12695184995609177e-23
1.0742748549709942	6188275741676741e-21	-47511918747911164e-23	13090645153285285e-23
1.074394878975795	6148142078110652e-21	-4767358533913635e-22	13482606221401627e-23
1.074514902980596	61077306721391e-19	-4781217945518113e-22	13871035385235042e-23
1.074634926985397	6067051340312435e-21	-4792781881021724e-22	1425590103985852e-22
1.0747549509901981	6026113775627062e-21	-4802062166103793e-22	14637172766202022e-23
1.074874974994999	5984927548691177e-21	-4809070678069016e-22	15014821299133563e-23
1.0749949989998	5943502108328447e-21	-4813819345014791e-22	15388818527806158e-23
1.075115023004601	5901846782813136e-21	-4816320143610775e-22	15759137458534744e-23
1.0752350470094019	5859970780876245e-21	-481658509909888e-21	16125752205775612e-23
1.0753550710142028	5817883192302253e-21	-4814626282031997e-22	16488637966452502e-23
1.0754750950190037	57755929894279245e-22	-4810455807094383e-22	16847771003303258e-23
1.0755951190238047	57331090276627195e-22	-4804085833240435e-22	17203128637940934e-23
1.0757151430286058	5690440046619838e-21	-4795528559600748e-22	17554689211995989e-23
1.0758351670334068	5647594671025213e-21	-4784796227216837e-22	17902432082952946e-23
1.0759551910382077	5604581411688958e-21	-4771901114253296e-22	18246337602292884e-23
1.0760752150430086	5561408666594769e-21	-4756855537177418e-22	18586387100921753e-23
1.0761952390478096	5518084721448102e-21	-47396718483305733e-23	18922562871129256e-23
1.0763152630526105	5474617751188848e-21	-47203624351649376e-23	19254848141955772e-23
1.0764352870574114	5431015820261953e-21	-4698939717051598e-22	1958322707364124e-22
1.0765553110622124	53872868842688715e-22	-46754161472234435e-23	1990768473507376e-22
1.0766753350670133	53434387903630864e-22	-46498042089587743e-23	2022820708713624e-22
1.0767953590718145	5299479278381147e-21	-46221164141241333e-23	20544780973338894e-23
1.0769153830766154	5255415981772482e-21	-459236530359064e-21	20857394100043392e-23
1.0770354070814163	5211256428445943e-21	-4560563445429877e-22	21166035007319506e-23
1.0771554310862173	5167008041914722e-21	-4526723432415891e-22	2147069307692484e-22
1.0772754550910182	5122678141900039e-21	-449085788202519e-21	21771358510794259e-23
1.0773954790958191	5078273945406664e-21	-4452979436089799e-22	22068022293569856e-23
1.07751550310062	50338025677013065e-22	-441310075698087e-21	2236067621411153e-22
1.077635527105421	4989271023117525e-21	-43712345285801257e-23	2264931282594529e-22
1.0777555511102221	4944686225916151e-21	-4327393454822692e-22	2293392543858963e-22
1.077875575115023	4900054991339997e-21	-4281590257546042e-22	23214508104371645e-23
1.077995599119824	4855384036335508e-21	-42338376762124375e-23	23491055604202282e-23
1.078115623124625	4810679980579713e-21	-4184148467145654e-22	23763563438208846e-23
1.0782356471294259	4765949347250442e-21	-4132535401657478e-22	24032027811163315e-23
1.0783556711342268	4721198564129614e-21	-4079011265006871e-22	24296445606114547e-23
1.0784756951390277	4676433964095894e-21	-40235888550121945e-23	24556814387510784e-23
1.0785957191438287	4631661786380636e-21	-3966280982814485e-22	24813132383505465e-23
1.0787157431486298	4586888177199322e-21	-3907100469754954e-22	2506539847242639e-22
1.0788357671534308	4542119190806271e-21	-38460601465423183e-23	2531361215883654e-22
1.0789557911582317	4497360790084448e-21	-3783172854432415e-22	2555777359122824e-22
1.0790758151630326	4452618847745893e-21	-371845144189753e-21	25797883517267306e-23
1.0791958391678336	4407899146789684e-21	-3651908763516176e-22	26033943289344164e-23
1.0793158631726345	4363207381855028e-21	-35835576805282043e-23	26265954843757156e-23
1.0794358871774354	4318549159429419e-21	-35134110595164136e-23	2649392070452894e-22
1.0795559111822364	427392999933357e-20	-34414817712963286e-23	2671784394732424e-22
1.0796759351870373	4229355334950391e-21	-33677826889733087e-23	26937728210899015e-23
1.0797959591918385	4184830514654403e-21	-329232668849766e-21	2715357767316129e-22
1.0799159831966394	414036080211011e-20	-32151266474156337e-23	27365397049436413e-23
1.0800360072014403	4095951377375284e-21	-3136195442787759e-22	27573191570609556e-23
1.0801560312062413	4051607337691998e-21	-3055545951882732e-22	2777696697514598e-22
1.0802760552110422	4007333698222149e-21	-29731910516223037e-23	2797672951394825e-22
1.0803960792158431	3963135392977268e-21	-28891436149730554e-23	2817248590802901e-22
1.080516103220644	3919017275269554e-21	-2803416512472956e-22	28364243370715414e-23
1.080636127225445	3874984119037195e-21	-271602261230075e-21	2855200958301607e-22
1.0807561512302462	3831040619219073e-21	-26269747754187334e-23	2873579268390658e-22
1.080876175235047	37871913927053913e-22	-2536285859874865e-22	28915601256798706e-23
1.080996199239848	3743440979211976e-21	-24439687162230994e-23	2909144433023425e-22
1.081116223244649	3699793841641097e-21	-23500361872458297e-23	2926333136678283e-22
1.0812362472494499	36562543675247583e-22	-2254501110243723e-22	2943127223389852e-22
1.0813562712542508	36128268690524545e-22	-21573763114846045e-23	29595277223001815e-23
1.0814762952590518	35695155844797655e-22	-20586746096729058e-23	29755357029703777e-23
1.0815963192638527	3526324678475301e-21	-19584088126883836e-23	2991152273229547e-22
1.0817163432686536	3483258242939491e-21	-1856591717863676e-22	300637858052788e-21
1.0818363672734548	34403202978441905e-22	-17532361113598016e-23	3021215808432509e-22
1.0819563912782557	3397514791947387e-21	-16483547658069364e-23	3035665178917346e-22
1.0820764152830566	3354845603487089e-21	-15419604429411926e-23	304972794872016e-21
1.0821964392878576	3312316540965421e-21	-143406589027395e-21	30634054090303287e-23
1.0823164632926585	32699313437731248e-22	-13246838401204108e-23	3076698887188867e-22
1.0824364872974594	32276936830361036e-22	-12138270105016558e-23	3089609742386312e-22
1.0825565113022604	3185607162288495e-21	-11015081047283104e-23	31021393667382546e-23
1.0826765353070613	31436753180902333e-22	-9877398088331546e-23	31142891848690013e-23
1.0827965593118625	3101901620859715e-21	-8725347928201233e-23	31260606513788813e-23
1.0829165833166634	30602894755468735e-22	-7559057081663045e-23	3137455252127941e-22
1.0830366073214643	3018842222216045e-21	-6378651896954413e-23	31484745018420246e-23
1.0831566313262653	2977563136948025e-21	-5184258530452346e-23	31591199441474704e-23
1.0832766553310662	29364554322633407e-22	-39760029362650995e-24	3169393151397637e-22
1.0833966793358671	289552225807288e-20	-27540108946816355e-24	3179295722417763e-22
1.083516703340668	285476670199708e-20	-1518407950415468e-23	31888292835804966e-23
1.083636727345469	2814191790621867e-21	-26931946325858824e-25	31979954865854476e-23
1.0837567513502702	27738004893876345e-22	993129429041617e-23	320679600877144e-21
1.083876775355071	27335957039978376e-22	22688138163334814e-24	3215232551832814e-22
1.083996799359872	26935802805577724e-22	3557609005305773e-23	32233068415071786e-23
1.084116823364673	2653757006372548e-21	4859390534406316e-23	3231020627471326e-22
1.084236847369474	2614128610731181e-21	6174034189107558e-23	32383756808432307e-23
1.0843568713742748	25746977654200753e-22	7501415982824611e-23	3245373795708606e-22
1.0844768953790758	25354670853405814e-22	8841412185364717e-23	32520167870739303e-23
1.0845969193838767	24964391291473764e-22	10193899309396404e-23	3258306491595031e-22
1.0847169433886776	2457616399983986e-21	1155875412987839e-22	32642447651831663e-23
1.0848369673934788	24190013459268744e-22	12935853678855413e-23	32698334833519693e-23
1.0849569913982797	23805963608111713e-22	14325075268009635e-23	32750745417378657e-23
1.0850770154030807	2342403784584557e-21	15726296449802835e-23	32799698530816546e-23
1.0851970394078816	23044259041468673e-22	17139395084089792e-23	32845213490673153e-23
1.0853170634126825	22666649539121453e-22	1856424928954603e-22	32887309777893114e-23
1.0854370874174835	2229123116127829e-21	2000073747732145e-22	32926007054526196e-23
1.0855571114222844	21918025219294646e-22	21448738340285045e-23	3296132512937977e-22
1.0856771354270853	2154705251597444e-21	22908130871759913e-23	3299328398126411e-22
1.0857971594318865	2117833335195385e-21	2437879434921686e-22	33021903732277647e-23
1.0859171834366874	20811887532432016e-22	25860608370009697e-23	3304720465509281e-22
1.0860372074414884	20447734371126236e-22	27353452811129664e-23	330692071649763e-21
1.0861572314462893	20085892698598617e-22	28857207872920454e-23	3308793181354408e-22
1.0862772554510902	19726380865794924e-22	3037175406762904e-22	331033992842511e-21
1.0863972794558912	1936921674938752e-21	31896972219405684e-23	33115630385799344e-23
1.086517303460692	1901441775961632e-21	33432743479916427e-23	3312464605283172e-22
1.086637327465493	18662000842786797e-22	34978949307179485e-23	3313046733413594e-22
1.086757351470294	18311982489804812e-22	3653547150199443e-22	3313311539507313e-22
1.086877375475095	17964378739090958e-22	3810219218747246e-22	33132611507169507e-23
1.086997399479896	17619205183172504e-22	39678993823608066e-23	33128977047075514e-23
1.087117423484697	17276476972846733e-22	41265759206932096e-23	3312223349413723e-22
1.087237447489498	16936208824605559e-22	4286237146981786e-22	3311240241721247e-22
1.0873574714942988	1659841502368864e-21	4446871409227726e-22	3309950548160967e-22
1.0874774954990998	1626310942977327e-21	4608467090508328e-22	3308356444041427e-22
1.0875975195039007	15930305483843887e-22	4771012607554526e-22	3306460112616205e-22
1.0877175435087016	1560001621075946e-21	493449641387339e-21	33042637449798296e-23
1.0878375675135028	15272254225429105e-22	5098906997319519e-22	3301769540657584e-22
1.0879575915183037	14947031737669314e-22	5264232882974673e-22	3298979705801397e-22
1.0880776155231047	14624360559004068e-22	5430462630025279e-22	3295896451975533e-22
1.0881976395279056	14304252103289339e-22	5597584836480873e-22	32925219998689026e-23
1.0883176635327065	1398671739566426e-21	5765588134802602e-22	32888585738827247e-23
1.0884376875375075	13671767075604246e-22	5934461196135943e-22	32849084052530286e-23
1.0885577115423084	1335941140170882e-21	6104192727639235e-22	32806737302465416e-23
1.0886777355471093	13049660257460904e-22	6274771474773511e-22	3276156789640272e-22
1.0887977595519103	12742523153794205e-22	6446186220435135e-22	32713598294500934e-23
1.0889177835567114	12438009236934167e-22	6618425785025195e-22	32662850998205206e-23
1.0890378075615124	1213612728957758e-21	679147902801075e-21	3260934854955322e-22
1.0891578315663133	1183688573797026e-21	6965334846467663e-22	32553113514521836e-23
1.0892778555711142	11540292655098927e-22	7139982176329607e-22	3249416851772158e-22
1.0893978795759152	11246355765964777e-22	7315409992908473e-22	32432536188620187e-23
1.089517903580716	10955082451399867e-22	7491607310200488e-22	3236823919589016e-22
1.089637927585517	10666479753687619e-22	7668563181198462e-22	32301300227285945e-23
1.089757951590318	10380554379130214e-22	784626669921018e-21	32231741999011465e-23
1.0898779755951191	1009731270318337e-21	8024706996574704e-22	32159587235250364e-23
1.08999799959992	9816760775868683e-22	8203873245668514e-22	32084858681349915e-23
1.090118023604721	9538904323508346e-22	8383754659425924e-22	32007579090637117e-23
1.090238047609522	9263748755733436e-22	8564340489986e-19	3192777123274537e-22
1.0903580716143229	8991299167773747e-22	8745620030704837e-22	3184545787661419e-22
1.0904780956191238	8721560346147683e-22	8927582616571894e-22	31760661799856704e-23
1.0905981196239247	8454536769841869e-22	9110217621122185e-22	3167340578008604e-22
1.0907181436287257	8190232618915383e-22	9293514460009811e-22	3158371259526227e-22
1.0908381676335268	7928651773181361e-22	9477462591458985e-22	3149160501744741e-22
1.0909581916383277	7669797820672453e-22	96620515114762e-20	31397105807601244e-23
1.0910782156431287	7413674059930653e-22	9847270761101368e-22	3130023773605106e-22
1.0911982396479296	7160283502644083e-22	10033109921238348e-22	31201023538429684e-23
1.0913182636527305	6909628880516494e-22	10219558614667223e-22	3109948595696188e-22
1.0914382876575315	6661712645683604e-22	1040660650555858e-21	3099564770472907e-22
1.0915583116623324	6416536976333598e-22	10594243301416395e-22	3088953148752682e-22
1.0916783356671333	6174103780731688e-22	10782458750267787e-22	30781159984089035e-23
1.0917983596719343	5934414700828339e-22	10971242643750823e-22	30670555847822634e-23
1.0919183836767354	5697471115242991e-22	11160584815102237e-22	30557741722420095e-23
1.0920384076815364	5463274142317176e-22	11350475140926852e-22	30442740211675257e-23
1.0921584316863373	5231824646567684e-22	11540903538907743e-22	30325573891973323e-23
1.0922784556911382	5003123238825347e-22	11731859971171599e-22	3020626532131143e-22
1.0923984796959392	4777170282341259e-22	11923334441270306e-22	3008483700391029e-22
1.09251850370074	4553965894313339e-22	12115316996401393e-22	2996131143566394e-22
1.092638527705541	43335099519231646e-23	1230779772654067e-21	29835711052791924e-23
1.092758551710342	4115802092544141e-22	12500766765344284e-22	29708058270003224e-23
1.0928785757151431	3900841719847725e-22	12694214288969108e-22	2957837545516928e-22
1.092998599719944	3688628006093264e-22	12888130517321739e-22	29446684928977063e-23
1.093118623724745	3479159895597439e-22	13082505713468695e-22	2931300898435796e-22
1.093238647729546	3272436107301657e-22	1327733018335886e-21	2917736985699748e-22
1.0933586717343469	30684551392823334e-23	13472594277592898e-22	2903978973747834e-22
1.0934786957391478	28672152725672806e-23	136682883905212e-20	28900290768504866e-23
1.0935987197439487	2668714570996933e-22	13864402958647937e-22	2875889504837248e-22
1.0937187437487497	24729508887183504e-23	1406092846302498e-21	2861562461223266e-22
1.0938387677535506	2279921869768886e-22	14257855429598842e-22	2847050145776686e-22
1.0939587917583518	20896249543905787e-23	1445517442601879e-21	28323547518124825e-23
1.0940788157631527	1902057379099542e-22	1465287606573079e-21	28174784668169583e-23
1.0941988397679536	1717216181265635e-22	14850951005236646e-22	2802423473627358e-22
1.0943188637727546	15350982031370197e-23	15049389945169522e-22	2787191947864476e-22
1.0944388877775555	13557000914238282e-23	1524818363057151e-21	2771786060534742e-22
1.0945589117823564	11790183051391123e-23	15447322850095646e-22	27562079751158874e-23
1.0946789357871574	10050491146273988e-23	1564679843704675e-21	274045984963861e-21
1.0947989597919583	8337886054504695e-23	15846601268063032e-22	272454383585391e-21
1.0949189837967594	6652326819955867e-23	160467222649896e-20	27084620788167535e-23
1.0950390078015604	4993770699041056e-23	16247152394011088e-22	2692216716330964e-22
1.0951590318063613	3362173191245876e-23	16447882663986335e-22	2675809880475777e-22
1.0952790558111622	17574880620263578e-24	16648904130646403e-22	26592436952119214e-23
1.0953990798159632	1796673698706286e-24	1685020789114755e-21	264252027877554e-21
1.0955191038207641	-13713384920677196e-24	17051785089448879e-22	2625641741492435e-22
1.095639127825565	-28955807890307383e-24	17253626912426545e-22	260861018647196e-21
1.095759151830366	-43931124169005464e-24	17455724591539101e-22	2591427710335603e-22
1.0958791758351671	-5863987850157626e-23	17658069404007104e-22	2574096400753678e-22
1.095999199839968	-730826313286026e-22	1786065266864978e-21	25566183395331343e-23
1.096119223844769	-8725995877950643e-23	18063465751401442e-22	2538995599946081e-22
1.09623924784957	-10117245183294266e-23	182665000615298e-20	25212302474583725e-23
1.0963592718543709	-11482071671925498e-23	18469747052399232e-22	25033243400765515e-23
1.0964792958591718	-12820537408086974e-23	18673198222060594e-22	2485279927896822e-22
1.0965993198639727	-14132705904862375e-23	18876845112904272e-22	2467099052480548e-22
1.0967193438687737	-15418642105441416e-23	19080679312249993e-22	24487837487277564e-23
1.0968393678735746	-1667841234218037e-22	1928469245109782e-21	24303360416505493e-23
1.0969593918783758	-17912084312315946e-23	19488876204960814e-22	2411757948628246e-22
1.0970794158831767	-19119727056454705e-23	1969322229400383e-21	2393051479268604e-22
1.0971994398879776	-20301410944695286e-23	19897722482384306e-22	23742186344710703e-23
1.0973194638927786	-2145720765234227e-22	20102368578529817e-22	23552614062186117e-23
1.0974394878975795	-22587190114803368e-23	20307152435762588e-22	23361817787920236e-23
1.0975595119023804	-23691432529671097e-23	20512065951223957e-22	23169817268617332e-23
1.0976795359071814	-247700103220283e-21	2071710106642949e-21	22976632173266065e-23
1.0977995599119823	-25823000127794815e-23	20922249767026113e-22	22782282077873917e-23
1.0979195839167835	-26850479780543557e-23	2112750408282682e-21	2258678647205914e-22
1.0980396079215844	-27852528253907716e-23	21332856087914742e-22	223901647562752e-21
1.0981596319263853	-28829225678927983e-23	21538297900781933e-22	2219243624285161e-22
1.0982796559311863	-29780653309358085e-23	2174382168294159e-21	21993620156340876e-23
1.0983996799359872	-3070689349668476e-22	2194941964097502e-21	21793735618599874e-23
1.0985197039407881	-31608029663066084e-23	22155084025907157e-22	21592801680708762e-23
1.098639727945589	-32484146306188677e-23	2236080713195754e-21	21390837281337616e-23
1.09875975195039	-3333532894375657e-22	22566581296644406e-22	21187861284910348e-23
1.098879775955191	-341616641329201e-21	22772398902727586e-22	20983892451073571e-23
1.098999799959992	-34963239408519753e-23	2297825237591866e-21	20778949452390783e-23
1.099119823964793	-3574014329280062e-22	231841341865463e-20	2057305086497485e-22
1.099239847969594	-36492465267656815e-23	23390036847786844e-22	20366215172998303e-23
1.0993598719743949	-37220295751039245e-23	23595952916809215e-22	2015846076418304e-22
1.0994798959791958	-37923726083077813e-23	23801874994601457e-22	1994980593084117e-22
1.0995999199839968	-38602848500407516e-23	240077957255197e-20	19740268874385292e-23
1.0997199439887977	-3925775613686233e-22	24213707797912654e-22	19529867703246828e-23
1.0998399679935986	-3988854296935185e-22	2441960394276854e-21	19318620415528787e-23
1.0999599919983998	-4049530383312683e-22	24625476935345725e-22	1910654493057773e-22
1.1000800160032007	-41078134391941967e-23	2483131959364615e-21	1889365905637097e-22
1.1002000400080016	-41637131116545323e-23	25037124779143938e-22	18679980514843542e-23
1.1003200640128026	-421723912659433e-21	2524288539636904e-21	18465526923153175e-23
1.1004400880176035	-42684012877686195e-23	2544859439380931e-21	1825031581172143e-22
1.1005601120224044	-43172094759541535e-23	25654244762002287e-22	18034364600294506e-23
1.1006801360272054	-43636736431207357e-23	25859829534367884e-22	17817690614943538e-23
1.1008001600320063	-44078038155537236e-23	2606534178880432e-21	17600311087717646e-23
1.1009201840368075	-44496100901764146e-23	26270774644218675e-22	1738224315074588e-22
1.1010402080416084	-4489102632537767e-22	2647612126351062e-21	17163503829645266e-23
1.1011602320464093	-45262916755633986e-23	26681374852080553e-22	16944110060868045e-23
1.1012802560512103	-4561187517751475e-22	26886528656962227e-22	16724078679558607e-23
1.1014002800560112	-45938005231727086e-23	27091575969528936e-22	16503426417818767e-23
1.1015203040608121	-46241411161274115e-23	27296510122717943e-22	1628216991095277e-22
1.101640328065613	-4652219784406775e-22	27501324491308043e-22	16060325696773403e-23
1.101760352070414	-46780470736723645e-23	2770601249313387e-21	15837910208663097e-23
1.101880376075215	-47016335882194005e-23	27910567587836888e-22	15614939782512827e-23
1.102000400080016	-4722989989658366e-22	2811498327832257e-21	15391430655334326e-23
1.102120424084817	-4742126992335338e-22	2831925310767258e-21	15167398959362033e-23
1.102240448089618	-4759055367217768e-22	28523370662614234e-22	14942860731420593e-23
1.102360472094419	-477378593481681e-21	2872732957098778e-21	14717831907373746e-23
1.1024804960992198	-4786329567685321e-22	28931123501746425e-22	14492328322124326e-23
1.1026005201040208	-4796697187225973e-22	291347461675584e-20	14266365707185646e-23
1.1027205441088217	-4804899762858583e-22	29338191320955886e-22	14039959699702065e-23
1.1028405681136226	-4810948310493557e-22	29541452756798314e-22	13813125829265083e-23
1.1029605921184238	-4814853891352278e-22	2974452431133562e-21	13585879527974742e-23
1.1030806161232247	-481662760974666e-21	29947399860716373e-22	13358236130439627e-23
1.1032006401280257	-4816280612801593e-22	30150073324977655e-22	13130210865103242e-23
1.1033206641328266	-4813824089691665e-22	30352538663187822e-22	12901818861529857e-23
1.1034406881376275	-4809269268379879e-22	30554789876430233e-22	12673075152139224e-23
1.1035607121424285	-4802627415548266e-22	30756821006380775e-22	12443994669431024e-23
1.1036807361472294	-4793909834863164e-22	3095862613610584e-21	12214592231760135e-23
1.1038007601520303	-4783127867252768e-22	3116019938791126e-21	11984882572133038e-23
1.1039207841568313	-477029288729891e-21	31361534926811763e-22	11754880320860583e-23
1.1040408081616324	-47554163038615593e-23	31562626957304385e-22	11524600002088548e-23
1.1041608321664333	-4738509557233872e-22	31763469723923576e-22	11294056039348743e-23
1.1042808561712343	-47195841198360844e-23	31964057512767763e-22	11063262764579584e-23
1.1044008801760352	-46986514937175095e-23	3216438464820337e-21	1083223439626857e-22
1.1045209041808361	-46757232100014257e-23	3236444549734041e-21	10600985063391466e-23
1.104640928185637	-4650810827497298e-22	32564234464793618e-22	10369528792575355e-23
1.104760952190438	-46239259306884994e-23	3276374599712334e-21	1013787950254752e-22
1.104880976195239	-45950801318833667e-23	3296297457915792e-21	9906051025299067e-23
1.10500100020004	-45642850648314193e-23	33161914736422327e-22	9674057083533527e-23
1.105121024204841	-45315523881234165e-23	3336056103392382e-21	9441911302462969e-23
1.105241048209642	-4496893782138245e-22	33558908074868277e-22	9209627209114113e-23
1.105361072214443	-4460320949251084e-22	3375695050409494e-21	8977218227818051e-23
1.1054810962192438	-44218456103639614e-23	33954683003878383e-22	874469768645525e-22
1.1056011202240448	-43814795065016954e-23	3415210029594079e-21	8512078809863599e-23
1.1057211442288457	-43392343966608404e-23	34349197141798904e-22	8279374731634537e-23
1.1058411682336466	-42951220563525183e-23	34545968341306854e-22	8046598478153588e-23
1.1059611922384478	-42491542775330293e-23	3474240873328066e-21	7813762983172046e-23
1.1060812162432487	-4201342866869129e-22	3493851319476965e-21	7580881076010848e-23
1.1062012402480497	-4151699645876805e-22	35134276642548312e-22	7347965492662811e-23
1.1063212642528506	-4100236448076333e-22	35329694030583614e-22	7115028869547624e-23
1.1064412882576515	-4046965118645329e-22	35524760351179907e-22	6882083742817957e-23
1.1065613122624525	-39918975169167537e-23	3571947063688713e-21	6649142552869747e-23
1.1066813362672534	-3935045509509405e-22	35913819955470105e-22	6416217642954414e-23
1.1068013602720543	-38764209729647003e-23	3610780341445352e-21	6183321256056362e-23
1.1069213842768553	-38160357943017864e-23	36301416159664757e-22	5950465541831873e-23
1.1070414082816564	-37539018658133694e-23	36494653372423635e-22	5717662550017155e-23
1.1071614322864574	-36900310878412723e-23	36687510273913926e-22	5484924233897792e-23
1.1072814562912583	-3624435365931489e-22	36879982122269006e-22	5252262452737355e-23
1.1074014802960592	-3557126611528072e-22	37072064212329003e-22	50196889641446196e-24
1.1075215043008602	-34881167392669665e-23	3726375187692449e-21	4787215433788017e-23
1.107641528305661	-34174176677392865e-23	37455040485696867e-22	4554853435048689e-23
1.107761552310462	-33450413182423144e-23	37645925445445316e-22	43226144323671445e-24
1.107881576315263	-32709996130447783e-23	37836402199641073e-22	4090509811427445e-23
1.1080016003200641	-3195304476497074e-22	38026466228913147e-22	3858550852789411e-23
1.108121624324865	-3117967832533264e-22	38216113049938105e-22	36267487419500144e-24
1.108241648329666	-3039001604115965e-22	3840533821661968e-21	33951145752414424e-24
1.108361672334467	-2958417714277184e-22	3859413731883976e-21	3163659350463588e-23
1.1084816963392679	-2876228082163146e-22	38782505983395166e-22	29323939727821102e-24
1.1086017203440688	-2792444625185353e-22	3897043987146492e-21	27013292509120435e-24
1.1087217443488697	-27070792572164715e-23	3915793468266954e-21	24704759040566904e-24
1.1088417683536707	-26201438867168303e-23	3934498615146276e-21	22398445570503966e-24
1.1089617923584716	-2531650419163034e-22	3953159004751322e-21	20094457410524402e-24
1.1090818163632727	-2441610752329515e-22	397177421766412e-20	17792898970164783e-24
1.1092018403680737	-2350036778786535e-22	3990343838054106e-21	1549387361465815e-23
1.1093218643728746	-22569403846511848e-23	40088674535671e-19	13197483970245338e-24
1.1094418883776755	-21623334462567145e-23	4027344655432863e-21	10903831657027574e-24
1.1095619123824765	-20662278332056472e-23	4045775038367949e-21	8613017330599826e-24
1.1096819363872774	-19686354060799438e-23	4064158200530604e-21	6325140841645371e-24
1.1098019603920783	-18695680149144467e-23	4082493743725463e-21	4040301052055106e-24
1.1099219843968793	-17690375004458803e-23	4100781273108645e-21	17585959632970827e-25
1.1100420084016804	-16670556917536272e-23	4119020397295309e-21	-51987742236137e-23
1.1101620324064814	-1563634405774006e-22	4137210728401286e-21	-27950228451145698e-25
1.1102820564112823	-1458785450075828e-22	4155351882032671e-21	-50667450651742385e-25
1.1104020804160832	-13525206159215042e-23	41734434771192874e-22	-7334949658072132e-24
1.1105221044208842	-1244851683956938e-22	4191485135966733e-21	-9599543156907364e-24
1.110642128425685	-11357904193542989e-23	4209476484457603e-21	-11860432951732447e-24
1.110762152430486	-1025348574795748e-22	4227417151673324e-21	-14117527317308864e-24
1.110882176435287	-9135378848876274e-23	4245306770192525e-21	-16370735385351498e-24
1.1110022004400881	-8003700714687145e-23	4263144975924504e-21	-1861996719657033e-23
1.111122224444889	-6858568393774966e-23	42809314081161676e-22	-2086513365209819e-23
1.11124224844969	-57000987669503234e-24	4298665709251415e-21	-23106146523899085e-24
1.111362272454491	-45284085422453435e-24	4316347525401554e-21	-25342918458237662e-24
1.1114822964592919	-3343614253525917e-23	4333976505680598e-21	-2757536295833196e-23
1.1116023204640928	-21458322521650253e-24	4351552302540168e-21	-2980339438435342e-23
1.1117223444688937	-9351787035732917e-24	4369074571877046e-21	-32026927953426876e-24
1.1118423684736947	2882304214746334e-24	4386542972703578e-21	-3424587973963056e-23
1.1119623924784956	1524279342329793e-23	44039571673627764e-22	-36460166667057203e-24
1.1120824164832968	2772852479571153e-23	442131682137567e-20	-3866970647858903e-23
1.1122024404880977	4033834472005893e-23	443862160357314e-20	-40874417853858924e-24
1.1123224644928986	53071101544649446e-24	44558711858773414e-22	-43074220155980836e-24
1.1124424884976996	6592564582783011e-23	4473065243579266e-21	-4526903371951385e-23
1.1125625125025005	7890083035186346e-23	4490203455106284e-21	-47458779649234284e-24
1.1126825365073014	9199551009170248e-23	4507285501952757e-21	-496433798964635e-22
1.1128025605121024	10520854229131849e-23	4524311068884734e-21	-51822757207026227e-24
1.1129225845169033	11853878657472339e-23	4541279843860158e-21	-539968352149256e-22
1.1130426085217044	13198510494943916e-23	4558191517851917e-21	-56165538307034746e-24
1.1131626325265054	1455463616573116e-22	4575045785031734e-21	-583287916681996e-22
1.1132826565313063	1592214236775802e-22	4591842342738933e-21	-6048652136797505e-23
1.1134026805361072	17300916019952206e-23	4608580891279218e-21	-6263865425307213e-23
1.1135227045409082	1869084430665413e-22	4625261134070385e-21	-6478511794041908e-23
1.1136427285457091	2009181466929022e-22	4641882777760287e-21	-6692584087614195e-23
1.11376275255051	21503714812617925e-23	4658445531859068e-21	-6906075227658404e-23
1.113882776555311	22926432691194876e-23	46749491090375406e-22	-7118978221504202e-23
1.114002800560112	2435985654164474e-22	469139322495718e-20	-7331286144135474e-23
1.114122824564913	25803874871901944e-23	47077775983499215e-22	-7542992165252005e-23
1.114242848569714	2725837644559914e-22	4724101950889792e-21	-7754089511799456e-23
1.114362872574515	2872325032751699e-22	47403660072761755e-22	-7964571506133278e-23
1.1144828965793159	30198385848889675e-23	4756569495185242e-21	-8174431537222304e-23
1.1146029205841168	3168367263411964e-22	4772712145245661e-21	-8383663075914316e-23
1.1147229445889177	331790005914101e-21	4788793691121868e-21	-8592259671466596e-23
1.1148429685937187	34684259916581417e-23	4804813869330182e-21	-880021494148453e-22
1.1149629925985196	3619934111423473e-22	48207724193255475e-22	-9007522591697459e-23
1.1150830166033208	3772413496930249e-22	4836669083536221e-21	-9214176388550044e-23
1.1152030406081217	3925853257029377e-22	4852503607218062e-21	-9420170182794507e-23
1.1153230646129226	40802425328029246e-23	4868275738600242e-21	-9625497899776181e-23
1.1154430886177236	4235570492464036e-22	4883985228736065e-21	-9830153534229336e-23
1.1155631126225245	4391826338850935e-22	4899631831527251e-21	-10034131163114135e-23
1.1156831366273254	45489993033553944e-23	4915215303762099e-21	-10237424922718286e-23
1.1158031606321264	47070786500513773e-23	4930735405112019e-21	-10440029039535115e-23
1.1159231846369273	4866053674099091e-22	4946191897923363e-21	-10641937800426327e-23
1.1160432086417282	5025913703479712e-22	4961584547564374e-21	-10843145570663126e-23
1.1161632326465294	518664809726066e-21	497691312198803e-20	-11043646785946493e-23
1.1162832566513303	5348246248683408e-22	49921773921240975e-22	-1124343594893773e-22
1.1164032806561313	5510697581798119e-22	5007377131514834e-21	-11442507643830147e-23
1.1165233046609322	5673991554690228e-22	502251211657867e-20	-11640856514838482e-23
1.1166433286657331	5838117659306974e-22	5037582126461021e-21	-11838477288750315e-23
1.116763352670534	6003065419271647e-22	5052586942982246e-21	-12035364744741872e-23
1.116883376675335	6168824394220396e-22	5067526350710505e-21	-12231513751848055e-23
1.117003400680136	6335384175500114e-22	5082400136958293e-21	-12426919230798528e-23
1.117123424684937	6502734389568499e-22	509720809175121e-20	-12621576186977457e-23
1.117243448689738	6670864697230772e-22	5111950007737759e-21	-12815479680586273e-23
1.117363472694539	683976479395193e-21	51266256802622034e-22	-1300862485058285e-22
1.1174834966993399	700942440926694e-21	5141234907315995e-21	-1320100689525261e-22
1.1176035207041408	7179833309001182e-22	5155777489513486e-21	-13392621086780188e-23
1.1177235447089418	7350981291974479e-22	5170253230206423e-21	-13583462761534992e-23
1.1178435687137427	75228581943379e-20	5184661935258433e-21	-13773527321458978e-23
1.1179635927185436	7695453887492099e-22	5199003413173392e-21	-13962810238576928e-23
1.1180836167233448	7868758276838306e-22	521327747505726e-20	-1415130704666978e-22
1.1182036407281457	8042761306149837e-22	5227483934618082e-21	-1433901334786658e-22
1.1183236647329466	821745295243731e-21	5241622608068847e-21	-14525924811256696e-23
1.1184436887377476	8392823231777313e-22	5255693314276666e-21	-14712037162481484e-23
1.1185637127425485	8568862194489879e-22	5269695874544206e-21	-14897346199346795e-23
1.1186837367473494	8745559928469149e-22	5283630112772747e-21	-15081847780373803e-23
1.1188037607521504	8922906557379262e-22	529749585537545e-20	-15265537828615394e-23
1.1189237847569513	9100892242562553e-22	53112929312496004e-22	-15448412332697004e-23
1.1190438087617522	9279507182866076e-22	5325021171852934e-21	-15630467344388e-20
1.1191638327665534	9458741611970134e-22	533868041100935e-20	-15811698969928067e-23
1.1192838567713543	9638585803557753e-22	53522704850997305e-22	-1599210338251722e-22
1.1194038807761553	981903006725543e-21	5365791232978673e-21	-1617167682127496e-22
1.1195239047809562	10000064749188242e-22	5379242495853059e-21	-16350415583260558e-23
1.1196439287857571	10181680235761548e-22	5392624117417366e-21	-16528316026248602e-23
1.119763952790558	10363866948769063e-22	5405935943777335e-21	-16705374565953446e-23
1.119883976795359	10546615349035782e-22	54191778235228305e-22	-16881587686784494e-23
1.12000400080016	10729915935307754e-22	5432349607464165e-21	-17056951923111185e-23
1.120124024804961	1091375924435617e-21	54454511489721025e-22	-17231463871059116e-23
1.120244048809762	11098135850387547e-22	5458482303679485e-21	-17405120196489765e-23
1.120364072814563	1128303636736827e-21	54714429296096045e-22	-17577917610714366e-23
1.120484096819364	11468451446595973e-22	548433288712763e-20	-1774985288818809e-22
1.1206041208241648	1165437177891998e-21	5497152038944075e-21	-17920922861305866e-23
1.1207241448289658	1184078809220862e-21	550990025012868e-20	-1809112442456573e-22
1.1208441688337667	12027691153916609e-22	5522577387943872e-21	-18260454519997138e-23
1.1209641928385676	12215071771189134e-22	5535183322077225e-21	-18428910156589873e-23
1.1210842168433686	12402920788814886e-22	5547717924391654e-21	-1859648839225292e-22
1.1212042408481697	1259122909068322e-21	5560181069147463e-21	-1876318634838614e-22
1.1213242648529707	12779987600200493e-22	5572572632752543e-21	-18929001196002493e-23
1.1214442888577716	129691872794227e-20	558489249390462e-20	-19093930164748585e-23
1.1215643128625725	13158819129749366e-22	5597140533518397e-21	-19257970534231061e-23
1.1216843368673735	13348874192929683e-22	5609316634846984e-21	-19421119651710783e-23
1.1218043608721744	13539343548044092e-22	5621420683169648e-21	-1958337490365336e-22
1.1219243848769753	13730218314106368e-22	5633452566121411e-21	-19744733740709175e-23
1.1220444088817763	13921489650549346e-22	5645412173436309e-21	-1990519365897836e-22
1.1221644328865774	14113148755663663e-22	5657299397117399e-21	-2006475221666415e-22
1.1222844568913783	14305186867673292e-22	5669114131245934e-21	-20223407021929818e-23
1.1224044808961793	14497595264006957e-22	5680856272043816e-21	-20381155735327283e-23
1.1225245049009802	14690365261089966e-22	5692525718005437e-21	-20537996062164332e-23
1.1226445289057811	14883488216703433e-22	5704122369602771e-21	-20693925768811017e-23
1.122764552910582	15076955526931168e-22	5715646129517832e-21	-20848942677495486e-23
1.122884576915383	15270758627859704e-22	5727096902510831e-21	-21003044648262859e-23
1.123004600920184	15464888996202797e-22	5738474595493037e-21	-2115622959979191e-22
1.123124624924985	15659338147566704e-22	5749779117322079e-21	-21308495500374502e-23
1.123244648929786	158540976382196e-20	5761010379072562e-21	-21459840367915595e-23
1.123364672934587	160491590637038e-20	5772168293852187e-21	-21610262273749625e-23
1.123484696939388	16244514060223536e-22	5783252776746239e-21	-21759759330844397e-23
1.1236047209441888	16440154302875543e-22	5794263744949429e-21	-2190832970733192e-22
1.1237247449489898	16636071507938888e-22	58052011176513985e-22	-22055971618875625e-23
1.1238447689537907	1683225743058514e-21	5816064816029781e-21	-22202683328323425e-23
1.1239647929585916	1702870386643962e-21	5826854763361228e-21	-2234846315021799e-22
1.1240848169633926	17225402652171207e-22	5837570884820176e-21	-22493309442817022e-23
1.1242048409681937	17422345662682082e-22	5848213107600281e-21	-22637220610174924e-23
1.1243248649729947	17619524814230236e-22	5858781360851967e-21	-2278019511116336e-22
1.1244448889777956	17816932062590662e-22	5869275575689364e-21	-2292223144212402e-22
1.1245649129825965	18014559403922714e-22	5879695685245823e-21	-2306332815595058e-22
1.1246849369873975	18212398873798663e-22	5890041624458803e-21	-23203483840231187e-23
1.1248049609921984	18410442549111894e-22	5900313330271106e-21	-23342697134248747e-23
1.1249249849969993	18608682545509514e-22	59105107415372005e-22	-23480966724817587e-23
1.1250450090018003	18807111019439327e-22	592063379900587e-20	-23618291343160958e-23
1.1251650330066014	19005720167386553e-22	5930682445282054e-21	-23754669754502689e-23
1.1252850570114024	192045022254575e-20	5940656624937868e-21	-2389010078894527e-22
1.1254050810162033	19403449470004053e-22	5950556284311376e-21	-24024583302612035e-23
1.1255251050210042	1960255421845636e-21	59603813717043486e-22	-24158116201586366e-23
1.1256451290258052	1980180882675542e-21	59701318372192e-19	-24290698438442226e-23
1.125765153030606	20001205690740875e-22	5979807632727763e-21	-244223290039175e-21
1.125885177035407	20200737247955125e-22	59894087120239414e-22	-24553006932465093e-23
1.126005201040208	2040039597403509e-21	59989350307231015e-22	-24682731303640737e-23
1.126125225045009	20600174385938808e-22	60083865461510455e-22	-2481150123759268e-22
1.12624524904981	20800065040210702e-22	6017763217531363e-21	-2493931589679643e-22
1.126365273054611	210000605322877e-20	6027065005794613e-21	-2506617448327919e-22
1.126485297059412	21200153499240093e-22	6036291873692812e-21	-2519207624278319e-22
1.1266053210642129	21400336616614335e-22	6045443785705762e-21	-253170204578268e-21
1.1267253450690138	21600602600341245e-22	6054520708100031e-21	-25441006457072035e-23
1.1268453690738147	21800944205729866e-22	6063522608890787e-21	-2556403360769177e-22
1.1269653930786157	220013542284736e-20	6072449457734247e-21	-2568610131120641e-22
1.1270854170834166	2220182550333183e-21	6081301226108088e-21	-2580720901701472e-22
1.1272054410882177	2240235090530951e-21	609007788715879e-20	-2592735620990383e-22
1.1273254650930187	22602923348685744e-22	6098779415750211e-21	-2604654241039617e-22
1.1274454890978196	228035357874648e-20	61074057883629684e-22	-26164767183076143e-23
1.1275655131026205	2300418121516795e-21	611595698331302e-20	-26282030131039025e-23
1.1276855371074215	23204852665076325e-22	6124432980397776e-21	-2639833088687038e-22
1.1278055611122224	23405543209606416e-22	6132833761180595e-21	-26513669131728035e-23
1.1279255851170233	23606245960344774e-22	61411593088589456e-22	-2662804458354595e-22
1.1280456091218243	23806954069088837e-22	6149409608257467e-21	-2674145698662589e-22
1.1281656331266254	24007660726528546e-22	6157584645848785e-21	-26853906130719363e-23
1.1282856571314264	2420835916224634e-21	61656844096598384e-22	-26965391839231523e-23
1.1284056811362273	24409042646313106e-22	6173708889424534e-21	-27075913977200883e-23
1.1285257051410282	24609704486165673e-22	6181658076365171e-21	-2718547243742153e-22
1.1286457291458292	2481033802934768e-21	6189531963379791e-21	-272940671557087e-21
1.12876575315063	25010936662746286e-22	6197330544886054e-21	-2740169809598014e-22
1.128885777155431	25211493812002383e-22	62050538168975655e-22	-2750836526309308e-22
1.129005801160232	25412002941614664e-22	6212701776957957e-21	-2761406869312977e-22
1.129125825165033	25612457554453905e-22	6220274424203337e-21	-2771880845998942e-22
1.129245849169834	25812851193185438e-22	62277717592547355e-22	-27822584670531003e-23
1.129365873174635	26013177438499735e-22	6235193784270149e-21	-27925397463185453e-23
1.129485897179436	26213429910638963e-22	6242540502968824e-21	-2802724701246595e-22
1.1296059211842369	26413602267696956e-22	62498119205445235e-22	-28128133521682086e-23
1.1297259451890378	2661368820620902e-21	6257008043682871e-21	-28228057238552373e-23
1.1298459691938387	26813681461741734e-22	6264128880557884e-21	-28327018427795614e-23
1.1299659931986397	2701357580847663e-21	62711744408319725e-22	-28425017401662034e-23
1.1300860172034406	2721336505796118e-21	6278144735638591e-21	-2852205449668799e-22
1.1302060412082418	27413043061572107e-22	6285039777557955e-21	-2861813007681846e-22
1.1303260652130427	27612603707288796e-22	62918595806413236e-22	-2871324454832569e-22
1.1304460892178436	2781204092198314e-21	62986041603901866e-22	-2880739834246193e-22
1.1305661132226446	28011348671037883e-22	6305273533659117e-21	-28900591924480024e-23
1.1306861372274455	28210520956924168e-22	6311867718773734e-21	-28992825784265874e-23
1.1308061612322464	2840955182138727e-21	6318386735516823e-21	-290841004505632e-21
1.1309261852370474	28608435341491434e-22	6324830605006909e-21	-29174416480912124e-23
1.1310462092418483	28807165635309773e-22	633119934977458e-20	-2926377445609807e-22
1.1311662332466492	29005736856477227e-22	6337492993776367e-21	-29352174991947866e-23
1.1312862572514504	29204143196341625e-22	6343711562262905e-21	-29439618734819484e-23
1.1314062812562513	29402378885212688e-22	6349855081883016e-21	-2952610635605091e-22
1.1315263052610522	29600438188510936e-22	6355923580687178e-21	-2961163856306237e-22
1.1316463292658532	29798315411208587e-22	6361917088013036e-21	-29696216080968285e-23
1.1317663532706541	29996004895053996e-22	6367835634572133e-21	-2977983967304698e-22
1.131886377275455	30193501018120628e-22	6373679252380526e-21	-2986251012790375e-22
1.132006401280256	30390798196056057e-22	6379447974790009e-21	-29944228265021966e-23
1.132126425285057	3058789088170033e-21	6385141836449948e-21	-3002499491984445e-22
1.132246449289858	3078477356519005e-21	6390760873289936e-21	-3010481096771267e-22
1.132366473294659	3098144077218895e-21	6396305122630813e-21	-30183677304784773e-23
1.13248649729946	31177887066802246e-22	64017746229522166e-22	-30261594860178653e-23
1.1326065213042609	31374107048627586e-22	6407169414045233e-21	-3033856457897166e-22
1.1327265453090618	31570095354732652e-22	6412489537008931e-21	-3041458744648673e-22
1.1328465693138627	3176584665740001e-21	6417735034149746e-21	-30489664462965416e-23
1.1329665933186637	3196135566683328e-21	64229059490682194e-22	-30563796661955966e-23
1.1330866173234646	32156617128659137e-22	6428002326561849e-21	-3063698509192525e-22
1.1332066413282658	3235162582406609e-21	6433024212718769e-21	-30709230839504054e-23
1.1333266653330667	32546376571851443e-22	6437971654772029e-21	-3078053501040512e-22
1.1334466893378676	32740864226755984e-22	6442844701200212e-21	-30850898734280374e-23
1.1335667133426686	32935083678006793e-22	6447643401671921e-21	-30920323169578157e-23
1.1336867373474695	33129029851398928e-22	64523678071047585e-22	-3098880949382876e-22
1.1338067613522704	333226977093648e-20	6457017969516143e-21	-31056358913358895e-23
1.1339267853570714	33516082248927215e-22	6461593942203719e-21	-31122972655658887e-23
1.1340468093618723	33709178502566717e-22	64660957795961704e-22	-3118865196972964e-22
1.1341668333666732	33901981539331827e-22	6470523537221995e-21	-3125339813787875e-22
1.1342868573714744	34094486462098172e-22	6474877271827467e-21	-3131721245212826e-22
1.1344068813762753	3428668841044813e-21	64791570412829624e-22	-3138009624023552e-22
1.1345269053810763	34478582557756488e-22	6483362904614182e-21	-31442050841407054e-23
1.1346469293858772	34670164113861923e-22	6487494921988274e-21	-31503077627462184e-23
1.1347669533906781	34861428322464916e-22	64915531545854666e-22	-31563177983404134e-23
1.134886977395479	3505237046293186e-21	6495537664911316e-21	-3162235332615504e-22
1.13500700140028	3524298584810931e-21	6499448516335271e-21	-316806050816576e-21
1.135127025405081	3543326982706485e-21	6503285773451495e-21	-3173793471089592e-22
1.135247049409882	35623217782380923e-22	6507049501933149e-21	-31794343686997184e-23
1.135367073414683	3581282513150791e-21	65107397685428e-19	-3184983351084414e-22
1.135487097419484	36002087326174326e-22	6514356641024871e-21	-3190440570136066e-22
1.1356071214242849	3619099985169294e-21	6517900188365844e-21	-3195806179100147e-22
1.1357271454290858	3637955822879957e-21	65213704803779304e-22	-32010803348650474e-23
1.1358471694338867	36567758011467333e-22	65247675880772404e-22	-32062631945273257e-23
1.1359671934386877	3675559478718421e-21	6528091583499901e-21	-32113549189999313e-23
1.1360872174434886	3694306417802856e-21	653134253968124e-20	-3216355669646842e-22
1.1362072414482896	3713016183935075e-21	653452053069048e-20	-32212656107810655e-23
1.1363272654530907	3731688346015477e-21	65376256316029835e-22	-3226084908242166e-22
1.1364472894578916	37503224763445198e-22	6540657918510662e-21	-3230813729708515e-22
1.1365673134626926	3768918150463124e-21	6543617468560137e-21	-32354522450442347e-23
1.1366873374674935	37874749473469638e-22	6546504359761923e-21	-32400006262645054e-23
1.1368073614722944	38059924491948283e-22	6549318671226351e-21	-32444590460437017e-23
1.1369273854770954	3824470241508421e-21	6552060482955396e-21	-3248827680421562e-22
1.1370474094818963	3842907913245014e-21	6554729876050852e-21	-3253106706270492e-22
1.1371674334866972	3861305056428871e-21	655732693242983e-20	-325729630257926e-21
1.1372874574914984	387966126650513e-20	6559851735029459e-21	-32613966498284963e-23
1.1374074814962993	38979761421177594e-22	6562304367751376e-21	-3265407931066222e-22
1.1375275055011003	3916249285165069e-21	6564684915385394e-21	-32693303300690424e-23
1.1376475295059012	3934480300872567e-21	6566993463696241e-21	-32731640327646194e-23
1.1377675535107021	3952668797487652e-21	6569230099364581e-21	-32769092270235056e-23
1.137887577515503	39708143867132895e-22	6571394909973133e-21	-3280566101999949e-22
1.138007601520304	3988916683329846e-21	65734879839823845e-22	-3284134848340059e-22
1.138127625525105	4006975305340804e-21	657550941089019e-20	-32876156594655037e-23
1.138247649529906	4024989873889495e-21	657745928090564e-20	-32910087292489787e-23
1.138367673534707	4042960013370123e-21	6579337685243963e-21	-32943142531938197e-23
1.138487697539508	4060885351323679e-21	6581144715959997e-21	-3297532429231975e-22
1.138607721544309	4078765518389371e-21	6582880466003693e-21	-33006634557811165e-23
1.1387277455491098	409660014839483e-20	6584545029199307e-21	-33037075338263056e-23
1.1388477695539108	4114388878276309e-21	65861385001551864e-22	-3306664865219966e-22
1.1389677935587117	4132131348061341e-21	65876609744858206e-22	-3309535653792106e-22
1.1390878175635126	4149827200952e-18	6589112548385095e-21	-3312320104240096e-22
1.1392078415683136	4167476083224292e-21	6590493319177937e-21	-33150184231001134e-23
1.1393278655731147	4185077644169172e-21	6591803384834588e-21	-33176308183655023e-23
1.1394478895779157	42026315362070354e-22	6593042844241226e-21	-33201574996255534e-23
1.1395679135827166	4220137414880781e-21	6594211797054245e-21	-33225986775450855e-23
1.1396879375875175	4237594938623357e-21	6595310343748828e-21	-3324954564454252e-22
1.1398079615923185	4255003768997151e-21	6596338585629358e-21	-33272253736893465e-23
1.1399279855971194	4272363570624604e-21	6597296624704513e-21	-33294113202866904e-23
1.1400480096019203	42896740111743326e-22	6598184563857273e-21	-3331512620600996e-22
1.1401680336067213	4306934761128672e-21	65990025067720615e-22	-33335294923400594e-23
1.1402880576115224	4324145494165321e-21	6599750557893108e-21	-3335462154391289e-22
1.1404080816163233	4341305886772229e-21	6600428822292614e-21	-33373108267523155e-23
1.1405281056211243	4358415618625766e-21	6601037406021165e-21	-3339075730912633e-22
1.1406481296259252	4375474372091126e-21	6601576415774663e-21	-33407570898535965e-23
1.1407681536307261	4392481832763556e-21	6602045959001879e-21	-3342355127597396e-22
1.140888177635527	440943768890284e-20	6602446143921803e-21	-3343870068964194e-22
1.141008201640328	44263416319120785e-22	6602777079429967e-21	-33453021405782657e-23
1.141128225645129	4443193355935238e-21	6603038875178241e-21	-3346651570382275e-22
1.1412482496499299	4459992558120823e-21	6603231641651164e-21	-334791858649236e-21
1.141368273654731	4476738938507391e-21	6603355489846752e-21	-33491034192797975e-23
1.141488297659532	4493432199971503e-21	6603410531619974e-21	-3350206299809755e-22
1.141608321664333	4510072048231201e-21	6603396879505813e-21	-33512274601535386e-23
1.1417283456691338	4526658191953553e-21	6603314646642933e-21	-33521671334232894e-23
1.1418483696739348	454319034250833e-20	66031639470373604e-22	-3353025554188316e-22
1.1419683936787357	4559668214207391e-21	66029448951877845e-22	-33538029579199824e-23
1.1420884176835366	4576091524193665e-21	66026576064498466e-22	-335449958130396e-21
1.1422084416883376	4592459992323189e-21	66023021966614415e-22	-3355115661754504e-22
1.1423284656931387	4608773341290007e-21	66018787825174174e-22	-33556514379001756e-23
1.1424484896979397	46250312966227e-19	6601387481208754e-21	-33561071488552585e-23
1.1425685137027406	4641233586583776e-21	6600828410693177e-21	-33564830357116215e-23
1.1426885377075415	46573799421904816e-22	6600201689507812e-21	-33567793403938007e-23
1.1428085617123425	4673470097204396e-21	6599507436862856e-21	-3356996304930415e-22
1.1429285857171434	4689503788124494e-21	6598745772645048e-21	-3357134172703169e-22
1.1430486097219443	470548075425653e-20	6597916817185218e-21	-33571931887244055e-23
1.1431686337267453	472140073748753e-20	6597020691733596e-21	-3357173597728913e-22
1.1432886577315462	473726348251477e-20	65960575179116465e-22	-3357075646429064e-22
1.1434086817363474	4753068736724347e-21	659502741804513e-20	-3356899581849482e-22
1.1435287057411483	4768816250087099e-21	6593930515066959e-21	-335664565195154e-21
1.1436487297459492	4784505775359826e-21	6592766932492916e-21	-33563141058762236e-23
1.1437687537507502	4800137067849375e-21	659153679441471e-20	-33559051929379913e-23
1.143888777755551	4815709885652025e-21	6590240225555488e-21	-33554191639778574e-23
1.144008801760352	48312239893343045e-22	6588877351224737e-21	-3354856270218476e-22
1.144128825765153	4846679142252175e-21	658744829723848e-20	-3354216764339668e-22
1.144248849769954	4862075110186742e-21	65859531899852e-19	-3353500898813089e-22
1.144368873774755	4877411661712017e-21	6584392156536861e-21	-33527089276369493e-23
1.144488897779556	4892688567847969e-21	6582765324426865e-21	-33518411055033503e-23
1.144608921784357	49079056022617584e-22	6581072821729844e-21	-3350897687416643e-22
1.1447289457891578	4923062541219159e-21	6579314777103301e-21	-334987892956079e-21
1.1448489697939588	4938159163400679e-21	6577491319735562e-21	-3348785088466699e-22
1.1449689937987597	49531952502450405e-22	6575602579352718e-21	-3347616422053057e-22
1.1450890178035606	4968170585498144e-21	6573648686229033e-21	-3346373187891605e-22
1.1452090418083616	4983084955598183e-21	657162977114184e-20	-33450556451153357e-23
1.1453290658131627	4997938149394615e-21	6569545965361134e-21	-33436640535164375e-23
1.1454490898179637	5012729958321638e-21	6567397400712022e-21	-33421986727136255e-23
1.1455691138227646	5027460176169202e-21	65651842095677815e-22	-3340659764025644e-22
1.1456891378275655	5042128599353629e-21	6562906524669454e-21	-3339047588493682e-22
1.1458091618323665	5056735026681691e-21	6560564479410336e-21	-3337362408269151e-22
1.1459291858371674	5071279259333261e-21	65581582075757705e-22	-33356044861626577e-23
1.1460492098419683	5085761101145808e-21	6555687843461111e-21	-3333774085297059e-22
1.1461692338467693	5100180358156431e-21	655315352186478e-20	-3331871469454406e-22
1.1462892578515702	5114536838969619e-21	6550555378046635e-21	-3329896903422891e-22
1.1464092818563714	5128830354483166e-21	6547893547755729e-21	-332785065164376e-21
1.1465293058611723	5143060718162257e-21	6545168167143567e-21	-33257329797725665e-23
1.1466493298659732	5157227745664766e-21	6542379372864726e-21	-3323544154228142e-22
1.1467693538707742	5171331255174327e-21	6539527302080322e-21	-33212844410476783e-23
1.146889377875575	5185371067119304e-21	6536612092360866e-21	-3318954107656147e-22
1.147009401880376	5199347004398308e-21	6533633881644629e-21	-3316553421200963e-22
1.147129425885177	5213258892196315e-21	65305928084180564e-22	-3314082650252015e-22
1.147249449889978	5227106557918748e-21	6527489011545762e-21	-33115420629975523e-23
1.147369473894779	5240889831496787e-21	6524322630374613e-21	-3308931928423797e-22
1.14748949789958	5254608545012668e-21	652109380460536e-20	-3306252516037389e-22
1.147609521904381	5268262532952955e-21	6517802674414069e-21	-33035040957613004e-23
1.1477295459091819	5281851631965678e-21	65144493803723225e-22	-33006869377613657e-23
1.1478495699139828	5295375681096254e-21	6511034063478444e-21	-3297801312585058e-22
1.1479695939187837	5308834521645239e-21	6507556865036068e-21	-32948474915084347e-23
1.1480896179235847	532222799699833e-20	65040179269525156e-22	-3291825746189192e-22
1.1482096419283856	5335555953004528e-21	6500417391381436e-21	-3288736348285026e-22
1.1483296659331865	5348818237608383e-21	6496755400795667e-21	-32855795701822177e-23
1.1484496899379877	536201470102346e-20	6493032098268264e-21	-32823556842670465e-23
1.1485697139427886	53751451956352e-19	6489247627076977e-21	-32790649637931546e-23
1.1486897379475896	5388209576087655e-21	6485402131013035e-21	-3275707681875406e-22
1.1488097619523905	5401207699175931e-21	6481495754037669e-21	-3272284112010304e-22
1.1489297859571914	5414139423842723e-21	64775286407262045e-22	-32687945282494635e-23
1.1490498099619924	5427004611247704e-21	6473500935823967e-21	-3265239205234305e-22
1.1491698339667933	5439803124673848e-21	6469412784513434e-21	-32616184168429707e-23
1.1492898579715942	54525348296176335e-22	64652643323691306e-22	-32579324383760766e-23
1.1494098819763954	5465199593508024e-21	6461055725163339e-21	-3254181544475043e-22
1.1495299059811963	5477797286143615e-21	64567871092408025e-22	-3250366011446626e-22
1.1496499299859972	54903277793005856e-22	6452458631057284e-21	-32464861136546896e-23
1.1497699539907982	5502790946906172e-21	6448070437554271e-21	-32425421278570177e-23
1.149889977995599	5515186664917238e-21	6443622675950805e-21	-32385343299440317e-23
1.1500100020004	5527514811438233e-21	643911549378165e-20	-32344629961184035e-23
1.150130026005201	553977526657895e-20	643454903893198e-20	-32303284029991386e-23
1.150250050010002	555196791257942e-20	6429923459578407e-21	-3226130827482798e-22
1.150370074014803	55640926336364416e-22	6425238904182035e-21	-322187054636186e-21
1.150490098019604	55761493160978726e-22	6420495521616831e-21	-32175478366022747e-23
1.150610122024405	55881378481989485e-22	64156934609302385e-22	-32131629757251035e-23
1.1507301460292059	5600058120350249e-21	6410832871582561e-21	-3208716241459575e-22
1.1508501700340068	5611910024832384e-21	6405913903224925e-21	-32042079112226673e-23
1.1509701940388077	5623693456004164e-21	64009367059074396e-22	-3199638262500748e-22
1.1510902180436087	5635408310132595e-21	6395901429867568e-21	-31950075737863237e-23
1.1512102420484096	5647054485528186e-21	63908082257035925e-22	-3190316122600456e-22
1.1513302660532105	56586318824478066e-22	63856572441942094e-22	-31855641878172913e-23
1.1514502900580117	5670140403112034e-21	63804486364754665e-22	-31807520471313633e-23
1.1515703140628126	5681579951646171e-21	63751825539540286e-22	-31758799790698733e-23
1.1516903380676136	5692950434114941e-21	6369859148324525e-21	-3170948262715134e-22
1.1518103620724145	5704251758571061e-21	63644785714064844e-22	-3165957175831069e-22
1.1519303860772154	5715483834822788e-21	6359040975418423e-21	-31609069974306014e-23
1.1520504100820164	5726646574836375e-21	6353546512755798e-21	-31557980062144053e-23
1.1521704340868173	5737739892236471e-21	634799533610203e-20	-31506304812647934e-23
1.1522904580916182	574876370262184e-20	6342387598376464e-21	-31454047012130504e-23
1.1524104820964194	5759717923450869e-21	6336723452717019e-21	-3140120945141489e-22
1.1525305061012203	57706024740415696e-22	6331003052490597e-21	-31347794911956717e-23
1.1526505301060213	5781417275588924e-21	6325226551400637e-21	-3129380619949773e-22
1.1527705541108222	5792162251074678e-21	6319394103289355e-21	-31239246084391326e-23
1.1528905781156231	5802837325381838e-21	631350586218285e-20	-31184117373420084e-23
1.153010602120424	5813442425155885e-21	630756198240906e-20	-3112842284665185e-22
1.153130626125225	5823977478856823e-21	6301562618479806e-21	-3107216530080781e-22
1.153250650130026	5834442416832036e-21	6295507925180993e-21	-3101534752011914e-22
1.1533706741348269	58448371710942415e-22	6289398057378326e-21	-3095797229957231e-22
1.153490698139628	5855161675463738e-21	6283233170260166e-21	-3090004242270461e-22
1.153610722144429	5865415865634327e-21	6277013419150185e-21	-3084156068311472e-22
1.1537307461492299	58755996789824905e-22	6270738959670424e-21	-3078252986919716e-22
1.1538507701540308	5885713054605557e-21	626440994749497e-20	-3072295276657089e-22
1.1539707941588317	5895755933345986e-21	6258026538592809e-21	-3066283216744681e-22
1.1540908181636327	590572825791974e-20	6251588889068238e-21	-3060217085848471e-22
1.1542108421684336	59156299725797445e-22	624509715523025e-20	-3054097162009939e-22
1.1543308661732345	5925461023355283e-21	6238551493609884e-21	-30479237241726187e-23
1.1544508901780357	5935221358062404e-21	6231952060814505e-21	-30416970510371844e-23
1.1545709141828366	59449109260818755e-22	6225299013680463e-21	-30354174205063367e-23
1.1546909381876376	5954529678543069e-21	62185925092696215e-22	-30290851112807493e-23
1.1548109621924385	5964077568268444e-21	6211832704709763e-21	-3022700401401901e-22
1.1549309861972394	5973554549731919e-21	62050197573472465e-22	-3016263568807187e-22
1.1550510102020404	598296057896866e-20	6198153824663738e-21	-3009774891295225e-22
1.1551710342068413	5992295613838766e-21	6191235064324785e-21	-30032346472891325e-23
1.1552910582116422	600155961366991e-20	6184263634106957e-21	-29966431137201655e-23
1.1554110822164434	6010752539482855e-21	61772396920053985e-22	-2990000568803275e-22
1.1555311062212443	6019874353981047e-21	617016339604648e-20	-2983307289365633e-22
1.1556511302260453	6028925021335507e-21	6163034904520248e-21	-2976563553171163e-22
1.1557711542308462	6037904507438102e-21	6155854375772263e-21	-29697696364919257e-23
1.1558911782356471	604681277968297e-20	6148621968356249e-21	-29629258171612327e-23
1.156011202240448	6055649807108765e-21	6141337840812056e-21	-2956032371173589e-22
1.156131226245249	6064415560298048e-21	6134002151984841e-21	-29490895758765845e-23
1.15625125025005	6073110011373811e-21	6126615060730173e-21	-29420977064320564e-23
1.1563712742548509	6081733134061934e-21	61191767260944385e-22	-29350570402916776e-23
1.156491298259652	6090284903541993e-21	6111687307162189e-21	-2927967852790758e-22
1.156611322264453	60987652966484895e-22	6104146963229612e-21	-2920830419438081e-22
1.156731346269254	6107174291634931e-21	60965558536102415e-22	-29136450164710115e-23
1.1568513702740548	611551186828832e-20	60889141378188405e-22	-29064119187738324e-23
1.1569713942788558	6123778007988134e-21	6081221975338946e-21	-28991314015777703e-23
1.1570914182836567	6131972693484283e-21	6073479525938591e-21	-2891803739524246e-22
1.1572114422884576	6140095909143439e-21	606568694930254e-20	-288442920787918e-21
1.1573314662932586	6148147640636786e-21	6057844405375767e-21	-2877008080728882e-22
1.1574514902980597	6156127875286965e-21	6049952054075491e-21	-28695406320555783e-23
1.1575715143028606	6164036601773171e-21	6042010055436892e-21	-28620271360149663e-23
1.1576915383076616	6171873810256051e-21	6034018569651273e-21	-2854467866207633e-22
1.1578115623124625	61796394923673e-19	6025977756875245e-21	-28468630959913033e-23
1.1579315863172635	6187333641098636e-21	6017887777459707e-21	-2839213098446147e-22
1.1580516103220644	619495625091282e-20	6009748791693109e-21	-2831518146409473e-22
1.1581716343268653	6202507317698558e-21	6001560960144925e-21	-28237785126838943e-23
1.1582916583316663	6209986838732334e-21	59933244432805455e-22	-2815994469378136e-22
1.1584116823364672	6217394812726984e-21	5985039401659037e-21	-28081662885662273e-23
1.1585317063412683	62247312397310794e-22	5976705995985182e-21	-28002942422181154e-23
1.1586517303460693	62319961211809716e-22	5968324386942947e-21	-2792378601158829e-22
1.1587717543508702	6239189459938954e-21	5959894735341198e-21	-27844196368032037e-23
1.1588917783556711	6246311260182241e-21	5951417201981862e-21	-2776417620115046e-22
1.159011802360472	6253361527430723e-21	5942891947770951e-21	-27683728210173286e-23
1.159131826365273	6260340268633702e-21	59343191336803935e-22	-276028551040447e-21
1.159251850370074	6267247492013767e-21	5925698920598854e-21	-275215595771372e-21
1.1593718743748749	6274083207111897e-21	591703146964051e-20	-27439844325558016e-23
1.159491898379676	62808474247354196e-22	59083169418987225e-22	-2735771203847548e-22
1.159611922384477	62875401572390355e-22	589955549841828e-20	-2727516540783348e-22
1.159731946389278	6294161418018279e-21	5890747300427851e-21	-2719220711482062e-22
1.1598519703940788	63007112219432004e-22	5881892509017328e-21	-2710883984513579e-22
1.1599719943988798	6307189585018358e-21	5872991285484769e-21	-27025066273722587e-23
1.1600920184036807	6313596524660375e-21	5864043791006801e-21	-26940889073789887e-23
1.1602120424084816	631993205951753e-20	58550501869474025e-22	-2685631091819962e-22
1.1603320664132826	6326196209476692e-21	584601063454912e-20	-2677133447218094e-22
1.1604520904180837	6332388995673732e-21	5836925295106543e-21	-2668596240061605e-22
1.1605721144228847	6338510440538625e-21	5827794329980179e-21	-26600197362489086e-23
1.1606921384276856	6344560567705243e-21	58186179005097205e-22	-2651404201158003e-22
1.1608121624324865	6350539402032174e-21	5809396168073022e-21	-26427499003403576e-23
1.1609321864372875	6356446969665169e-21	5800129294065287e-21	-263405709816783e-21
1.1610522104420884	6362283297835919e-21	57908174397845735e-22	-2625326059359223e-22
1.1611722344468893	6368048415111849e-21	578146076671629e-20	-26165570479394495e-23
1.1612922584516903	6373742351201833e-21	5772059436172372e-21	-26077503272742275e-23
1.1614122824564912	6379365137022114e-21	5762613609603534e-21	-2598906160659886e-22
1.1615323064612924	6384916804613033e-21	57531234483494675e-22	-2590024810976421e-22
1.1616523304660933	6390397387274344e-21	5743589113812314e-21	-2581106540444633e-22
1.1617723544708942	6395806919416019e-21	5734010767352582e-21	-2572151610938378e-22
1.1618923784756952	6401145436669281e-21	5724388570372413e-21	-2563160284296817e-22
1.162012402480496	6406412975678427e-21	5714722684180273e-21	-2554132821457056e-22
1.162132426485297	6411609574402677e-21	5705013270129733e-21	-25450694832174214e-23
1.162252450490098	6416735271817797e-21	5695260489553544e-21	-25359705295782686e-23
1.1623724744948989	6421790108089576e-21	5685464503715071e-21	-25268362205746464e-23
1.1624924984997	6426774124497492e-21	56756254739609435e-22	-25176668153395476e-23
1.162612522504501	64316873633826765e-22	5665743561485137e-21	-25084625731100485e-23
1.162732546509302	64365298682207694e-22	56558189275301984e-22	-24992237523946415e-23
1.1628525705141028	64413016835837555e-22	5645851733300511e-21	-2489950610660985e-22
1.1629725945189038	64460028551815984e-22	5635842139969233e-21	-2480643406070626e-22
1.1630926185237047	6450633429730401e-21	56257903086921746e-22	-24713023955361124e-23
1.1632126425285056	64551934550564904e-22	5615696400503717e-21	-2461927835796518e-22
1.1633326665333066	6459682980027026e-21	5605560576524976e-21	-245251998275825e-21
1.1634526905381075	6464102054654086e-21	5595382997772985e-21	-24430790924664936e-23
1.1635727145429087	6468450729855274e-21	5585163825195388e-21	-24336054202725443e-23
1.1636927385477096	6472729057689641e-21	5574903219774524e-21	-2424099220417475e-22
1.1638127625525105	6476937091284829e-21	5564601342305381e-21	-2414560747870942e-22
1.1639327865573115	6481074884687882e-21	55542583537494805e-22	-24049902559025726e-23
1.1640528105621124	648514249310117e-20	5543874414822014e-21	-23953879980595505e-23
1.1641728345669133	6489139972629121e-21	5533449686241643e-21	-2385754227160475e-22
1.1642928585717143	6493067380416995e-21	55229843287200875e-22	-23760891956770003e-23
1.1644128825765152	6496924774647417e-21	5512478502864987e-21	-23663931551787254e-23
1.1645329065813164	65007122144571106e-22	550193236921806e-20	-23566663576168878e-23
1.1646529305861173	6504429759961183e-21	549134608835572e-20	-23469090535896409e-23
1.1647729545909182	6508077472301699e-21	5480719820625396e-21	-23371214932094153e-23
1.1648929785957192	65116554135678795e-22	5470053726454316e-21	-2327303926380475e-22
1.16501300260052	6515163646785699e-21	5459347966082356e-21	-23174566025907506e-23
1.165133026605321	6518602235945636e-21	5448602699770211e-21	-23075797708424495e-23
1.165253050610122	6521971246065128e-21	543781808773694e-20	-2297673679513279e-22
1.165373074614923	6525270743001216e-21	542699428996915e-20	-22877385756972513e-23
1.165493098619724	65285007936101425e-22	5416131466533247e-21	-22777747075639065e-23
1.165613122624525	6531661465664085e-21	5405229777304815e-21	-22677823216174509e-23
1.165733146629326	6534752827806051e-21	53942893822288285e-22	-22577616636682007e-23
1.1658531706341269	6537774949650493e-21	5383310440993522e-21	-22477129801856677e-23
1.1659731946389278	65407279018041276e-22	5372293113318355e-21	-22376365159046396e-23
1.1660932186437287	6543611755588374e-21	536123755878401e-20	-22275325154905157e-23
1.1662132426485297	65464265833620194e-22	535014393690178e-20	-22174012233658336e-23
1.1663332666533306	6549172458285291e-21	53390124071101e-19	-2207242882773519e-22
1.1664532906581315	6551849454489861e-21	53278431287294425e-22	-2197057736956498e-22
1.1665733146629327	6554457646919254e-21	5316636260986607e-21	-21868460285678903e-23
1.1666933386677336	6556997111370477e-21	53053919630251245e-22	-21766079992199816e-23
1.1668133626725345	6559467924598106e-21	52941103939226075e-22	-216634389069853e-21
1.1669333866773355	6561870164088768e-21	52827917125346235e-22	-21560539436096815e-23
1.1670534106821364	6564203908220739e-21	52714360778208236e-22	-21457383984208045e-23
1.1671734346869373	6566469236246597e-21	5260043648459833e-21	-21353974948706833e-23
1.1672934586917383	6568666228296688e-21	5248614583081707e-21	-21250314719695185e-23
1.1674134826965392	6570794965216065e-21	52371490402297605e-22	-21146405686581216e-23
1.1675335067013404	6572855528717142e-21	522564717833629e-20	-21042250233915816e-23
1.1676535307061413	6574848001338063e-21	5214109155753793e-21	-2093785072890264e-22
1.1677735547109422	6576772466453107e-21	52025351306300704e-22	-20833209546031184e-23
1.1678935787157432	657862900821371e-20	51909252610019e-19	-20728329052158156e-23
1.168013602720544	658041771151377e-20	51792797049719785e-22	-20623211599568592e-23
1.168133626725345	658213866214577e-20	5167598620320346e-21	-2051785954262919e-22
1.168253650730146	6583791946620371e-21	5155882164799286e-21	-2041227523154332e-22
1.168373674734947	6585377652180285e-21	5144130496029242e-21	-20306461007146837e-23
1.1684936987397478	6586895867011916e-21	5132343771526576e-21	-20200419201601982e-23
1.168613722744549	6588346679860246e-21	5120522148630707e-21	-20094152146724054e-23
1.16873374674935	658973018034803e-20	51086657845873795e-22	-19987662167736397e-23
1.1688537707541509	6591046458798849e-21	50967748365833565e-22	-19880951581882633e-23
1.1689737947589518	65922956063411975e-22	50848494616007045e-22	-19774022698773597e-23
1.1690938187637527	659347771478358e-20	5072889816461895e-21	-19666877829407903e-23
1.1692138427685537	6594592876704719e-21	506089605792695e-20	-1955951927402888e-22
1.1693338667733546	65956411854292685e-22	5048868342613644e-21	-19451949323512352e-23
1.1694538907781555	65966227349480155e-22	5036806826983625e-21	-19344170270815808e-23
1.1695739147829567	65975376199803315e-22	5024711667373644e-21	-1923618439779451e-22
1.1696939387877576	6598385936033152e-21	5012583019978201e-21	-1912799398005871e-22
1.1698139627925586	6599167779213627e-21	5000421040800979e-21	-1901960129183089e-22
1.1699339867973595	6599883246388716e-21	4988225885856068e-21	-1891100859519046e-22
1.1700540108021604	66005324350741634e-22	4975997710862656e-21	-18802218152216832e-23
1.1701740348069614	6601115443517769e-21	4963736671453195e-21	-186932322131933e-21
1.1702940588117623	6601632370647342e-21	4951442923097071e-21	-18584053026668435e-23
1.1704140828165632	6602083316011725e-21	49391166212151005e-22	-18474682835986633e-23
1.1705341068213642	6602468379926507e-21	4926757920919317e-21	-1836512387512479e-22
1.1706541308261653	6602787663206877e-21	4914366977321755e-21	-18255378372161735e-23
1.1707741548309663	6603041267556203e-21	4901943945263831e-21	-18145448549972132e-23
1.1708941788357672	6603229295108065e-21	4889488979482881e-21	-18035336628655085e-23
1.1710142028405681	6603351848745442e-21	48770022346052155e-22	-1792504481651358e-22
1.171134226845369	6603409032062552e-21	4864483865052449e-21	-17814575320115877e-23
1.17125425085017	6603400949101168e-21	4851934025086602e-21	-17703930334581064e-23
1.171374274854971	66033277047149175e-22	48393528688343845e-22	-17593112058150728e-23
1.1714942988597719	6603189404267434e-21	4826740550249037e-21	-17482122675535616e-23
1.171614322864573	6602986153764201e-21	481409722320747e-20	-17370964366242303e-23
1.171734346869374	6602718059911528e-21	4801423041246589e-21	-1725963930145069e-22
1.1718543708741749	66023852298945085e-22	4788718157889421e-21	-17148149657544853e-23
1.1719743948789758	6601987771581719e-21	4775982726447359e-21	-17036497591133015e-23
1.1720944188837767	6601525793355212e-21	47632169000687286e-22	-16924685253272287e-23
1.1722144428885777	6600999404322155e-21	4750420831770019e-21	-1681271480542812e-22
1.1723344668933786	6600408714061562e-21	4737594674297102e-21	-16700588382004278e-23
1.1724544908981795	6599753832770006e-21	47247385803333986e-22	-16588308123302586e-23
1.1725745149029807	6599034871192233e-21	4711852702329877e-21	-16475876160951253e-23
1.1726945389077816	6598251940700961e-21	4698937192602198e-21	-16363294617904867e-23
1.1728145629125826	6597405153189323e-21	4685992203302958e-21	-16250565612607737e-23
1.1729345869173835	6596494621119442e-21	467301788634189e-20	-16137691259340836e-23
1.1730546109221844	6595520457505083e-21	4660014393535056e-21	-1602467366232374e-22
1.1731746349269854	6594482775887367e-21	4646981876441775e-21	-1591151492230658e-22
1.1732946589317863	659338169040416e-20	4633920486558918e-21	-15798217132753645e-23
1.1734146829365872	659221731567905e-20	4620830375088453e-21	-15684782379843387e-23
1.1735347069413882	6590989766908084e-21	4607711693069283e-21	-15571212745937868e-23
1.1736547309461893	65896991597799714e-22	4594564591453576e-21	-1545751030541942e-22
1.1737747549509903	6588345610483021e-21	45813892208465545e-22	-15343677125384536e-23
1.1738947789557912	6586929235833511e-21	4568185731836094e-21	-15229715269460264e-23
1.1740148029605921	6585450153057115e-21	4554954274774148e-21	-15115626791906145e-23
1.174134826965393	65839084799207415e-22	4541694999748991e-21	-15001413745246994e-23
1.174254850970194	6582304334680489e-21	452840805677604e-20	-1488707816882373e-22
1.174374874974995	6580637836112874e-21	4515093595544584e-21	-1477262209954866e-22
1.1744948989797959	6578909103407277e-21	450175176575085e-20	-1465804756704825e-22
1.174614922984597	6577118256401865e-21	4488382716702488e-21	-14543356602336743e-23
1.174734946989398	6575265415257464e-21	4474986597648167e-21	-14428551214223928e-23
1.1748549709941989	6573350700679603e-21	446156355756247e-20	-14313633418805427e-23
1.1749749949989998	6571374233908106e-21	4448113745281201e-21	-14198605221768523e-23
1.1750950190038008	6569336136547088e-21	4434637309414652e-21	-140834686156166e-21
1.1752150430086017	6567236530658632e-21	4421134398423926e-21	-1396822559909805e-22
1.1753350670134026	6565075538818299e-21	4407605160496042e-21	-13852878158818194e-23
1.1754550910182036	6562853284104719e-21	4394049743661893e-21	-13737428267851515e-23
1.1755751150230045	6560569889943468e-21	4380468295796247e-21	-13621877904476665e-23
1.1756951390278056	65582254802423745e-22	43668609645136636e-22	-13506229031359784e-23
1.1758151630326066	6555820179360294e-21	4353227897227474e-21	-13390483612554793e-23
1.1759351870374075	6553354112068949e-21	4339569241219171e-21	-1327464360031949e-22
1.1760552110422084	6550827403594556e-21	4325885143412894e-21	-13158710943095286e-23
1.1761752350470094	65482401795415035e-22	4312175750777886e-21	-13042687576833578e-23
1.1762952590518103	6545592566045005e-21	429844120983236e-20	-12926575443383825e-23
1.1764152830566112	6542884689569872e-21	4284681667028611e-21	-12810376465166584e-23
1.1765353070614122	6540116676920921e-21	42708972685587265e-22	-12694092572235194e-23
1.1766553310662133	6537288655426854e-21	4257088160458666e-21	-12577725669662976e-23
1.1767753550710143	653440075282577e-20	4243254488476428e-21	-12461277671543813e-23
1.1768953790758152	6531453097199241e-21	4229396398242047e-21	-12344750482257139e-23
1.1770154030806161	6528445817045175e-21	4215514035139228e-21	-1222814599334543e-22
1.177135427085417	6525379041218832e-21	4201607544277591e-21	-12111466098085888e-23
1.177255451090218	6522252898936293e-21	4187677070645324e-21	-1199471267900043e-22
1.177375475095019	65190675199652826e-22	4173722758970405e-21	-11877887613753746e-23
1.1774954990998199	6515823034240059e-21	4159744753814282e-21	-11760992768561351e-23
1.177615523104621	6512519572215297e-21	41457431994886e-19	-11644030012414319e-23
1.177735547109422	65091572645469e-19	4131718240023979e-21	-11527001197650377e-23
1.177855571114223	65057362424354725e-22	4117670019364306e-21	-11409908181811423e-23
1.1779755951190238	6502256637400811e-21	4103598681165499e-21	-11292752806826845e-23
1.1780956191238248	6498718581139651e-21	4089504368861435e-21	-11175536909768802e-23
1.1782156431286257	6495122205969761e-21	40753872257333346e-22	-1105826232285223e-22
1.1783356671334266	6491467644361565e-21	4061247394718942e-21	-10940930869618448e-23
1.1784556911382276	6487755029229575e-21	4047085018655389e-21	-10823544372914884e-23
1.1785757151430285	6483984493724226e-21	4032900240067555e-21	-10706104641017289e-23
1.1786957391478297	648015617146433e-20	4018693201362361e-21	-10588613484976972e-23
1.1788157631526306	6476270196269923e-21	40044640446622315e-22	-10471072702661344e-23
1.1789357871574315	6472326702356562e-21	3990212911818974e-21	-10353484082570308e-23
1.1790558111622325	646832582426593e-20	3975939944569906e-21	-10235849418407938e-23
1.1791758351670334	64642676968033885e-22	39616452843296845e-22	-10118170485143296e-23
1.1792958591718343	6460152455114304e-21	3947329072332556e-21	-10000449059133221e-23
1.1794158831766353	6455980234732622e-21	3932991449601131e-21	-98826869070201e-21
1.1795359071814362	64517511713657605e-22	391863255690475e-20	-9764885791629929e-23
1.1796559311862373	644746540107502e-20	3904252534821934e-21	-9647047464686476e-23
1.1797759551910383	6443123060233952e-21	3889851523612015e-21	-9529173677219616e-23
1.1798959791958392	6438724285528358e-21	3875429663405955e-21	-9411266167769217e-23
1.1800160032006402	6434269213879962e-21	386098709412655e-20	-9293326674528202e-23
1.180136027205441	6429757982515799e-21	3846523955287201e-21	-9175356924587263e-23
1.180256051210242	6425190728975155e-21	3832040386370084e-21	-9057358643302371e-23
1.180376075215043	6420567591043647e-21	3817536526510429e-21	-8939333538682259e-23
1.1804960992198439	6415888706725464e-21	38030125147081595e-22	-8821283332266505e-23
1.1806161232246448	6411154214444603e-21	37884684896023757e-22	-8703209717145222e-23
1.180736147229446	6406364252812408e-21	37739045896899304e-22	-8585114396469917e-23
1.180856171234247	6401518960585939e-21	37593209532039984e-22	-8466999058126534e-23
1.1809761952390478	6396618476983695e-21	37447177181765268e-22	-8348865382021287e-23
1.1810962192438488	63916629413802994e-22	37300950223514984e-22	-8230715053958448e-23
1.1812162432486497	63866524933377244e-22	37154530032508515e-22	-8112549739272557e-23
1.1813362672534506	6381587272764888e-21	37007917981952965e-22	-7994371106073705e-23
1.1814562912582516	6376467419862142e-21	36861115442626824e-22	-7876180809981981e-23
1.1815763152630525	6371293074892287e-21	3671412378225547e-21	-7757980503494966e-23
1.1816963392678537	6366064378451192e-21	365669443671765e-20	-7639771832865239e-23
1.1818163632726546	6360781471433097e-21	3641957856039685e-21	-7521556438447319e-23
1.1819363872774555	6355444494895307e-21	3627202772353566e-21	-7403335952269052e-23
1.1820564112822565	6350053590096355e-21	3612429321456917e-21	-7285111997684668e-23
1.1821764352870574	6344608898548043e-21	35976376389877662e-22	-7166886200130063e-23
1.1822964592918583	633911056197034e-20	35828278603967922e-22	-704866017151029e-22
1.1824164832966593	6333558722350363e-21	3568000120728748e-21	-6930435516791511e-23
1.1825365073014602	632795352178625e-20	35531545549902233e-22	-6812213838858217e-23
1.1826565313062614	6322295102716147e-21	35382912977263703e-22	-6693996732962115e-23
1.1827765553110623	6316583607637177e-21	35234104834303004e-22	-6575785785681298e-23
1.1828965793158632	6310819179376065e-21	3508512246234302e-21	-6457582579777466e-23
1.1830166033206642	63050019608566765e-22	34935967201076e-19	-6339388692114256e-23
1.183136627325465	629913209531166e-20	34786640386516576e-22	-6221205691922527e-23
1.183256651330266	629320972600142e-20	3463714335429774e-21	-6103035139759516e-23
1.183376675335067	6287234996533303e-21	34487477434952396e-22	-598487859514163e-22
1.183496699339868	6281208050594456e-21	3433764395883998e-21	-58667376040544283e-24
1.1836167233446688	6275129032159987e-21	341876442527117e-20	-5748613716646811e-23
1.18373674734947	62689980852743965e-22	34037479640786072e-22	-56305084650265513e-24
1.183856771354271	6262815354200757e-21	3388715144523463e-21	-5512423386158649e-23
1.1839767953590719	6256580983368676e-21	33736660986112554e-22	-5394360002436427e-23
1.1840968193638728	6250295117419397e-21	33586009579728016e-22	-5276319828620424e-23
1.1842168433686737	6243957901056613e-21	33435198540827937e-22	-51583043846753496e-24
1.1843368673734747	62375694792789205e-22	3328422918197349e-21	-5040315170096177e-23
1.1844568913782756	6231129997143897e-21	33133102812603343e-22	-4922353690275938e-23
1.1845769153830765	6224639599858306e-21	32981820739276524e-22	-48044214367298776e-24
1.1846969393878777	6218098432892588e-21	32830384267060198e-22	-46865198954221254e-24
1.1848169633926786	62115066417137155e-22	32678794697899027e-22	-45686505516229214e-24
1.1849369873974795	62048643721043795e-22	3252705333113559e-21	-445081487464305e-22
1.1850570114022805	61981717698542105e-22	32375161463926716e-22	-4333014337956631e-23
1.1851770354070814	61914289808742695e-22	3222312039103531e-21	-42152504049763895e-24
1.1852970594118823	6184636151405215e-21	32070931404101777e-22	-40975245287067086e-24
1.1854170834166833	617779342753505e-20	31918595792893023e-22	-3979838157641691e-23
1.1855371074214842	6170900955813213e-21	3176611484419223e-21	-3862192740969328e-23
1.1856571314262851	6163958882591386e-21	3161348984228457e-21	-3744589711571211e-23
1.1857771554310863	6156967354613296e-21	3146072206892253e-21	-3627030505451434e-23
1.1858971794358872	6149926518581039e-21	31307812803638146e-22	-3509516542307689e-23
1.1860172034406882	6142836521338957e-21	311547633231532e-20	-3392049246694895e-23
1.186137227445489	6135697509915272e-21	31001574901518003e-22	-32746300299840714e-24
1.18625725145029	6128509631404128e-21	308482488106665e-20	-31572602948726214e-24
1.186377275455091	61212730329759935e-22	3069478631927136e-21	-30399414475273945e-24
1.186497299459892	6113987862019915e-21	3054118869420114e-21	-29226748791966184e-24
1.1866173234646928	6106654265931877e-21	30387457199201884e-22	-28054619825162996e-24
1.186737347469494	6099272392180721e-21	30233593095556344e-22	-268830413277521e-22
1.186857371474295	6091842388443458e-21	3007959764250029e-21	-25712027108132363e-24
1.1869773954790959	60843644024040355e-22	2992547209593882e-21	-24541590860210905e-24
1.1870974194838968	6076838581899058e-21	2977121770959129e-21	-23371746194628118e-24
1.1872174434886977	6069265074789415e-21	29616835734505575e-22	-22202506742841077e-24
1.1873374674934987	60616440291302864e-22	29462327419335632e-22	-21033885959365062e-24
1.1874574914982996	6053975592945626e-21	29307694009890473e-22	-19865897361165397e-24
1.1875775155031005	6046259914412044e-21	29152936749619884e-22	-18698554284796165e-24
1.1876975395079017	6038497141740845e-21	28998056879094014e-22	-1753187011191426e-23
1.1878175635127026	6030687423278641e-21	28843055636593173e-22	-16365858074990358e-24
1.1879375875175036	6022830907385923e-21	28687934257518033e-22	-1520053142037292e-23
1.1880576115223045	60149277424995096e-22	28532693974875345e-22	-14035903252163084e-24
1.1881776355271054	6006978077188058e-21	28377336018931e-19	-12871986719564799e-24
1.1882976595319064	5998982060044511e-21	28221861617383492e-22	-11708794853820814e-24
1.1884176835367073	5990939839720794e-21	28066271996092518e-22	-10546340585559921e-24
1.1885377075415082	5982851564903524e-21	27910568376546263e-22	-9384636848880357e-24
1.1886577315463092	59747173843140156e-22	2775475197901861e-21	-822369648420529e-23
1.1887777555511103	5966537446958076e-21	27598824021424218e-22	-7063532321549548e-24
1.1888977795559112	5958311901560487e-21	27442785717132767e-22	-5904157027863954e-24
1.1890178035607122	5950040897123587e-21	2728663827951394e-21	-4745583329079928e-24
1.1891378275655131	5941724582604613e-21	2713038291749653e-21	-35878238158204567e-25
1.189257851570314	5933363107030187e-21	26974020837684798e-22	-24308910578918486e-25
1.189377875575115	5924956619478977e-21	2681755324467072e-21	-12747975210170015e-25
1.189497899579916	59165052690782205e-22	26660981339472756e-22	-11955565357157916e-26
1.1896179235847169	5908009204951686e-21	26504306321756266e-22	10348221342326713e-25
1.189737947589518	589946857630641e-20	2634752938723145e-21	21883235952480096e-25
1.189857971594319	5890883532328611e-21	2619065172994317e-21	334093641987665e-23
1.1899779955991199	5882254222322469e-21	26033674541091345e-22	4492648426890344e-24
1.1900980196039208	58735807954811425e-22	2587659900816358e-21	5643447487102549e-24
1.1902180436087217	5864863401212894e-21	25719426318335237e-22	6793321502551741e-24
1.1903380676135227	5856102188742107e-21	2556215765364689e-21	7942258451604234e-24
1.1904580916183236	5847297307490923e-21	25404794194751334e-22	9090246368137489e-24
1.1905781156231245	5838448906798216e-21	25247337120219704e-22	10237273379704037e-24
1.1906981396279255	58295571360930665e-22	250897876043904e-20	11383327586100833e-24
1.1908181636327266	58206221446935325e-22	24932146820318135e-22	12528397250188839e-24
1.1909381876375276	5811644082042572e-21	24774415937935113e-22	13672470638298462e-24
1.1910582116423285	5802623097624776e-21	2461659612436329e-21	14815536023699005e-24
1.1911782356471294	5793559340751264e-21	2445868854412253e-21	15957581846193225e-24
1.1912982596519304	5784452960941322e-21	2430069435923471e-21	17098596528236643e-24
1.1914182836567313	5775304107592805e-21	24142614729258383e-22	18238568579020953e-24
1.1915383076615322	5766112930207651e-21	2398445081080308e-21	19377486538962874e-24
1.1916583316663332	5756879578138613e-21	23826203757425224e-22	20515339045623637e-24
1.1917783556711343	574760420088416e-20	2366787472146692e-21	21652114760850605e-24
1.1918983796759353	5738286947779697e-21	23509464850794692e-22	22787802415880076e-24
1.1920184036807362	5728927968358388e-21	23350975291609732e-22	2392239082521508e-23
1.1921384276855371	571952741194523e-20	2319240718747645e-21	25055868786011404e-24
1.192258451690338	5710085427990119e-21	2303376167897553e-21	2618822524808051e-23
1.192378475695139	5700602165849278e-21	2287503990432843e-21	2731944912306994e-23
1.19249849969994	56910777748858665e-22	22716242998842284e-22	28449529468344004e-24
1.1926185237047409	5681512404442229e-21	22557372095430295e-22	29578455334328124e-24
1.192738547709542	56719062038919354e-22	22398428324091335e-22	30706215858183894e-24
1.192858571714343	5662259322473245e-21	2223941281204872e-21	3183280022217572e-23
1.1929785957191439	5652571909525034e-21	2208032668454818e-21	329581976606097e-22
1.1930986197239448	5642844114223111e-21	21921171063296607e-22	34082397484119786e-24
1.1932186437287458	5633076085889005e-21	21761947067815146e-22	3520538905538162e-23
1.1933386677335467	5623267973646484e-21	21602655814641214e-22	3632716174054029e-23
1.1934586917383476	5613419926674829e-21	2144329841847342e-21	3744770507227435e-23
1.1935787157431486	5603532094094338e-21	21283875990367462e-22	38567008520812296e-24
1.1936987397479495	5593604625021842e-21	2112438963915858e-21	39685061684752165e-24
1.1938187637527506	5583637668466618e-21	20964840471079937e-22	4080185418003923e-23
1.1939387877575516	5573631373441412e-21	20805229589138108e-22	4191737570935494e-23
1.1940588117623525	556358588896938e-20	2064555809474372e-21	4303161601007521e-23
1.1941788357671534	5553501363917551e-21	20485827085803265e-22	4414456489937324e-23
1.1942988597719544	5543377947173772e-21	20326037657170115e-22	4525621220136111e-23
1.1944188837767553	5533215787584256e-21	20166190902136394e-22	4636654785117322e-23
1.1945389077815562	5523015033859907e-21	20006287910975806e-22	4747556177700507e-23
1.1946589317863572	55127758348191835e-22	1984632977073547e-21	48583244018074456e-24
1.1947789557911583	5502498339079315e-21	1968631756638084e-21	4968958466911033e-23
1.1948989797959593	5492182695267939e-21	1952625237989364e-21	5079457384912778e-23
1.1950190038007602	5481829051932896e-21	1936613529096576e-21	51898201711836345e-24
1.1951390278055611	54714375575908025e-22	19205967375819644e-22	53000458501151204e-24
1.195259051810362	54610083606472515e-22	19045749709151183e-22	5410133453731536e-23
1.195379075815163	5450541609532122e-21	18885483361839872e-22	5520082014751071e-23
1.195499099819964	5440037452505292e-21	18725169403377429e-22	5629890570749141e-23
1.1956191238247649	5429496037843984e-21	1856480889898815e-21	57395581683217234e-24
1.1957391478295658	5418917513676236e-21	18404402912404472e-22	5849083860656745e-23
1.195859171834367	5408302028137024e-21	1824395250434041e-21	59584666995543545e-24
1.195979195839168	5397649729260712e-21	18083458733116065e-22	6067705751039432e-23
1.1960992198439688	5386960765036558e-21	17922922654102502e-22	6176800076626576e-23
1.1962192438487698	5376235283276881e-21	17762345319687067e-22	6285748750320397e-23
1.1963392678535707	5365473431818285e-21	17601727780487686e-22	6394550850982728e-23
1.1964592918583716	5354675358452271e-21	17441071083548754e-22	6503205458863182e-23
1.1965793158631726	5343841210748296e-21	17280376273416664e-22	661171166149721e-22
1.1966993398679735	5332971136279285e-21	17119644392660227e-22	6720068556481662e-23
1.1968193638727747	5322065282555716e-21	16958876480309415e-22	6828275235515324e-23
1.1969393878775756	5311123796945816e-21	1679807357320845e-21	6936330804174773e-23
1.1970594118823765	5300146826810875e-21	16637236705425995e-22	7044234375322422e-23
1.1971794358871775	5289134519321365e-21	16476366908671491e-22	7151985061820687e-23
1.1972994598919784	5278087021644284e-21	16315465211497182e-22	7259581975838092e-23
1.1974194838967793	52670044808147964e-22	16154532639783836e-22	7367024250706788e-23
1.1975395079015803	5255887043763979e-21	1599357021736525e-21	74743110117792e-21
1.1976595319063812	5244734857318828e-21	15832578964571076e-22	758144139550998e-22
1.1977795559111821	5233548068316746e-21	15671559899510523e-22	7688414539047672e-23
1.1978995799159833	5222326823355744e-21	15510514038453993e-22	779522958994916e-22
1.1980196039207842	5211071268995671e-21	15349442393230994e-22	7901885699240774e-23
1.1981396279255851	5199781551713106e-21	15188345974317952e-22	8008382019683569e-23
1.198259651930386	5188457817856262e-21	150272257896239e-20	8114717713406105e-23
1.198379675935187	5177100213700492e-21	14866082842998618e-22	8220891946353337e-23
1.198499699939988	5165708885361553e-21	14704918137389833e-22	8326903888286608e-23
1.1986197239447889	5154283978899693e-21	1454373267210235e-21	8432752713824487e-23
1.1987397479495898	5142825640219034e-21	14382527444394e-19	8538437604871385e-23
1.198859771954391	513133401515084e-20	14221303447636835e-22	8643957748188935e-23
1.198979795959192	511980924942923e-20	14060061673953905e-22	8749312334008219e-23
1.1990998199639928	5108251488635668e-21	13898803112137592e-22	8854500558805323e-23
1.1992198439687938	5096660878240594e-21	13737528748343497e-22	8959521620791056e-23
1.1993398679735947	5085037563620776e-21	13576239566263915e-22	9064374730319291e-23
1.1994598919783956	5073381690055834e-21	13414936547058443e-22	9169059097050014e-23
1.1995799159831966	5061693402631101e-21	13253620668382537e-22	9273573932030987e-23
1.1996999399879975	50499728464006854e-22	13092292906712044e-22	937791846296332e-22
1.1998199639927987	50382201662417525e-22	12930954234567638e-22	948209191095617e-22
1.1999399879975996	5026435506903099e-21	12769605622804658e-22	9586093507873983e-23
1.2000600120024005	501461901307107e-20	1260824803887839e-21	9689922489050651e-23
1.2001800360072015	5002770829230785e-21	1244688244743386e-21	9793578098493683e-23
1.2003000600120024	4990891099787564e-21	12285509811520157e-22	989705957743503e-22
1.2004200840168033	4978979969004482e-21	12124131091167945e-22	10000366177168041e-23
1.2005401080216043	4967037581057876e-21	11962747243181304e-22	10103497156271901e-23
1.2006601320264052	4955064079908977e-21	11801359221901009e-22	10206451770897185e-23
1.2007801560312061	4943059609418404e-21	11639967979586163e-22	10309229284480304e-23
1.2009001800360073	49310243133912635e-22	11478574465512148e-22	10411828972947679e-23
1.2010202040408082	49189583353828614e-22	11317179626386953e-22	10514250104939893e-23
1.2011402280456092	4906861818934627e-21	11155784406316482e-22	10616491962628372e-23
1.20126025205041	48947349072757385e-22	10994389746110667e-22	10718553832000932e-23
1.201380276055211	4882577743718641e-21	10832996585712074e-22	10820434996963724e-23
1.201500300060012	4870390471242714e-21	10671605860171351e-22	10922134756341517e-23
1.201620324064813	4858173232820395e-21	1051021850370648e-21	11023652406877416e-23
1.2017403480696138	4845926171202081e-21	10348835446823135e-22	11124987250518692e-23
1.201860372074415	4833649429009795e-21	10187457618326956e-22	11226138595804569e-23
1.201980396079216	4821343148751073e-21	10026085943415364e-22	11327105757866218e-23
1.2021004200840169	4809007472808546e-21	9864721345169414e-22	11427888050793977e-23
1.2022204440888178	4796642543318519e-21	9703364744345633e-22	11528484797698746e-23
1.2023404680936187	47842485023583126e-22	9542017058716823e-22	11628895328283373e-23
1.2024604920984197	4771825491856063e-21	9380679203592479e-22	11729118969822094e-23
1.2025805161032206	4759373653545618e-21	9219352091124899e-22	11829155059303598e-23
1.2027005401080215	47468931290255145e-22	9058036632356159e-22	11929002938226851e-23
1.2028205641128225	4734384059765923e-21	8896733733575191e-22	1202866195156027e-22
1.2029405881176236	4721846587046191e-21	873544430023826e-21	1212813145363978e-22
1.2030606121224245	4709280852038117e-21	8574169234401574e-22	1222741079082157e-22
1.2031806361272255	4696686995674104e-21	8412909435519256e-22	12326499328543794e-23
1.2033006601320264	4684065158855333e-21	825166580089437e-21	1242539642738738e-22
1.2034206841368273	46714154822123655e-22	8090439225089119e-22	12524101459729375e-23
1.2035407081416283	465873810627862e-20	7929230599543202e-22	12622613793436543e-23
1.2036607321464292	4646033171417513e-21	776804081375343e-21	12720932809559549e-23
1.2037807561512301	4633300817812047e-21	7606870754302275e-22	12819057889149055e-23
1.2039007801560313	4620541185482163e-21	7445721305274211e-22	12916988417766007e-23
1.2040208041608322	460775441432984e-20	728459334811693e-21	13014723788951077e-23
1.2041408281656332	4594940644097462e-21	7123487761745428e-22	13112263393122436e-23
1.204260852170434	458210001429496e-20	6962405422333839e-22	13209606636657711e-23
1.204380876175235	4569232664237977e-21	6801347203905239e-22	1330675291934258e-22
1.204500900180036	4556338733214399e-21	6640313977707146e-22	1340370164928939e-22
1.204620924184837	45434183602935385e-22	6479306612003355e-22	13500452246406613e-23
1.2047409481896378	4530471684263682e-21	6318325972975991e-22	13597004121235212e-23
1.204860972194439	4517498843888829e-21	6157372923962234e-22	13693356698887826e-23
1.20498099619924	4504499977669302e-21	5996448325835957e-22	13789509404477096e-23
1.2051010202040409	4491475224018687e-21	5835553036973029e-22	13885461673524002e-23
1.2052210442088418	4478424721069546e-21	5674687913390097e-22	1398121293599841e-22
1.2053410682136427	44653486068954584e-22	5513853808293556e-22	14076762635054085e-23
1.2054610922184437	4452247019334082e-21	5353051571906076e-22	14172110211763123e-23
1.2055811162232446	4439120095983684e-21	519228205222988e-21	14267255116565125e-23
1.2057011402280455	4425967974425182e-21	5031546095324302e-22	1436219680163442e-22
1.2058211642328465	4412790791934185e-21	4870844543987396e-22	14456934722614778e-23
1.2059411882376476	439958868565099e-20	4710178238553908e-22	14551468343129703e-23
1.2060612122424486	438636179251814e-20	4549548016721805e-22	14645797126802695e-23
1.2061812362472495	43731102493602125e-22	43889547143155516e-23	1473992054419615e-22
1.2063012602520504	4359834192713824e-21	4228399163724861e-22	14833838071076633e-23
1.2064212842568514	4346533759060078e-21	4067882195465944e-22	1492754918321071e-22
1.2065413082616523	4333209084560891e-21	39074046369672044e-23	15021053363303838e-23
1.2066613322664532	4319860305346951e-21	3746967313575378e-22	15114350100306484e-23
1.2067813562712542	4306487557212413e-21	35865710480351143e-23	15207438881781332e-23
1.2069013802760553	429309097588898e-20	3426216660523673e-22	15300319207434132e-23
1.2070214042808562	4279670696893251e-21	3265904968269284e-22	15392990573501186e-23
1.2071414282856572	42662268554538585e-22	3105636786730759e-22	1548545248385158e-22
1.2072614522904581	42527595867786205e-22	2945412928209712e-22	15577704447905516e-23
1.207381476295259	4239269025763104e-21	2785234203064868e-22	15669745974389304e-23
1.20750150030006	4225755307136342e-21	2625101418428366e-22	15761576581743708e-23
1.207621524304861	4212218565460835e-21	2465015379420066e-22	15853195788062546e-23
1.2077415483096618	4198658935149896e-21	2304976888592436e-22	1594460311976631e-22
1.2078615723144628	4185076550356631e-21	21449867460693328e-23	16035798105010213e-23
1.207981596319264	417147154501904e-20	1985045748921499e-22	16126780274031138e-23
1.2081016203240649	4157844052971038e-21	18251546927625095e-23	16217549164698752e-23
1.2082216443288658	4144194207817559e-21	16653143697364925e-23	16308104317311334e-23
1.2083416683336667	413052214293802e-20	15055255694201852e-23	16398445276677442e-23
1.2084616923384677	4116827991555716e-21	13457890799678518e-23	16488571590381196e-23
1.2085817163432686	4103111886637201e-21	11861056859949204e-23	16578482810516992e-23
1.2087017403480695	4089373961086579e-21	10264761697575953e-23	16668178496812014e-23
1.2088217643528705	4075614347447132e-21	8669013118814406e-23	1675765820656483e-22
1.2089417883576716	40618331781580586e-22	7073818897307405e-23	16846921507135404e-23
1.2090618123624726	4048030585474677e-21	5479186776860545e-23	16935967961026477e-23
1.2091818363672735	4034206701385157e-21	38851244898302495e-24	17024797148088022e-23
1.2093018603720744	4020361657704197e-21	2291639739429585e-23	1711340864123112e-22
1.2094218843768754	4006495586100778e-21	6987401983404862e-24	1720180202134658e-22
1.2095419083816763	3992608617962856e-21	-8935664864290205e-24	17289976871406876e-23
1.2096619323864772	3978700884491038e-21	-24852726834834193e-24	17377932779241712e-23
1.2097819563912782	3964772516792253e-21	-4076370785019434e-23	1746566934170135e-22
1.2099019803960793	3950823645602203e-21	-56668532234793734e-24	1755318614835022e-22
1.2100220044008803	393685440151087e-20	-7256712441366941e-23	17640482802283586e-23
1.2101420284056812	3922864914986807e-21	-8845940912410866e-23	17727558904168106e-23
1.2102620524104821	390885531622448e-20	-10434531127340163e-23	1781441406611961e-22
1.210382076415283	3894825735158147e-21	-1202247561157832e-22	17901047896437539e-23
1.210502100420084	3880776301645739e-21	-13609766908243004e-23	17987460008972445e-23
1.210622124424885	3866707145281506e-21	-15196397586472732e-23	180736500262485e-21
1.2107421484296859	38526183953405124e-22	-1678236024107993e-22	18159617566973485e-23
1.2108621724344868	3838510181077004e-21	-18367647491163153e-23	1824536226026352e-22
1.210982196439288	38243826314642015e-22	-19952251975249857e-23	18330883734193892e-23
1.2111022204440889	38102358751491983e-22	-21536166366908915e-23	18416181625513506e-23
1.2112222444488898	37960700407825565e-22	-23119383351505318e-23	18501255570277375e-23
1.2113422684536908	37818852566505468e-22	-2470189564805769e-22	18586105208703851e-23
1.2114622924584917	37676816508624977e-22	-26283695992584954e-23	1867073018864407e-22
1.2115823164632926	3753459351309163e-21	-27864777154759657e-23	18755130156561384e-23
1.2117023404680936	373921848573211e-20	-29445131917091305e-23	18839304764470266e-23
1.2118223644728945	37249591815780025e-22	-3102475309053887e-22	1892325367132408e-22
1.2119423884776956	37106815661165637e-22	-32603633517286346e-23	1900697653295369e-22
1.2120624124824966	36963857664128186e-22	-3418176605825274e-22	19090473018373855e-23
1.2121824364872975	36820719093236254e-22	-35759143589275677e-23	19173742789313497e-23
1.2123024604920984	36677401214421645e-22	-3733575902470365e-22	19256785519644604e-23
1.2124224844968994	36533905292054913e-22	-3891160529796711e-22	19339600884973884e-23
1.2125425085017003	36390232587904525e-22	-4048667536157846e-22	19422188557438602e-23
1.2126625325065012	36246384361934836e-22	-42060962197887353e-23	1950454822235992e-22
1.2127825565113022	3610236187185506e-21	-43634458812141785e-23	19586679567140663e-23
1.2129025805161031	35958166372668243e-22	-4520715822971255e-22	19668582274673385e-23
1.2130226045209043	35813799118024348e-22	-4677905350233824e-22	1975025604172842e-22
1.2131426285257052	35669261359422277e-22	-483501377077783e-21	19831700562994437e-23
1.2132626525305061	35524554344752712e-22	-4992040394322106e-22	1991291553593566e-22
1.213382676535307	3537967932117775e-21	-514898453339574e-21	19993900668077713e-23
1.213502700540108	3523463753374312e-21	-5305845502574791e-22	200746556582726e-21
1.213622724544909	35089430224094498e-22	-5462622618655766e-22	20155180224107339e-23
1.2137427485497099	34944058632836728e-22	-5619315201349506e-22	20235474074842275e-23
1.2138627725545108	3479852399741745e-21	-5775922572240355e-22	20315536924941924e-23
1.213982796559312	34652827553514898e-22	-5932444055167796e-22	20395368498585253e-23
1.214102820564113	3450697053531543e-21	-6088878977301981e-22	20474968518910397e-23
1.2142228445689138	3436095417367474e-21	-6245226667200843e-22	2055433671079021e-22
1.2143428685737148	3421477969754033e-21	-6401486455434591e-22	206334728056895e-21
1.2144628925785157	3406844833343109e-21	-6557657675938799e-22	20712376536113908e-23
1.2145829165833166	33921961306582205e-22	-6713739664904184e-22	20791047644977412e-23
1.2147029405881176	3377531983882881e-21	-6869731760117403e-22	20869485866520376e-23
1.2148229645929185	3362852515030601e-21	-7025633301828427e-22	2094769094782012e-22
1.2149429885977197	3348157845937949e-21	-7181443633236251e-22	21025662633525344e-23
1.2150630126025206	33334480981292436e-22	-7337162099448069e-22	21103400676611428e-23
1.2151830366073215	3318723392903289e-21	-749278804786091e-21	21180904831441527e-23
1.2153030606121225	33039838513992947e-22	-7648320828682054e-22	21258174855154355e-23
1.2154230846169234	3289229594517079e-21	-7803759793471865e-22	21335210506623348e-23
1.2155431086217243	32744607428893124e-22	-7959104296566266e-22	2141201155270167e-22
1.2156631326265253	3259677416975193e-21	-8114353695215515e-22	21488577756426097e-23
1.2157831566313262	32448797369355464e-22	-8269507348404592e-22	21564908891588686e-23
1.2159031806361271	32300678227542567e-22	-8424564616991981e-22	21641004729552882e-23
1.2160232046409283	32152417941862244e-22	-8579524865097443e-22	21716865050702694e-23
1.2161432286457292	32004017707920607e-22	-8734387458506077e-22	2179248963472824e-22
1.2162632526505301	31855478717923713e-22	-8889151765327508e-22	21867878259237972e-23
1.216383276655331	31706802162898007e-22	-9043817156412226e-22	21943030718840628e-23
1.216503300660132	31557989230851513e-22	-9198383004033195e-22	22017946799818278e-23
1.216623324664933	31409041108057534e-22	-9352848683585879e-22	22092626294697992e-23
1.2167433486697339	31259958978499536e-22	-9507213572686191e-22	22167069000517126e-23
1.2168633726745348	3111074402286501e-21	-9661477050545986e-22	2224127471361914e-22
1.216983396679336	3096139742128634e-21	-9815638498875123e-22	22315243241796678e-23
1.217103420684137	30811920349767263e-22	-9969697302436575e-22	22388974388332095e-23
1.2172234446889378	30662313983027822e-22	-10123652847381093e-22	22462467962058863e-23
1.2173434686937388	3051257949322067e-21	-1027750452228804e-21	2253572377423907e-22
1.2174634926985397	30362718050659654e-22	-10431251718581724e-22	22608741640992025e-23
1.2175835167033406	3021273082225856e-21	-1058489382886607e-21	22681521381559544e-23
1.2177035407081416	30062618973751565e-22	-1073843024845117e-21	22754062812407883e-23
1.2178235647129425	29912383667611564e-22	-10891860375943085e-22	2282636576284025e-22
1.2179435887177434	2976202606481959e-21	-11045183610745857e-22	22898430055220964e-23
1.2180636127225446	29611547323893372e-22	-11198399354622746e-22	22970255526139072e-23
1.2181836367273455	2946094859967302e-21	-11351507012632989e-22	23041842005938618e-23
1.2183036607321465	29310231046894564e-22	-11504505991119518e-22	23113189330861705e-23
1.2184236847369474	2915939581640825e-21	-1165739569902735e-21	23184297339232107e-23
1.2185437087417483	2900844405726022e-21	-11810175547417867e-22	2325516587492471e-22
1.2186637327465493	28857376915721045e-22	-1196284494978106e-21	2332579478250829e-22
1.2187837567513502	28706195536014334e-22	-12115403321272256e-22	23396183911755797e-23
1.2189037807561511	28554901060212634e-22	-12267850079926423e-22	23466333114174898e-23
1.2190238047609523	28403494628237436e-22	-12420184645652033e-22	23536242242314098e-23
1.2191438287657532	28251977376714255e-22	-12572406440647388e-22	23605911154273018e-23
1.2192638527705542	2810035044081144e-21	-12724514889088379e-22	23675339712314614e-23
1.219383876775355	27948614952956474e-22	-12876509417544812e-22	23744527775579338e-23
1.219503900780156	2779677204290537e-21	-1302838945501511e-21	23813475212922097e-23
1.219623924784957	27644822838991667e-22	-13180154432544666e-22	2388218189146307e-22
1.219743948789758	2749276846604476e-21	-1333180378284421e-21	23950647683526616e-23
1.2198639727945588	27340610048130765e-22	-13483336941330637e-22	2401887246455958e-22
1.21998399679936	27188348704909604e-22	-13634753345884154e-22	24086856113825217e-23
1.220104020804161	27035985554930975e-22	-1378605243573805e-21	24154598509892877e-23
1.2202240448089618	2688352171462821e-21	-13937233652831782e-22	24222099536883035e-23
1.2203440688137628	26730958296757035e-22	-14088296441533421e-22	24289359075446715e-23
1.2204640928185637	2657829641341397e-21	-1423924024777229e-21	24356377021153564e-23
1.2205841168233647	26425537172809765e-22	-14390064519628765e-22	2442315326610378e-22
1.2207041408281656	26272681681906163e-22	-14540768708375118e-22	2448968769892812e-22
1.2208241648329665	2611973104426485e-21	-14691352265804036e-22	24555980220053453e-23
1.2209441888377675	25966686361990343e-22	-14841814647281737e-22	24622030731641376e-23
1.2210642128425686	25813548734307523e-22	-14992155309700994e-22	24687839134465706e-23
1.2211842368473695	2566031925822082e-21	-15142373711966861e-22	2475340533311665e-22
1.2213042608521705	2550699902782033e-21	-15292469315551782e-22	24818729239123316e-23
1.2214242848569714	2535358913601654e-21	-15442441583662925e-22	248838107577698e-21
1.2215443088617723	25200090672319875e-22	-1559228998193607e-21	24948649809258816e-23
1.2216643328665733	25046504724055008e-22	-15742013978019276e-22	25013246307548087e-23
1.2217843568713742	24892832376673113e-22	-15891613041815744e-22	2507760016902394e-22
1.2219043808761751	24739074712468168e-22	-1604108664482462e-21	25141711320134097e-23
1.2220244048809763	24585232811132063e-22	-1619043426142469e-21	2520557968108128e-22
1.2221444288857772	2443130775135055e-21	-16339655367486605e-22	25269205182129606e-23
1.2222644528905782	2427730060830524e-21	-1648874944165657e-21	2533258775423708e-22
1.222384476895379	24123212455408327e-22	-16637715963691013e-22	2539572732628004e-22
1.22250450090018	2396904436274133e-21	-16786554416677035e-22	254586238347676e-21
1.222624524904981	23814797399275556e-22	-16935264284742568e-22	2552127721829056e-22
1.222744548909782	23660472629923046e-22	-17083845054374769e-22	2558368741509276e-22
1.2228645729145828	23506071119318295e-22	-17232296214940435e-22	2564585437139777e-22
1.2229845969193838	23351593927828374e-22	-17380617256569642e-22	25707778030653605e-23
1.223104620924185	2319704211453666e-21	-17528807672965996e-22	2576945834047162e-22
1.2232246449289859	23042416735334637e-22	-17676866958145354e-22	2583089525366733e-22
1.2233446689337868	22887718844066818e-22	-17824794609939965e-22	2589208872166848e-22
1.2234646929385877	22732949492877685e-22	-1797259012722291e-21	2595303869902532e-22
1.2235847169433887	22578109730442275e-22	-18120253011122411e-22	26013745147226985e-23
1.2237047409481896	22423200603458038e-22	-18267782764813667e-22	26074208024987056e-23
1.2238247649529905	2226822315640198e-21	-18415178894455597e-22	2613442729761106e-22
1.2239447889577915	22113178430906155e-22	-18562440906137734e-22	2619440292832287e-22
1.2240648129625926	21958067466486264e-22	-18709568310529279e-22	2625413488589745e-22
1.2241848369673936	21802891300368166e-22	-18856560618230045e-22	2631362314292618e-22
1.2243048609721945	2164765096714094e-21	-19003417343170514e-22	26372867673041256e-23
1.2244248849769954	2149234749945078e-21	-19150138000946504e-22	2643186844952794e-22
1.2245449089817964	2133698192640504e-21	-19296722109304887e-22	26490625451916494e-23
1.2246649329865973	21181555276035546e-22	-194431691874844e-20	26549138661471905e-23
1.2247849569913982	21026068573112844e-22	-1958947875746464e-21	2660740805945916e-22
1.2249049809961992	20870522840672756e-22	-1973565034302932e-21	2666543363200047e-22
1.225025005001	20714919098559215e-22	-1988168346980096e-21	26723215367299713e-23
1.2251450290058012	2055925836460387e-21	-200275776657613e-20	26780753254948553e-23
1.2252650530106022	2040354165438324e-21	-2017333246014108e-21	2683804729078365e-22
1.2253850770154031	20247769981045216e-22	-20318947385536412e-22	2689509746751917e-22
1.225505101020204	20091944354753977e-22	-20464421975098512e-22	26951903779950936e-23
1.225625125025005	19936065783730805e-22	-2060975576492763e-21	27008466235017847e-23
1.225745149029806	1978013527473982e-21	-20754948292789344e-22	2706478482612795e-22
1.2258651730346068	19624153829896074e-22	-20899999098253352e-22	27120859562301813e-23
1.2259851970394078	1946812245055135e-21	-2104490772352613e-21	2717669045151916e-22
1.226105221044209	1931204213566351e-21	-21189673712340706e-22	27232277501065827e-23
1.2262252450490099	191559138811373e-20	-21334296609991366e-22	2728762072204405e-22
1.2263452690538108	18999738680865186e-22	-2147877596496428e-21	27342720128678555e-23
1.2264652930586117	18843517525755915e-22	-21623111326439515e-22	27397575736234914e-23
1.2265853170634127	18687251404810035e-22	-2176730224647677e-21	2745218756518286e-22
1.2267053410682136	18530941304981119e-22	-21911348278211285e-22	2750655563425741e-22
1.2268253650730145	18374588210377796e-22	-22055248978108954e-22	2756067996600997e-22
1.2269453890778155	18218193101882107e-22	-2219900390298263e-21	27614560584726666e-23
1.2270654130826166	18061756959820985e-22	-2234261261290643e-21	27668197522673355e-23
1.2271854370874176	17905280760427411e-22	-224860746691688e-20	2772159080378922e-22
1.2273054610922185	17748765478060868e-22	-2262938963569494e-21	2777474046034012e-22
1.2274254850970194	1759221208569306e-21	-2277255707717335e-21	27827646529449135e-23
1.2275455091018204	17435621552375213e-22	-22915576561692574e-22	2788030904407601e-22
1.2276655331066213	17278994844903417e-22	-23058447657757497e-22	2793272804377245e-22
1.2277855571114222	17122332928790063e-22	-23201169937307753e-22	27984903570865693e-23
1.2279055811162232	16965636766251568e-22	-23343742973601367e-22	2803683566386661e-22
1.228025605121024	16808907317457378e-22	-23486166340590253e-22	2808852436787801e-22
1.2281456291258253	16652145540183017e-22	-2362843961697947e-21	28139969737023263e-23
1.2282656531306262	16495352389463147e-22	-23770562380572013e-22	28191171812241844e-23
1.2283856771354271	1633852881814668e-21	-23912534212570946e-22	2824213064661629e-22
1.228505701140228	16181675776341664e-22	-24054354695671187e-22	2829284629635165e-22
1.228625725145029	16024794212733673e-22	-24196023414788104e-22	28343318812795726e-23
1.22874574914983	15867885072018417e-22	-2433753995629423e-21	28393548258745516e-23
1.2288657731546309	15710949298822219e-22	-2447890390850499e-21	284435346876305e-21
1.2289857971594318	1555398783249784e-21	-24620114862441977e-22	28493278165370173e-23
1.229105821164233	15397001612189876e-22	-24761172409681897e-22	2854277875476152e-22
1.2292258451690339	1523999157416328e-21	-24902076144889262e-22	28592036521377096e-23
1.2293458691738348	15082958651317646e-22	-25042825663873503e-22	2864105153287111e-22
1.2294658931786357	14925903775615812e-22	-2518342056480327e-21	2868982385932639e-22
1.2295859171834367	14768827875447088e-22	-25323860447651336e-22	2873835357082577e-22
1.2297059411882376	14611731877327283e-22	-25464144913327214e-22	28786640745778747e-23
1.2298259651930386	14454616705378287e-22	-2560427356593231e-21	2883468545565593e-22
1.2299459891978395	14297483281501544e-22	-25744246011302763e-22	2888248778060154e-22
1.2300660132026404	14140332524302524e-22	-25884061856280838e-22	28930047802147585e-23
1.2301860372074416	13983165351068305e-22	-2602372070989456e-21	2897736559696884e-22
1.2303060612122425	13825982676171633e-22	-2616322218349648e-21	2902444125561787e-22
1.2304260852170434	1366878541186889e-21	-26302565889514684e-22	29071274860320573e-23
1.2305461092218444	13511574467502119e-22	-264417514431875e-20	29117866495384503e-23
1.2306661332266453	13354350750886812e-22	-2658077846082879e-21	29164216258995013e-23
1.2307861572314462	13197115166369011e-22	-2671964656093817e-21	29210324237194385e-23
1.2309061812362472	13039868616976369e-22	-2685835536378467e-21	2925619052365769e-22
1.231026205241048	12882612002197702e-22	-2699690449119857e-21	2930181521518249e-22
1.2311462292458493	1272534622068916e-21	-27135293567022434e-22	2934719841099498e-22
1.2312662532506502	12568072167255806e-22	-2727352221731927e-21	2939234020650494e-22
1.2313862772554511	12410790735072064e-22	-27411590069748026e-22	2943724070440801e-22
1.231506301260252	12253502814363326e-22	-27549496753216662e-22	2948190000913453e-22
1.231626325265053	1209620929389782e-21	-27687241898749493e-22	29526318224074033e-23
1.231746349269854	11938911059390656e-22	-27824825140111697e-22	2957049545990187e-22
1.2318663732746549	1178160899440589e-21	-27962246111588873e-22	29614431820354503e-23
1.2319863972794558	1162430397910752e-21	-2809950444996462e-21	2965812741957674e-22
1.232106421284257	11466996893937098e-22	-2823659979341031e-21	29701582366509216e-23
1.232226445289058	1130968861399323e-21	-28373531782005523e-22	29744796777725346e-23
1.2323464692938588	11152380013645935e-22	-2851030005825844e-21	2978777076841077e-22
1.2324664932986598	10995071964489678e-22	-2864690426544053e-21	29830504459302243e-23
1.2325865173034607	10837765335725003e-22	-28783344049147785e-22	2987299796697318e-22
1.2327065413082616	10680460994297314e-22	-2891961905709256e-21	2991525141250728e-22
1.2328265653130626	10523159804723403e-22	-2905572893795866e-21	29957264920457694e-23
1.2329465893178635	10365862628813893e-22	-291916733428238e-20	2999903861537756e-22
1.2330666133226644	10208570326887545e-22	-29327451923875925e-22	30040572625289474e-23
1.2331866373274656	1005128375617531e-21	-29463064336598954e-22	30081867077869084e-23
1.2333066613322665	989400377161831e-21	-2959851023606047e-21	3012292210113898e-22
1.2334266853370675	9736731226145379e-22	-297337892808322e-20	3016373782901982e-22
1.2335467093418684	9579466969875106e-22	-2986890113024915e-21	3020431439751392e-22
1.2336667333466693	942221185077502e-21	-30003845445589206e-22	30244651940541933e-23
1.2337867573514703	9264966714973843e-22	-3013862189069766e-21	3028475059133062e-22
1.2339067813562712	9107732405234936e-22	-3027323012955857e-21	30324610494555926e-23
1.2340268053610721	8950509762725711e-22	-3040766982938259e-21	3036423178830183e-22
1.2341468293658733	8793299625733941e-22	-3054194065869875e-21	30403614613427887e-23
1.2342668533706742	8636102830604508e-22	-30676042287181016e-22	3044275911530392e-22
1.2343868773754751	8478920211774099e-22	-3080997438710542e-21	3048166544034059e-22
1.234506901380276	8321752600175258e-22	-3094373663123373e-21	3052033373737717e-22
1.234626925385077	816460082517928e-21	-31077328695554296e-22	3055876414970182e-22
1.234746949389878	8007465713451289e-22	-31210750257130992e-22	3059695683135799e-22
1.2348669733946789	7850348090060466e-22	-31344000994172616e-22	30634911934654396e-23
1.2349869973994798	7693248776884098e-22	-3147708058728188e-21	3067262961328754e-22
1.2351070214042807	7536168593752501e-22	-31609988718830917e-22	30710110023035586e-23
1.235227045409082	7379108358067377e-22	-31742725072093914e-22	30747353318635873e-23
1.2353470694138828	7222068885044675e-22	-3187528933315531e-21	3078435966141768e-22
1.2354670934186838	7065050987853372e-22	-32007681188342407e-22	3082112921062863e-22
1.2355871174234847	6908055476886887e-22	-3213990032759073e-21	30857662129679664e-23
1.2357071414282856	6751083160387583e-22	-32271946440488863e-22	3089395857990007e-22
1.2358271654330866	659413484403043e-21	-32403819220198915e-22	30930018724006914e-23
1.2359471894378875	6437211331339343e-22	-32535518360160554e-22	30965842731656146e-23
1.2360672134426884	6280313423721873e-22	-32667043555444086e-22	31001430773891503e-23
1.2361872374474896	6123441920365125e-22	-32798394504415795e-22	3103678301377699e-22
1.2363072614522905	5966597617194924e-22	-3292957090533788e-21	3107189962686663e-22
1.2364272854570915	580978130923504e-21	-330605724585889e-20	3110678078524498e-22
1.2365473094618924	5652993787866323e-22	-33191398867253585e-22	3114142666169051e-22
1.2366673334666933	549623584322062e-21	-333220498342085e-20	31175837433838893e-23
1.2367873574714943	5339508262099113e-22	-33452525065730265e-22	31210013275856374e-23
1.2369073814762952	5182811830123368e-22	-33582824268650613e-22	3124395436954197e-22
1.2370274054810961	5026147329965924e-22	-33712947151744166e-22	3127766089287831e-22
1.2371474294858973	4869515541454372e-22	-3384289342614477e-21	3131113302939914e-22
1.2372674534906982	4712917243410164e-22	-33972662803055664e-22	3134437096333209e-22
1.2373874774954992	45563532117057215e-23	-34102254996559722e-22	3137737487404757e-22
1.2375075015003	439982421905627e-21	-3423166972250924e-21	3141014495444683e-22
1.237627525505101	4243331037517839e-22	-3436090669706876e-21	3144268138459416e-22
1.237747549509902	4086874435919874e-22	-3448996563966411e-21	3147498436016638e-22
1.237867573514703	3930455181044845e-22	-3461884626968642e-21	31507054068860563e-23
1.2379875975195038	3774074036656805e-22	-34747548309961573e-22	31538890701843236e-23
1.2381076215243048	3617731765791221e-22	-34876071483246063e-22	3157049445201565e-22
1.238227645529106	3461429127250837e-22	-35004415514239273e-22	31601865513319893e-23
1.2383476695339068	33051668791445055e-23	-35132580130485536e-22	3163300408663694e-22
1.2384676935387078	31489457769096063e-23	-35260565059876126e-22	31663910363480263e-23
1.2385877175435087	29927665731038777e-23	-3538837003210643e-21	31694584548547233e-23
1.2387077415483096	2836630018654418e-22	-35515994778675952e-22	31725026834392156e-23
1.2388277655531106	268053686188624e-21	-35643439032818913e-22	31755237428834904e-23
1.2389477895579115	2524487849181467e-22	-3577070252881037e-21	3178521653240951e-22
1.2390678135627125	23684837241119694e-23	-3589778500297236e-21	31814964351201125e-23
1.2391878375675136	22125252284455055e-23	-36024686193292244e-22	3184448108713156e-22
1.2393078615723145	20566131019375544e-23	-36151405838832917e-22	318737669504493e-21
1.2394278855771155	19007480810476207e-23	-3627794368046139e-21	3190282214810686e-22
1.2395479095819164	1744930901055597e-22	-36404299460848777e-22	31931646889485354e-23
1.2396679335867173	15891622940147898e-23	-36530472923776425e-22	3196024138431286e-22
1.2397879575915183	1433442991145839e-22	-36656463814899176e-22	31988605849256335e-23
1.2399079815963192	12777737203734096e-23	-367822718816066e-20	3201674049196218e-22
1.2400280056011201	11221552069159979e-23	-36907896872259705e-22	32044645531699445e-23
1.240148029605921	9665881743267657e-23	-37033338537162397e-22	3207232118218606e-22
1.2402680536107222	8110733451527352e-23	-3715859662824922e-21	320997676625176e-21
1.2403880776155232	6556114373265642e-23	-37283670898807797e-22	32126985187973245e-23
1.240508101620324	50020316808702114e-24	-37408561103235982e-22	3215397398372011e-22
1.240628125625125	344849252209567e-22	-375332669986031e-20	32180734266078204e-23
1.240748149629926	18955040186757754e-24	-3765778834204786e-21	32207266259867695e-23
1.240868173634727	34307327360927342e-25	-37782124893623314e-22	3223357018817402e-22
1.2409881976395278	-12087926354320544e-24	-3790627641400701e-21	32259646277378595e-23
1.2411082216443288	-2760086644307269e-23	-3803024266564592e-21	32285494749699495e-23
1.24122824564913	-4310801723916846e-23	-3815402341268703e-21	323111158335998e-21
1.2413482696539309	-58609308614676614e-24	-3827761842007532e-21	32336509761185517e-23
1.2414682936587318	-7410467064636328e-23	-3840102745546192e-21	3236167675935847e-22
1.2415883176635327	-8959403368161145e-23	-3852425028715717e-21	3238661705970425e-22
1.2417083416683337	-10507732821005145e-23	-38647286685032645e-22	3241133089346149e-22
1.2418283656731346	-1205544850335638e-22	-3877013642024363e-21	32435818493950497e-23
1.2419483896779355	-13602543507545972e-23	-388927992664434e-20	32460080097440613e-23
1.2420684136827365	-151490109644159e-21	-39015274997458715e-22	3248411593707867e-22
1.2421884376875376	-16694843999257025e-23	-3913756338989188e-21	3250792625034832e-22
1.2423084616923386	-1824003579009581e-22	-3925966422055338e-21	32531511277161806e-23
1.2424284856971395	-1978457951634649e-22	-3938157726847413e-21	3255487125482931e-22
1.2425485097019404	-21328468385525823e-23	-3950330231414223e-21	3257800642361003e-22
1.2426685337067414	-22871695633946976e-23	-3962483913969375e-21	3260091702619178e-22
1.2427885577115423	-24414254507637567e-23	-3974618752773315e-21	32623603302660287e-23
1.2429085817163432	-2595613827864607e-22	-3986734726344962e-21	32646065498999344e-23
1.2430286057211442	-27497340244694857e-23	-399883181330038e-20	3266830385824371e-22
1.243148629725945	-2903785372571077e-22	-4010909992430839e-21	3269031862724453e-22
1.2432686537307462	-3057767205411066e-22	-4022969242603938e-21	3271211005337338e-22
1.2433886777355472	-3211678859839362e-22	-40350095428798305e-22	3273367838105279e-22
1.243508701740348	-33655196735038473e-23	-4047030872506019e-21	32755023864593225e-23
1.243628725745149	-35192889869320454e-23	-4059033210806334e-21	32776146751366253e-23
1.24374874974995	-36729861428719257e-23	-4071016537232977e-21	3279704729169247e-22
1.243868773754751	-38266104862919037e-23	-408298083150356e-20	32817725740923176e-23
1.2439887977595518	-3980161363791035e-22	-4094926073306207e-21	32838182351634104e-23
1.2441088217643528	-4133638124396988e-22	-4106852242596187e-21	32858417375013216e-23
1.244228845769154	-42870401191844043e-23	-4118759319436324e-21	32878431067626113e-23
1.2443488697739549	-4440366702038179e-22	-4130647284002198e-21	32898223690895623e-23
1.2444688937787558	-4593617227953428e-22	-4142516116667147e-21	3291779549566276e-22
1.2445889177835567	-47467910550824666e-23	-4154365797931145e-21	32937146744738133e-23
1.2447089417883577	-489988754306947e-21	-41661963083722275e-22	3295627769676901e-22
1.2448289657931586	-5052906053674977e-22	-4178007628793945e-21	3297518861092308e-22
1.2449489897979595	-5205845950984056e-22	-418979974007791e-20	3299387975122525e-22
1.2450690138027605	-5358706601787944e-22	-42015726232740025e-22	3301235137701669e-22
1.2451890378075614	-5511487373918711e-22	-4213326259576086e-21	33030603753710086e-23
1.2453090618123626	-566418763808807e-21	-4225060630311597e-21	3304863714602424e-22
1.2454290858171635	-5816806766985316e-22	-4236775716932872e-21	33066451820065734e-23
1.2455491098219644	-5969344135346721e-22	-4248471501050108e-21	3308404804055337e-22
1.2456691338267654	-6121799119504501e-22	-42601479643984e-19	3310142607654276e-22
1.2457891578315663	-6274171099607262e-22	-4271805088834277e-21	33118586195354793e-23
1.2459091818363672	-6426459455664835e-22	-4283442856417227e-21	3313552866691244e-22
1.2460292058411682	-6578663571468746e-22	-4295061249269191e-21	33152253762873396e-23
1.246149229845969	-6730782832441162e-22	-43066602496734385e-22	33168761752293274e-23
1.2462692538507703	-6882816625565502e-22	-4318239840060689e-21	33185052906309354e-23
1.2463892778555712	-7034764340566046e-22	-4329800002983095e-21	33201127501263084e-23
1.2465093018603721	-7186625369491606e-22	-4341340721150666e-21	332169858110673e-21
1.246629325865173	-7338399105744076e-22	-4352861977377498e-21	33232628108247064e-23
1.246749349869974	-7490084944737629e-22	-43643637546615655e-22	332480546705316e-21
1.246869373874775	-7641682285251805e-22	-4375846036045947e-21	3326326577252764e-22
1.2469893978795759	-7793190526898808e-22	-4387308804799234e-21	33278261694046074e-23
1.2471094218843768	-7944609072170483e-22	-4398752044264612e-21	3329304271385697e-22
1.247229445889178	-8095937324599511e-22	-4410175738009045e-21	33307609109863023e-23
1.2473494698939789	-8247174691153325e-22	-4421579869570008e-21	3332196116308944e-22
1.2474694938987798	-8398320579389162e-22	-4432964422793756e-21	33336099154561427e-23
1.2475895179035807	-8549374400299015e-22	-4444329381521339e-21	3335002336599807e-22
1.2477095419083817	-8700335566297346e-22	-445567472983667e-20	33363734081026664e-23
1.2478295659131826	-8851203492227233e-22	-4467000451886111e-21	3337723158379491e-22
1.2479495899179835	-9001977594041977e-22	-4478306531921841e-21	33390516155848426e-23
1.2480696139227845	-9152657291129629e-22	-4489592954404209e-21	33403588086018676e-23
1.2481896379275854	-9303242003884382e-22	-4500859703869889e-21	3341644765984114e-22
1.2483096619323866	-945373115519843e-21	-4512106765037702e-21	33429095164239087e-23
1.2484296859371875	-960412417008033e-21	-4523334122666367e-21	3344153088891133e-22
1.2485497099419884	-9754420474926417e-22	-4534541761781752e-21	33453755116097383e-23
1.2486697339467894	-990461949949839e-21	-45457296674010494e-22	334657681415676e-21
1.2487897579515903	-10054720673904893e-22	-4556897824742681e-21	3347757025397996e-22
1.2489097819563912	-10204723432244434e-22	-45680462190979265e-22	33489161744074125e-23
1.2490298059611922	-1035462720854613e-21	-4579174836004396e-21	3350054290640614e-22
1.249149829965993	-10504431440967743e-22	-4590283661017047e-21	33511714028593154e-23
1.2492698539707943	-10654135567667034e-22	-4601372679803595e-21	3352267540761983e-22
1.2493898779755952	-10803739030548765e-22	-46124418782694104e-22	33533427337521793e-23
1.2495099019803961	-10953241272246284e-22	-4623491242375377e-21	3354397011320204e-22
1.249629925985197	-11102641738550134e-22	-4634520758200339e-21	33554304030604387e-23
1.249749949989998	-11251939876430472e-22	-46455304119636526e-22	33564429383591e-20
1.249869973994799	-1140113513500851e-21	-46565201900303915e-22	3357434647400376e-22
1.2499899979995999	-11550226966042243e-22	-466749007882461e-20	33584055596051765e-23
1.2501100220044008	-11699214822503967e-22	-4678440065021897e-21	3359355705053607e-22
1.2502300460092017	-1184809815951704e-21	-46893701352926365e-22	3360285113773731e-22
1.250350070014003	-11996876434772208e-22	-47002802765257895e-22	3361193815446667e-22
1.2504700940188038	-1214554910689697e-21	-4711170475665827e-21	33620818404821173e-23
1.2505901180236048	-1229411563823113e-21	-4722040719813345e-21	33629492190469235e-23
1.2507101420284057	-12442575491045105e-22	-4732890996166084e-21	3363795981273232e-22
1.2508301660332066	-12590928131182844e-22	-4743721292093522e-21	33646221575533986e-23
1.2509501900380076	-1273917302594546e-21	-47545315950935085e-22	3365427777984875e-22
1.2510702140428085	-12887309644230016e-22	-4765321892676033e-21	3366212873549823e-22
1.2511902380476094	-13035337457605045e-22	-47760921726078265e-22	33669774743803893e-23
1.2513102620524106	-13183255938784e-19	-47868424227111295e-22	33677216110424013e-23
1.2514302860572115	-13331064563498751e-22	-4797572630940022e-21	33684453143618953e-23
1.2515503100620124	-13478762808938338e-22	-4808282785376955e-21	3369148615043477e-22
1.2516703340668134	-13626350153818356e-22	-4818972874196317e-21	3369831543843793e-22
1.2517903580716143	-13773826079213625e-22	-48296428857095425e-22	3370494131484797e-22
1.2519103820764153	-13921190068488798e-22	-4840292808387658e-21	33711364092609e-20
1.2520304060812162	-1406844160663917e-21	-4850922630767612e-21	33717584075991514e-23
1.2521504300860171	-14215580180568232e-22	-4861532341532068e-21	3372360158210297e-22
1.2522704540908183	-14362605278983587e-22	-4872121929467774e-21	3372941691677511e-22
1.2523904780956192	-1450951639263981e-21	-4882691383482907e-21	3373503039433984e-22
1.2525105021004201	-1465631301510173e-21	-4893240692619219e-21	3374044232618001e-22
1.252630526105221	-1480299464028112e-21	-49037698460381585e-22	33745653025413214e-23
1.252750550110022	-14949560765455117e-22	-4914278832989644e-21	337506628060244e-21
1.252870574114823	-15096010888802913e-22	-4924767642883188e-21	33755471983906715e-23
1.2529905981196239	-15242344511140482e-22	-493523626518555e-20	3376008087113691e-22
1.2531106221244248	-15388561135053214e-22	-49456846895525736e-22	3376448978343466e-22
1.2532306461292257	-15534660264583666e-22	-4956112905735513e-21	3376869904085644e-22
1.253350670134027	-15680641406688733e-22	-4966520903523786e-21	33772708953917763e-23
1.2534706941388278	-15826504068984504e-22	-49769086729548745e-22	33776519844583297e-23
1.2535907181436288	-1597224776207079e-21	-4987276204035038e-21	3378013202961355e-22
1.2537107421484297	-16117871997692323e-22	-4997623487068906e-21	3378354582767723e-22
1.2538307661532306	-16263376289987752e-22	-5007950512277842e-21	33786761556575673e-23
1.2539507901580316	-1640876015531617e-21	-5018257270153828e-21	33789779535844944e-23
1.2540708141628325	-1655402311069587e-21	-5028543751188844e-21	33792600087102775e-23
1.2541908381676334	-16699164676128864e-22	-5038809946098649e-21	3379522352971176e-22
1.2543108621724346	-1684418437366414e-21	-5049055845614617e-21	33797650185636574e-23
1.2544308861772355	-16989081726287436e-22	-505928144064853e-20	33799880375974534e-23
1.2545509101820365	-171338562594478e-20	-5069486722160746e-21	33801914424771984e-23
1.2546709341868374	-17278507500502471e-22	-5079671681305908e-21	338037526539936e-21
1.2547909581916383	-17423034978751584e-22	-5089836309266418e-21	33805395384736703e-23
1.2549109821964393	-17567438224813658e-22	-5099980597410292e-21	3380684294538444e-22
1.2550310062012402	-17711716772325636e-22	-5110104537178403e-21	33808095654258574e-23
1.2551510302060411	-1785587015541018e-21	-5120208120112241e-21	33809153842691286e-23
1.255271054210842	-17999897910687956e-22	-5130291337907683e-21	3381001783472892e-22
1.2553910782156432	-18143799577451103e-22	-5140354182342141e-21	3381068795303005e-22
1.2555111022204442	-18287574695130537e-22	-515039664526068e-20	33811164526845183e-23
1.255631126225245	-18431222806557235e-22	-5160418718739082e-21	3381144788195539e-22
1.255751150230046	-1857474345594995e-21	-5170420394811498e-21	3381153834674383e-22
1.255871174234847	-1871813618881113e-21	-5180401665780959e-21	33811436248379345e-23
1.2559911982396479	-18861400553141228e-22	-5190362523912334e-21	3381114191593898e-22
1.2561112222444488	-19004536098710112e-22	-52003029616647795e-22	33810655678846724e-23
1.2562312462492498	-1914754237691829e-21	-5210222971566841e-21	33809977868087815e-23
1.256351270254051	-19290418940796916e-22	-5220122546341355e-21	3380910880718818e-22
1.2564712942588518	-1943316534622208e-21	-5230001678685134e-21	33808048832337234e-23
1.2565913182636528	-19575781149729077e-22	-5239860361506629e-21	3380679827382632e-22
1.2567113422684537	-19718265910177724e-22	-5249698587764598e-21	3380535746090596e-22
1.2568313662732546	-1986061918837073e-21	-5259516350549637e-21	3380372672525528e-22
1.2569513902780556	-2000284054674145e-21	-5269313643070303e-21	33801906400635073e-23
1.2570714142828565	-20144929549457957e-22	-5279090458569849e-21	3379989681698975e-22
1.2571914382876574	-20286885762943463e-22	-5288846790532653e-21	33797698311029134e-23
1.2573114622924584	-2042870875490488e-21	-529858263243789e-20	33795311215820134e-23
1.2574314862972595	-20570398095373643e-22	-5308297977887899e-21	33792735862694934e-23
1.2575515103020605	-2071195335524856e-21	-5317992820615125e-21	3378997258697558e-22
1.2576715343068614	-20853374108863176e-22	-53276671544335436e-22	3378702172381065e-22
1.2577915583116623	-20994659930724524e-22	-5337320973327134e-21	3378388360696094e-22
1.2579115823164633	-2113581039776824e-21	-5346954271272936e-21	33780558576605724e-23
1.2580316063212642	-21276825088976936e-22	-5356567042395441e-21	337770469614751e-21
1.2581516303260651	-2141770358492917e-21	-5366159281029043e-21	337733491045239e-21
1.258271654330866	-21558445467695364e-22	-5375730981463031e-21	3376946533743125e-22
1.2583916783356672	-21699050321739854e-22	-5385282138109862e-21	3376539600072337e-22
1.2585117023404682	-2183951773260251e-21	-5394812745595362e-21	33761141430936614e-23
1.258631726345269	-2197984728825181e-21	-5404322798533215e-21	33756701965127756e-23
1.25875175035007	-22120038578148093e-22	-5413812291668943e-21	3375207794382301e-22
1.258871774354871	-22260091193070097e-22	-542328121993195e-20	33747269703558735e-23
1.258991798359672	-22400004726294553e-22	-5432729578189188e-21	3374227758382031e-22
1.2591118223644728	-22539778772624752e-22	-5442157361557412e-21	3373710192565438e-22
1.2592318463692738	-22679412928564013e-22	-5451564565207151e-21	3373174306455645e-22
1.259351870374075	-228189067922116e-20	-54609511843731195e-22	33726201345736506e-23
1.2594718943788759	-22958259963609673e-22	-5470317214409728e-21	3372047710746562e-22
1.2595919183836768	-230974720445698e-20	-5479662650865677e-21	33714570690270007e-23
1.2597119423884777	-23236542638672975e-22	-5488987489194255e-21	3370848243554325e-22
1.2598319663932787	-2337547135092266e-21	-5498291725100288e-21	33702212685372823e-23
1.2599519903980796	-2351425778885502e-21	-5507575354357988e-21	33695761782366607e-23
1.2600720144028805	-2365290156038785e-21	-5516838372857796e-21	33689130066009987e-23
1.2601920384076815	-23791402276561457e-22	-5526080776519643e-21	33682317879257795e-23
1.2603120624124824	-2392975954980392e-21	-5535302561372746e-21	3367532556784042e-22
1.2604320864172835	-2406797299316782e-21	-5544503723642347e-21	33668153471243245e-23
1.2605521104220845	-2420604222300171e-21	-55536842595398095e-22	3366080193589055e-22
1.2606721344268854	-2434396685655621e-21	-5562844165415276e-21	33653271304043275e-23
1.2607921584316863	-2448174651260848e-21	-55719834377802174e-22	3364556192056445e-22
1.2609121824364873	-2461938081212145e-21	-55811020730472255e-22	3363767412997015e-22
1.2610322064412882	-2475686937727234e-21	-5590200068003592e-21	3362960827538869e-22
1.2611522304460892	-24894211833256796e-22	-5599277419313445e-21	3362136470324434e-22
1.26127225445089	-25031407804958217e-22	-5608334123777953e-21	336129437585736e-21
1.2613922784556912	-2516845692007025e-21	-5617370178411657e-21	33604345785198664e-23
1.2615123024604922	-25305358808506984e-22	-5626385580177057e-21	3359557113301326e-22
1.261632326465293	-25442113100772323e-22	-5635380326210124e-21	33586620143064017e-23
1.261752350470094	-25578719429625307e-22	-5644354413728361e-21	33577493164550776e-23
1.261872374474895	-25715177429525005e-22	-5653307840093255e-21	33568190546152954e-23
1.261992398479696	-25851486736422347e-22	-5662240602602106e-21	33558712631692744e-23
1.2621124224844968	-25987646988141766e-22	-5671152698815893e-21	3354905976724748e-22
1.2622324464892978	-26123657823826085e-22	-5680044126335493e-21	33539232302537414e-23
1.2623524704940987	-26259518885012045e-22	-568891488281556e-20	335292305872828e-21
1.2624724944988999	-26395229813860888e-22	-5697764966037383e-21	33519054965826245e-23
1.2625925185037008	-26530790255517578e-22	-5706594373926233e-21	33508705787020643e-23
1.2627125425085017	-2666619985550872e-21	-5715403104348399e-21	33498183399198467e-23
1.2628325665133027	-26801458261546673e-22	-5724191155416503e-21	33487488152426914e-23
1.2629525905181036	-26936565123147904e-22	-5732958525286533e-21	3347662039365068e-22
1.2630726145229045	-27071520091459522e-22	-5741705212163051e-21	3346558047553905e-22
1.2631926385277055	-27206322819155193e-22	-5750431214399804e-21	3345436874486324e-22
1.2633126625325064	-27340972960331056e-22	-5759136530416459e-21	33442985550302673e-23
1.2634326865373076	-27475470171130223e-22	-57678211586847244e-22	33431431241751075e-23
1.2635527105421085	-2760981410894481e-21	-5776485097872333e-21	3341970617343898e-22
1.2636727345469094	-27744004433491454e-22	-5785128346631405e-21	3340781068936205e-22
1.2637927585517104	-2787804080525008e-21	-5793750903733755e-21	3339574514652638e-22
1.2639127825565113	-28011922887025142e-22	-580235276807263e-20	33383509891356244e-23
1.2640328065613122	-28145650342557837e-22	-5810933938619339e-21	33371105272531065e-23
1.2641528305661132	-28279222837809814e-22	-5819494414400703e-21	33358531647403877e-23
1.264272854570914	-284126400401305e-20	-58280341945493586e-22	3334578936326632e-22
1.2643928785757153	-2854590161860404e-21	-5836553278350601e-21	33332878771746843e-23
1.2645129025805162	-28679007243563592e-22	-5845051665041151e-21	3331980022620862e-22
1.2646329265853171	-28811956587528054e-22	-5853529354065898e-21	3330655407602495e-22
1.264752950590118	-28944749324161245e-22	-5861986344911363e-21	33293140675773325e-23
1.264872974594919	-29077385128827016e-22	-58704226371508045e-22	3327956037395968e-22
1.26499299859972	-29209863678589243e-22	-5878838230454625e-21	3326581352776359e-22
1.2651130226045209	-2934218465186489e-21	-5887233124585167e-21	33251900486037933e-23
1.2652330466093218	-29474347729326056e-22	-5895607319377633e-21	3323782160301325e-22
1.2653530706141227	-2960635259244282e-21	-59039608147348765e-22	33223577230664936e-23
1.2654730946189239	-29738198924177117e-22	-5912293610696798e-21	3320916772322352e-22
1.2655931186237248	-29869886410439916e-22	-5920605707341459e-21	331945934326644e-21
1.2657131426285257	-30001414736691157e-22	-5928897104877026e-21	3317985471235074e-22
1.2658331666333267	-3013278359189492e-21	-5937167803555035e-21	3316495191755392e-22
1.2659531906381276	-30263992665188755e-22	-5945417803712022e-21	33149885398861545e-23
1.2660732146429285	-3039504164813883e-21	-5953647105799015e-21	33134655512238875e-23
1.2661932386477295	-3052593023321337e-21	-5961855710341635e-21	3311926261070214e-22
1.2663132626525304	-306566581153786e-20	-59700436179383615e-22	3310370705021659e-22
1.2664332866573316	-3078722498963543e-21	-5978210829314309e-21	33087989180502486e-23
1.2665533106621325	-309176305540379e-20	-5986357345187654e-21	3307210936047411e-22
1.2666733346669334	-3104787450806251e-21	-5994483166465656e-21	33056067942627276e-23
1.2667933586717344	-3117795655132455e-21	-6002588294062514e-21	33039865279631264e-23
1.2669133826765353	-3130787638635363e-21	-6010672728989572e-21	33023501729186056e-23
1.2670334066813362	-31437633716824287e-22	-6018736472369196e-21	3300697764673649e-22
1.2671534306861372	-31567228248215173e-22	-6026779525375794e-21	32990293382870184e-23
1.267273454690938	-3169665968690699e-21	-6034801889289593e-21	32973449295287116e-23
1.267393478695739	-3182592774108456e-21	-6042803565477553e-21	32956445739952545e-23
1.2675135027005402	-3195503212108375e-21	-6050784555353475e-21	3293928306849492e-22
1.2676335267053411	-32083972537413907e-22	-60587448604300376e-22	3292196164034894e-22
1.267753550710142	-32212748703464023e-22	-606668448231186e-20	32904481807663477e-23
1.267873574714943	-32341360333282276e-22	-6074603422655603e-21	3288684392831198e-22
1.267993598719744	-32469807143414853e-22	-6082501683235889e-21	32869048357045405e-23
1.2681136227245449	-3259808885051202e-21	-6090379265879381e-21	32851095450002477e-23
1.2682336467293458	-3272620517368735e-21	-6098236172520297e-21	3283298555915859e-22
1.2683536707341467	-3285415583312995e-21	-6106072405131016e-21	32814719045336227e-23
1.2684736947389479	-32981940551318756e-22	-611388796577933e-20	32796296262939395e-23
1.2685937187437488	-33109559051183735e-22	-6121682856635377e-21	32777717568280296e-23
1.2687137427485498	-3323701105742427e-21	-61294570799577675e-22	3275898331454863e-22
1.2688337667533507	-33364296297203055e-22	-613721063801205e-20	3274009386048521e-22
1.2689537907581516	-3349141449737053e-21	-6144943533195613e-21	3272104956118793e-22
1.2690738147629526	-336183653881425e-20	-6152655767996049e-21	32701850772969e-20
1.2691938387677535	-33745148699595995e-22	-6160347344956463e-21	32682497853701864e-23
1.2693138627725544	-3387176416499993e-21	-6168018266687614e-21	3266299115692317e-22
1.2694338867773556	-33998211517276278e-22	-6175668535880058e-21	32643331042761514e-23
1.2695539107821565	-3412449049181032e-21	-6183298155361394e-21	3262351786197798e-22
1.2696739347869574	-3425060082582615e-21	-61909071279123845e-22	3260355197522158e-22
1.2697939587917584	-3437654225703357e-21	-6198495456506345e-21	3258343374019229e-22
1.2699139827965593	-345023145250159e-20	-6206063144168633e-21	32563163510773707e-23
1.2700340068013602	-34627917371403416e-22	-6213610193935015e-21	3254274164275761e-22
1.2701540308061612	-3475335053820805e-21	-6221136608980035e-21	3252216849661954e-22
1.2702740548109621	-3487861376990503e-21	-6228642392545891e-21	3250144442589614e-22
1.270394078815763	-35003706811628787e-22	-62361275479424355e-22	32480569784644475e-23
1.2705141028205642	-35128629410595413e-22	-6243592078566257e-21	32459544937329943e-23
1.2706341268253651	-35253381314576115e-22	-6251035987855577e-21	32438370234193215e-23
1.270754150830166	-3537796227404827e-21	-6258459279335354e-21	3241704603345469e-22
1.270874174834967	-35502372039697416e-22	-6265861956627691e-21	32395572694202124e-23
1.270994198839768	-35626610364568323e-22	-6273244023418875e-21	3237395056962522e-22
1.2711142228445689	-35750677002260867e-22	-6280605483466317e-21	3235218001985257e-22
1.2712342468493698	-3587457170897701e-21	-6287946340589878e-21	3233026140032902e-22
1.2713542708541707	-3599829424133505e-21	-6295266598664931e-21	32308195065978984e-23
1.271474294858972	-3612184435702881e-21	-6302566261717768e-21	32285981376410644e-23
1.2715943188637728	-36245221817186868e-22	-6309845333764275e-21	3226362068845662e-22
1.2717143428685738	-36368426381550023e-22	-6317103818938297e-21	3224111335565355e-22
1.2718343668733747	-3649145781357138e-21	-63243417214031705e-22	3221845973847698e-22
1.2719543908781756	-3661431587708569e-21	-6331559045455806e-21	32195660190810493e-23
1.2720744148829766	-3673700033745425e-21	-6338755795426074e-21	3217271507156838e-22
1.2721944388877775	-36859510961495534e-22	-6345931975714966e-21	32149624736542426e-23
1.2723144628925784	-369818475173464e-20	-6353087590792866e-21	32126389543259137e-23
1.2724344868973794	-37104009774288627e-22	-6360222645222097e-21	3210300984681641e-22
1.2725545109021805	-37225997504032604e-22	-63673371436308995e-22	3207948600456728e-22
1.2726745349069815	-37347810478392807e-22	-6374431090675273e-21	320558183762934e-21
1.2727945589117824	-37469448471265376e-22	-6381504491165604e-21	3203200731292932e-22
1.2729145829165833	-37590911257726067e-22	-6388557349881058e-21	3200805317547101e-22
1.2730346069213843	-37712198614238412e-22	-6395589671770799e-21	3198395631762857e-22
1.2731546309261852	-37833310318965974e-22	-6402601461771851e-21	3195971709918366e-22
1.2732746549309861	-37954246150558035e-22	-6409592724944402e-21	31935335873325976e-23
1.273394678935787	-38075005889953717e-22	-6416563466367722e-21	3191081299792897e-22
1.2735147029405882	-3819558931934114e-21	-64235136912667995e-22	3188614883138652e-22
1.2736347269453892	-3831599622160231e-21	-64304434048596815e-22	3186134372515359e-22
1.27375475095019	-38436226382117245e-22	-6437352612437275e-21	31836398040399616e-23
1.273874774954991	-3855627958626595e-21	-6444241319434468e-21	3181131213083471e-22
1.273994798959792	-3867615562171828e-21	-645110953126013e-20	31786086355373167e-23
1.2741148229645929	-3879585427690735e-21	-6457957253448027e-21	3176072106599037e-22
1.2742348469693938	-389153753427296e-20	-6464784491573561e-21	3173521662142714e-22
1.2743548709741948	-3903471860952634e-21	-64715912513231555e-22	3170957337626096e-22
1.274474894978996	-39153883870900186e-22	-6478377538371091e-21	3168379168975305e-22
1.2745949189837968	-3927287092045373e-21	-6485143358540835e-21	3165787191474617e-22
1.2747149429885978	-3939167955407941e-21	-64918887176437096e-22	31631814405991276e-23
1.2748349669933987	-3951030956812068e-21	-64986136216228785e-22	31605619522749595e-23
1.2749549909981996	-3962876076095065e-21	-6505318076477015e-21	31579287618037355e-23
1.2750750150030006	-397470329318271e-20	-6512002088234284e-21	3155281904972801e-22
1.2751950390078015	-3986512588146501e-21	-6518665663030401e-21	31526214172225564e-23
1.2753150630126024	-3998303941201917e-21	-6525308807060065e-21	3149947334114833e-22
1.2754350870174034	-4010077332685866e-21	-65319315264763395e-22	3147259691020643e-22
1.2755551110222045	-4021832743030668e-21	-6538533827702905e-21	3144558523588553e-22
1.2756751350270055	-40335701528837475e-22	-6545115717061095e-21	3141843867467131e-22
1.2757951590318064	-4045289542939368e-21	-6551677200997141e-21	31391157580967777e-23
1.2759151830366073	-4056990894065263e-21	-6558218286030135e-21	3136374230900546e-22
1.2760352070414083	-4068674187261007e-21	-656473897871733e-20	31336193213014896e-23
1.2761552310462092	-4080339403645869e-21	-6571239285694044e-21	31308510650175647e-23
1.2762752550510101	-4091986524425856e-21	-65777192136320245e-22	31280694972983525e-23
1.276395279055811	-41036155309839145e-22	-6584178769314039e-21	3125274653757726e-22
1.2765153030606122	-41152264048625875e-22	-6590617959573164e-21	3122466569714655e-22
1.2766353270654132	-4126819127658193e-21	-6597036791235536e-21	31196452808697483e-23
1.276755351070214	-4138393681147462e-21	-6603435271292091e-21	3116810822281768e-22
1.276875375075015	-41499500472250844e-22	-6609813406794479e-21	3113963229495198e-22
1.276995399079816	-41614882078690185e-22	-6616171204733637e-21	3111102538210647e-22
1.277115423084617	-4173008145230694e-21	-6622508672280911e-21	31082287834348354e-23
1.2772354470894178	-4184509841602055e-21	-6628825816642342e-21	31053420006948995e-23
1.2773554710942188	-41959932793878e-19	-6635122645023972e-21	31024422253098094e-23
1.2774754950990197	-4207458441034262e-21	-664139916477062e-20	30995294929281325e-23
1.2775955191038209	-42189053092531875e-22	-6647655383296494e-21	30966038384871997e-23
1.2777155431086218	-4230333866796221e-21	-66538913079707e-19	3093665297410064e-22
1.2778355671134227	-4241744096526029e-21	-66601069463601e-19	3090713905379988e-22
1.2779555911182237	-4253135981529058e-21	-6666302305967375e-21	30877496972996077e-23
1.2780756151230246	-4264509504862263e-21	-6672477394446125e-21	30847727085399346e-23
1.2781956391278255	-4275864649854952e-21	-6678632219465561e-21	3081782974454633e-22
1.2783156631326265	-428720139991276e-20	-6684766788774693e-21	30787805304320626e-23
1.2784356871374274	-4298519738515916e-21	-6690881110155492e-21	30757654113575117e-23
1.2785557111422285	-4309819649304242e-21	-6696975191438498e-21	3072737652862201e-22
1.2786757351470295	-43211011160407264e-22	-6703049040620787e-21	3069697289918155e-22
1.2787957591518304	-4332364122618462e-21	-67091026655866776e-22	30666443581045533e-23
1.2789157831566313	-43436086530328905e-22	-6715136074437328e-21	3063578891994434e-22
1.2790358071614323	-4354834691406087e-21	-6721149275214916e-21	30605009271322814e-23
1.2791558311662332	-4366042222023192e-21	-6727142276105602e-21	30574104989064543e-23
1.2792758551710341	-4377231229209244e-21	-6733115085323302e-21	3054307641907339e-22
1.279395879175835	-438840169746102e-20	-673906771105591e-20	3051192391956975e-22
1.2795159031806362	-4399553611453971e-21	-67450001617289784e-22	3048064783541665e-22
1.2796359271854372	-44106869558479395e-22	-6750912445660506e-21	3044924851945685e-22
1.279755951190238	-4421801715510931e-21	-67568045712881886e-22	30417726324186156e-23
1.279875975195039	-4432897875415037e-21	-6762676547155538e-21	30386081599498294e-23
1.27999599919984	-4443975420679799e-21	-6768528381741884e-21	3035431469546046e-22
1.280116023204641	-44550343365010875e-22	-67743600837087e-19	30322425963007216e-23
1.2802360472094418	-4466074608189263e-21	-6780171661660214e-21	3029041575151187e-22
1.2803560712142428	-4477096221209079e-21	-6785963124386271e-21	30258284413296754e-23
1.2804760952190437	-4488099161143247e-21	-6791734480603856e-21	30226032294786154e-23
1.2805961192238449	-4499083413624788e-21	-67974857391722016e-22	3019365974795546e-22
1.2807161432286458	-4510048964517441e-21	-6803216908985235e-21	3016116712009631e-22
1.2808361672334467	-45209957997265765e-22	-6808927998950762e-21	30128554763357573e-23
1.2809561912382477	-45319239052304255e-22	-68146190180824046e-22	30095823025551305e-23
1.2810762152430486	-4542833267263957e-21	-68202899754076646e-22	3006297225500998e-22
1.2811962392478495	-4553723872049997e-21	-6825940880092821e-21	3003000280180079e-22
1.2813162632526505	-45645957059796405e-22	-6831571741215681e-21	29996915012348024e-23
1.2814362872574514	-4575448755565412e-21	-6837182568018851e-21	2996370923671887e-22
1.2815563112622526	-458628300741698e-20	-68427733697761645e-22	2993038582324581e-22
1.2816763352670535	-4597098448287998e-21	-6848344155836045e-21	29896945119047e-20
1.2817963592718544	-4607895064982423e-21	-6853894935486202e-21	29863387472975345e-23
1.2819163832766554	-4618672844472482e-21	-6859425718252002e-21	29829713231628585e-23
1.2820364072814563	-462943177386918e-20	-686493651354779e-20	29795922740737113e-23
1.2821564312862572	-4640171840328625e-21	-68704273309249525e-22	2976201635123549e-22
1.2822764552910582	-4650893031164782e-21	-6875898179966103e-21	2972799440763979e-22
1.282396479295859	-4661595333800908e-21	-68813490703024255e-22	29693857257415135e-23
1.28251650330066	-4672278735779953e-21	-6886780011632759e-21	2965960524854705e-22
1.2826365273054612	-4682943224735073e-21	-6892191013699311e-21	2962523872346995e-22
1.2827565513102621	-4693588788394834e-21	-68975820862841875e-22	2959075803225103e-22
1.282876575315063	-47042154146473975e-22	-6902953239240617e-21	29556163519406375e-23
1.282996599319864	-47148230914884764e-22	-6908304482449584e-21	29521455530145957e-23
1.283116623324665	-47254118069710305e-22	-6913635825887485e-21	29486634410373636e-23
1.2832366473294659	-47359815493700635e-22	-6918947279508161e-21	29451700506340217e-23
1.2833566713342668	-4746532306913742e-21	-6924238853392092e-21	29416654161174005e-23
1.2834766953390677	-4757064068088707e-21	-69295105576336335e-22	29381495721819695e-23
1.2835967193438689	-4767576821395475e-21	-6934762402372244e-21	29346225531058645e-23
1.2837167433486698	-4778070555482017e-21	-6939994397811566e-21	293108439342743e-21
1.2838367673534707	-4788545259154162e-21	-6945206554184735e-21	2927535127650316e-22
1.2839567913582717	-47990009212108e-19	-6950398881825498e-21	29239747901567414e-23
1.2840768153630726	-48094375306104165e-22	-6955571391072807e-21	29204034149819813e-23
1.2841968393678735	-4819855076545684e-21	-6960724092322859e-21	2916821036820505e-22
1.2843168633726745	-4830253548124275e-21	-6965856996011752e-21	2913227690089226e-22
1.2844368873774754	-4840632934655087e-21	-6970970112601602e-21	29096234087366835e-23
1.2845569113822763	-4850993225577124e-21	-6976063452726264e-21	29060082273879573e-23
1.2846769353870775	-4861334410374493e-21	-6981137026899897e-21	290238217990485e-21
1.2847969593918784	-4871656478694364e-21	-6986190845792786e-21	28987453007216224e-23
1.2849169833966794	-4881959420234214e-21	-6991224920099501e-21	2895097624359272e-22
1.2850370074014803	-48922432248944825e-22	-6996239260559714e-21	289143918455817e-21
1.2851570314062812	-4902507882565202e-21	-700123387793565e-20	2887770015839314e-22
1.2852770554110822	-49127533833116105e-22	-7006208783090148e-21	28840901519083806e-23
1.285397079415883	-4922979717304765e-21	-7011163986886046e-21	2880399627043506e-22
1.285517103420684	-4933186874800724e-21	-7016099500255571e-21	2876698475713646e-22
1.2856371274254852	-49433748461683025e-22	-7021015334177788e-21	28729867314163104e-23
1.2857571514302861	-49535436218717255e-22	-7025911499647375e-21	2869264428481677e-22
1.285877175435087	-4963693192526139e-21	-7030788007794317e-21	2865531600892979e-22
1.285997199439888	-4973823548783118e-21	-70356448696462515e-22	2861788282668143e-22
1.286117223444689	-4983934681424343e-21	-7040482096426839e-21	28580345077904024e-23
1.2862372474494899	-4994026581391087e-21	-7045299699345864e-21	285427030993074e-21
1.2863572714542908	-5004099239595133e-21	-7050097689616577e-21	28504957233152495e-23
1.2864772954590917	-5014152647244904e-21	-70548760785580505e-22	2846710781597567e-22
1.2865973194638929	-5024186795443003e-21	-7059634877525783e-21	28429155189690913e-23
1.2867173434686938	-5034201675569588e-21	-7064374097889153e-21	2839109968805903e-22
1.2868373674734948	-5044197279008289e-21	-7069093751106009e-21	28352941652473596e-23
1.2869573914782957	-5054173597252021e-21	-7073793848632465e-21	2831468141843013e-22
1.2870774154830966	-5064130621942886e-21	-7078474401987084e-21	28276319324893606e-23
1.2871974394878976	-5074068344794111e-21	-70831354227560844e-22	28237855710828985e-23
1.2873174634926985	-5083986757612596e-21	-708777692255344e-20	28199290909303176e-23
1.2874374874974994	-5093885852295449e-21	-7092398913008738e-21	28160625259801564e-23
1.2875575115023004	-5103765620934064e-21	-709700140586432e-20	28121859097472723e-23
1.2876775355071015	-5113626055555653e-21	-71015844128399785e-22	2808299275972037e-22
1.2877975595119024	-5123467148458044e-21	-7106147945738772e-21	28044026579784886e-23
1.2879175835167034	-5133288891909574e-21	-7110692016358555e-21	280049608974986e-21
1.2880376075215043	-514309127836593e-20	-7115216636611674e-21	27965796043846747e-23
1.2881576315263052	-5152874300343516e-21	-7119721818410474e-21	27926532358314715e-23
1.2882776555311062	-5162637950438531e-21	-7124207573688118e-21	2788717017102038e-22
1.2883976795359071	-5172382221403302e-21	-7128673914490527e-21	2784770981797968e-22
1.288517703540708	-5182107106031786e-21	-7133120852823721e-21	2780815163572897e-22
1.2886377275455092	-51918125972428425e-22	-7137548400775254e-21	2776849595577391e-22
1.2887577515503101	-5201498688066353e-21	-714195657051421e-20	27728743112569176e-23
1.288877775555111	-5211165371615464e-21	-71463453742096755e-22	27688893438487794e-23
1.288997799559912	-522081264106751e-20	-7150714824029e-18	27648947267984447e-23
1.289117823564713	-5230440489780233e-21	-7155064932307803e-21	27608904934299516e-23
1.2892378475695139	-5240048911128725e-21	-7159395711234251e-21	27568766767203934e-23
1.2893578715743148	-5249637898618181e-21	-7163707173232434e-21	2752853310132586e-22
1.2894778955791157	-5259207445845737e-21	-7167999330653582e-21	2748820426834442e-22
1.2895979195839167	-52687575465022035e-22	-7172272195939133e-21	27447780599244853e-23
1.2897179435887178	-5278288194418904e-21	-7176525781514911e-21	2740726242414504e-22
1.2898379675935188	-5287799383444508e-21	-7180760099903885e-21	2736665007576494e-22
1.2899579915983197	-5297291107556057e-21	-71849751636463705e-22	2732594388456938e-22
1.2900780156031206	-5306763360827735e-21	-71891709853329905e-22	2728514418102318e-22
1.2901980396079216	-53162161374829126e-22	-7193347577568246e-21	27244251295244215e-23
1.2903180636127225	-5325649431738022e-21	-7197504953012149e-21	2720326555474828e-22
1.2904380876175234	-5335063237956947e-21	-72016431243836915e-22	2716218729277575e-22
1.2905581116223244	-5344457550640613e-21	-7205762104446969e-21	2712101683476076e-22
1.2906781356271255	-5353832364314234e-21	-7209861905927914e-21	27079754512902843e-23
1.2907981596319265	-5363187673601902e-21	-7213942541675622e-21	27038400653156547e-23
1.2909181836367274	-53725234732855676e-22	-721800402453919e-20	26996955586160165e-23
1.2910382076415283	-53818397581333055e-22	-7222046367414553e-21	2695541963856213e-22
1.2911582316463293	-5391136523093601e-21	-7226069583277442e-21	2691379313787823e-22
1.2912782556511302	-5400413763213818e-21	-7230073685035934e-21	2687207641179773e-22
1.2913982796559311	-54096714735638735e-22	-7234058685766376e-21	2683026978662212e-22
1.291518303660732	-5418909649376746e-21	-72380245984913355e-22	2678837359212233e-22
1.2916383276655332	-5428128285892356e-21	-7241971436281955e-21	2674638814852831e-22
1.2917583516703341	-5437327378560522e-21	-7245899212287438e-21	26704313787345724e-23
1.291878375675135	-54465069227981056e-22	-72498079396673965e-22	2666215083383522e-22
1.291998399679936	-545566691422493e-20	-7253697631659506e-21	26619899610308417e-23
1.292118423684737	-5464807348448675e-21	-72575683014216436e-22	26577560444975e-20
1.2922384476895379	-5473928221252228e-21	-72614199622973025e-22	26535133659626176e-23
1.2923584716943388	-5483029528432354e-21	-72652526275744644e-22	2649261958247162e-22
1.2924784956991398	-54921112659454124e-22	-7269066310605296e-21	264500185349556e-21
1.2925985197039407	-5501173429822356e-21	-7272861024776658e-21	2640733084233876e-22
1.2927185437087418	-5510216016127098e-21	-727663678352225e-20	2636455682623884e-22
1.2928385677135428	-5519239021086614e-21	-7280393600267096e-21	2632169681226343e-22
1.2929585917183437	-552824244096084e-20	-7284131488550713e-21	2627875112012207e-22
1.2930786157231446	-5537226272150225e-21	-728785046186925e-20	2623572007594277e-22
1.2931986397279456	-5546190511124607e-21	-7291550533829877e-21	26192604000475905e-23
1.2933186637327465	-5555135154390253e-21	-7295231718008541e-21	26149403215165734e-23
1.2934386877375474	-5564060198592208e-21	-7298894028029759e-21	2610611804024221e-22
1.2935587117423484	-5572965640491742e-21	-730253747755448e-20	26062748799404734e-23
1.2936787357471495	-558185147686574e-20	-730616208033559e-20	2601929581149548e-22
1.2937987597519505	-559071770462119e-20	-7309767850117305e-21	2597575939934649e-22
1.2939187837567514	-559956432075355e-20	-731335480062649e-20	2593213988179993e-22
1.2940388077615523	-5608391322334608e-21	-73169229457287904e-22	2588843757873882e-22
1.2941588317663533	-5617198706515947e-21	-73204722992447485e-22	25844652809352275e-23
1.2942788557711542	-5625986470532418e-21	-73240028750608255e-22	2580078589317636e-22
1.2943988797759551	-5634754611733364e-21	-7327514687079095e-21	2575683714766547e-22
1.294518903780756	-5643503127523639e-21	-7331007749258878e-21	2571280689565164e-22
1.294638927785557	-5652232015413913e-21	-733448207557684e-20	2566869544990552e-22
1.2947589517903582	-566094127297731e-20	-7337937680080772e-21	25624503130136644e-23
1.294878975795159	-5669630897891034e-21	-7341374576792445e-21	2558023025553413e-22
1.29499899979996	-5678300887922497e-21	-7344792779789139e-21	25535877143378904e-23
1.295119023804761	-5686951240915436e-21	-7348192303193238e-21	25491444106268135e-23
1.295239047809562	-5695581954765633e-21	-7351573161175698e-21	25446931464952194e-23
1.2953590718143628	-5704193027488563e-21	-73549353679126794e-22	25402339533069085e-23
1.2954790958191638	-57127844571899095e-22	-7358278937566465e-21	25357668628246677e-23
1.2955991198239647	-5721356242053416e-21	-7361603884457196e-21	2531291906603117e-22
1.2957191438287659	-5729908380285378e-21	-7364910222811341e-21	25268091158325845e-23
1.2958391678335668	-57384408702707695e-22	-7368197966985471e-21	2522318522345246e-22
1.2959591918383677	-5746953710425787e-21	-73714671313136054e-22	25178201573314296e-23
1.2960792158431687	-575544689927765e-20	-7374717730138439e-21	25133140523631026e-23
1.2961992398479696	-5763920435369191e-21	-73779497778824615e-22	2508800238613246e-22
1.2963192638527705	-577237431738202e-20	-7381163289025411e-21	2504278747463007e-22
1.2964392878575715	-57808085440827495e-22	-7384358277981104e-21	24997496103802697e-23
1.2965593118623724	-578922311430044e-20	-7387534759257033e-21	24952128582778066e-23
1.2966793358671735	-57976180269127264e-22	-7390692747437019e-21	24906685229357517e-23
1.2967993598719745	-5805993280967245e-21	-739383225705284e-20	24861166351454467e-23
1.2969193838767754	-581434887549602e-20	-7396953302716072e-21	2481557225975789e-22
1.2970394078815763	-58226848096889355e-22	-7400055898989719e-21	2476990326790579e-22
1.2971594318863773	-5831001082756693e-21	-7403140060608521e-21	24724159684505476e-23
1.2972794558911782	-583929769398632e-20	-7406205802204871e-21	2467834182180717e-22
1.2973994798959791	-5847574642846992e-21	-7409253138532593e-21	24632449988591654e-23
1.29751950390078	-5855831928731556e-21	-7412282084328162e-21	2458648449537443e-22
1.297639527905581	-5864069551253168e-21	-7415292654354075e-21	24540445651283216e-23
1.2977595519103822	-5872287509992025e-21	-7418284863430075e-21	24494333764057963e-23
1.297879575915183	-5880485804720878e-21	-74212587263654956e-22	2444814914577542e-22
1.297999599919984	-5888664435144825e-21	-7424214258078959e-21	24401892100185674e-23
1.298119623924785	-58968234011840676e-22	-7427151473431842e-21	24355562939018527e-23
1.298239647929586	-5904962702781361e-21	-7430070387325419e-21	24309161966891424e-23
1.2983596719343868	-5913082339985276e-21	-7432971014752904e-21	242626894922382e-21
1.2984796959391878	-592118231279061e-20	-7435853370686696e-21	24216145821931434e-23
1.2985997199439887	-59292626214766525e-22	-7438717470163378e-21	2416953126319066e-22
1.2987197439487899	-5937323266260244e-21	-744156332814494e-20	24122846119939423e-23
1.2988397679535908	-5945364247465779e-21	-7444390959763375e-21	2407609070113198e-22
1.2989597919583917	-59533855654818335e-22	-7447200380091695e-21	24029265307916325e-23
1.2990798159631927	-5961387220853112e-21	-7449991604263628e-21	23982370246644624e-23
1.2991998399679936	-5969369214093093e-21	-7452764647430249e-21	23935405822975153e-23
1.2993198639727945	-5977331545829745e-21	-7455519524768653e-21	23888372339964103e-23
1.2994398879775955	-5985274216772571e-21	-74582562514455275e-22	2384127010240239e-22
1.2995599119823964	-5993197227714339e-21	-7460974842768073e-21	2379409941456051e-22
1.2996799359871973	-6001100579517207e-21	-7463675313965426e-21	23746860576545625e-23
1.2997999599919985	-6008984273124865e-21	-7466357680315297e-21	23699553894883374e-23
1.2999199839967994	-6016848309501818e-21	-7469021957149172e-21	23652179668119666e-23
1.3000400080016004	-60246926897825764e-22	-7471668159810679e-21	23604738198963748e-23
1.3001600320064013	-6032517415120731e-21	-74742963036781435e-22	23557229791686118e-23
1.3002800560112022	-6040322486711505e-21	-747690640411601e-20	23509654741883657e-23
1.3004000800160032	-6048107905849004e-21	-74794984765824e-19	23462013358857559e-23
1.300520104020804	-605587367398519e-20	-74820725364938e-19	23414305934561785e-23
1.300640128025605	-6063619792502639e-21	-748462859938466e-20	23366532775001558e-23
1.3007601520304062	-6071346262962601e-21	-7487166680697488e-21	23318694175773758e-23
1.3008801760352071	-6079053086926328e-21	-7489686795977141e-21	2327079043819985e-22
1.301000200040008	-6086740266095583e-21	-74921889607997005e-22	23222821860478804e-23
1.301120224044809	-6094407802201621e-21	-7494673190715229e-21	23174788742023888e-23
1.30124024804961	-6102055697017328e-21	-7497139501343175e-21	23126691379299347e-23
1.3013602720544108	-61096839525081464e-22	-7499587908330746e-21	23078530070677616e-23
1.3014802960592118	-6117292570564925e-21	-750201842733382e-20	23030305114531135e-23
1.3016003200640127	-6124881553215555e-21	-7504431074008278e-21	22982016807844563e-23
1.3017203440688139	-6132450902595482e-21	-7506825864036018e-21	22933665446735196e-23
1.3018403680736148	-6140000620866171e-21	-7509202813213434e-21	22885251325238665e-23
1.3019603920784157	-6147530710222046e-21	-7511561937267527e-21	22836774742247823e-23
1.3020804160832167	-6155041173031006e-21	-7513903251966936e-21	2278823599249219e-22
1.3022004400880176	-6162532011659214e-21	-7516226773132337e-21	2273963536827267e-22
1.3023204640928185	-6170003228505791e-21	-751853251660696e-20	22690973167961703e-23
1.3024404880976195	-6177454826157211e-21	-7520820498194136e-21	22642249683339777e-23
1.3025605121024204	-6184886807172191e-21	-7523090733827301e-21	22593465209483354e-23
1.3026805361072213	-6192299174213531e-21	-7525343239375704e-21	2254462004077501e-22
1.3028005601120225	-6199691930004747e-21	-7527578030762372e-21	22495714466566619e-23
1.3029205841168234	-6207065077338744e-21	-7529795123938088e-21	22446748784363257e-23
1.3030406081216244	-62144186191003675e-22	-7531994534933431e-21	22397723282129023e-23
1.3031606321264253	-6221752558210891e-21	-7534176279640203e-21	2234863825424649e-22
1.3032806561312262	-6229066897666183e-21	-7536340374147965e-21	22299493992322672e-23
1.3034006801360272	-62363616405384376e-22	-7538486834490765e-21	2225029078432167e-22
1.303520704140828	-6243636789951892e-21	-75406156767165305e-22	22201028926013833e-23
1.303640728145629	-6250892349127929e-21	-7542726916920026e-21	22151708705883677e-23
1.3037607521504302	-62581283213191535e-22	-7544820571244587e-21	22102330410854465e-23
1.3038807761552311	-6265344709894399e-21	-7546896655767632e-21	22052894333227102e-23
1.304000800160032	-6272541518225969e-21	-7548955186670661e-21	22003400760792213e-23
1.304120824164833	-62797187498145335e-22	-7550996180128236e-21	2195384998411598e-22
1.304240848169634	-6286876408159031e-21	-75530196523461435e-22	2190424229098903e-22
1.3043608721744349	-6294014496919728e-21	-75550256195527216e-22	21854577967640731e-23
1.3044808961792358	-6301133019713523e-21	-7557014097962431e-21	2180485730307602e-22
1.3046009201840367	-6308231980287418e-21	-7558985103881671e-21	2175508058369774e-22
1.3047209441888377	-6315311382480357e-21	-7560938653575211e-21	2170524809625568e-22
1.3048409681936388	-63223712301052615e-22	-7562874763358124e-21	2165536012940783e-22
1.3049609921984398	-6329411527101689e-21	-7564793449545484e-21	21605416965046753e-23
1.3050810162032407	-6336432277518483e-21	-75666947285286945e-22	21555418893044742e-23
1.3052010402080416	-63434334853507135e-22	-7568578616655788e-21	21505366194773945e-23
1.3053210642128426	-63504151547738585e-22	-7570445130312964e-21	21455259157331097e-23
1.3054410882176435	-63573772899287034e-22	-7572294285893358e-21	21405098062782235e-23
1.3055611122224444	-6364319895117362e-21	-7574126099875109e-21	21354883197356733e-23
1.3056811362272454	-6371242974614194e-21	-7575940588727681e-21	21304614842947156e-23
1.3058011602320465	-6378146532811518e-21	-75777377688632935e-22	2125429328526246e-22
1.3059211842368474	-6385030574177983e-21	-7579517656852025e-21	21203918804113542e-23
1.3060412082416484	-6391895103203052e-21	-7581280269149462e-21	21153491683301162e-23
1.3061612322464493	-6398740124436905e-21	-7583025622322215e-21	21103012203850524e-23
1.3062812562512502	-6405565642528602e-21	-7584753732938626e-21	21052480646092941e-23
1.3064012802560512	-64123716621827115e-22	-7586464617556632e-21	21001897295390426e-23
1.3065213042608521	-6419158188136764e-21	-758815829278274e-20	2095126242895179e-22
1.306641328265653	-6425925225237578e-21	-7589834775252949e-21	20900576327975706e-23
1.3067613522704542	-643267277832503e-20	-7591494081551214e-21	2084983927262002e-22
1.3068813762752551	-6439400852376043e-21	-75931362283863935e-22	20799051540440483e-23
1.307001400280056	-6446109452360599e-21	-7594761232394484e-21	20748213414197025e-23
1.307121424284857	-645279858338052e-20	-7596369110312098e-21	20697325168843317e-23
1.307241448289658	-6459468250546302e-21	-75979598788064595e-22	2064638708471067e-22
1.3073614722944589	-6466118459029155e-21	-759953355464367e-20	20595399440742623e-23
1.3074814962992598	-6472749214106108e-21	-7601090154558607e-21	20544362509811176e-23
1.3076015203040607	-6479360521045516e-21	-7602629695339924e-21	2049327657432931e-22
1.3077215443088617	-64859523852892065e-22	-760415219375199e-20	20442141905954725e-23
1.3078415683136628	-6492524812141964e-21	-76056576666112125e-22	20390958786059565e-23
1.3079615923184638	-64990778072104155e-22	-76071461307634924e-22	20339727486475e-20
1.3080816163232647	-6505611375957204e-21	-7608617603007892e-21	20288448284409843e-23
1.3082016403280656	-6512125524028856e-21	-7610072100254495e-21	2023712145377693e-22
1.3083216643328666	-6518620257118732e-21	-7611509639328384e-21	20185747270744236e-23
1.3084416883376675	-65250955808889705e-22	-7612930237189952e-21	20134326008183767e-23
1.3085617123424684	-6531551501147426e-21	-761433391070418e-20	20082857936538911e-23
1.3086817363472694	-6537988023734911e-21	-7615720676812376e-21	20031343337702234e-23
1.3088017603520705	-6544405154552957e-21	-7617090552471464e-21	19979782477780317e-23
1.3089217843568715	-6550802899581154e-21	-7618443554659182e-21	1992817562947169e-22
1.3090418083616724	-6557181264781747e-21	-7619779700349799e-21	19876523068597385e-23
1.3091618323664733	-6563540256267902e-21	-76210990065540135e-22	19824825062998708e-23
1.3092818563712743	-6569879880171867e-21	-7622401490280789e-21	19773081887455857e-23
1.3094018803760752	-6576200142686603e-21	-7623687168584192e-21	1972129380928972e-22
1.3095219043808761	-65825010499773184e-22	-7624956058476656e-21	19669461100157992e-23
1.309641928385677	-6588782608471164e-21	-76262081770816365e-22	1961758403241226e-22
1.309761952390478	-65950448244426335e-22	-7627443541418505e-21	1956566287250605e-22
1.3098819763952791	-6601287704329287e-21	-76286621686575545e-22	1951369789279095e-22
1.31000200040008	-6607511254586029e-21	-7629864075858056e-21	19461689358853118e-23
1.310122024404881	-66137154817857285e-22	-763104928020418e-20	19409637539401225e-23
1.310242048409682	-66199003924335975e-22	-7632217798795096e-21	19357542704184771e-23
1.3103620724144829	-6626065993243016e-21	-763336964887222e-20	19305405120524644e-23
1.3104820964192838	-6632212290885731e-21	-7634504847536458e-21	19253225053313117e-23
1.3106021204240847	-6638339292101142e-21	-7635623412032694e-21	1920100277212622e-22
1.3107221444288857	-6644447003703244e-21	-7636725359564181e-21	1914873854220317e-22
1.3108421684336868	-66505354325476634e-22	-7637810707375806e-21	1909643262670152e-22
1.3109621924384878	-6656604585547274e-21	-763887947270378e-20	19044085295717716e-23
1.3110822164432887	-666265446963403e-20	-763993167279299e-20	1899169681032764e-22
1.3112022404480896	-6668685091901216e-21	-7640967324919548e-21	18939267438893015e-23
1.3113222644528906	-6674696459381402e-21	-764198644638732e-20	18886797442836667e-23
1.3114422884576915	-6680688579202565e-21	-7642989054515784e-21	1883428708548962e-22
1.3115623124624924	-6686661458577686e-21	-7643975166570643e-21	18781736633652346e-23
1.3116823364672934	-6692615104744032e-21	-7644944799954645e-21	1872914634649253e-22
1.3118023604720943	-6698549524963154e-21	-7645897971989002e-21	18676516489422867e-23
1.3119223844768955	-6704464726605894e-21	-7646834700026153e-21	18623847319702846e-23
1.3120424084816964	-6710360717058703e-21	-7647755001453233e-21	1857113910725544e-22
1.3121624324864973	-6716237503767014e-21	-7648658893660842e-21	1851839210552375e-22
1.3122824564912983	-6722095094230038e-21	-7649546394088158e-21	1846560657940005e-22
1.3124024804960992	-6727933496005964e-21	-7650417520104966e-21	18412782787184667e-23
1.3125225045009001	-6733752716725841e-21	-7651272289166053e-21	18359920991167789e-23
1.312642528505701	-6739552764031126e-21	-7652110718766106e-21	18307021449476268e-23
1.312762552510502	-6745333645623991e-21	-765293282627838e-20	18254084421277794e-23
1.3128825765153032	-675109536929161e-20	-7653738629260012e-21	18201110165740053e-23
1.313002600520104	-6756837942789931e-21	-7654528145179668e-21	18148098939775592e-23
1.313122624524905	-6762561374063988e-21	-7655301391511216e-21	18095051004460294e-23
1.313242648529706	-67682656709998346e-22	-7656058385787506e-21	18041966614971983e-23
1.313362672534507	-6773950841523421e-21	-7656799145555268e-21	17988846028049732e-23
1.3134826965393078	-6779616893716825e-21	-7657523688352555e-21	17935689500953034e-23
1.3136027205441088	-67852638355996725e-22	-7658232031715687e-21	17882497290594435e-23
1.3137227445489097	-679089167531996e-20	-7658924193245167e-21	1782926965232523e-22
1.3138427685537108	-6796500421039561e-21	-7659600190517216e-21	1777600684028241e-22
1.3139627925585118	-68020900809515755e-22	-7660260041114988e-21	17722709110858104e-23
1.3140828165633127	-6807660663353185e-21	-7660903762637256e-21	17669376719230134e-23
1.3142028405681137	-6813212176579736e-21	-766153137272442e-20	1761600991641299e-22
1.3143228645729146	-681874462896484e-20	-7662142888990864e-21	17562608959492687e-23
1.3144428885777155	-6824258028921906e-21	-7662738329085664e-21	17509174100871494e-23
1.3145629125825165	-682975238491812e-20	-7663317710680448e-21	1745570559173737e-22
1.3146829365873174	-6835227705510871e-21	-7663881051436436e-21	1740220368535994e-22
1.3148029605921183	-6840683999198571e-21	-7664428369049542e-21	1734866863622314e-22
1.3149229845969195	-6846121274656572e-21	-766495968118966e-20	172951006925659e-21
1.3150430086017204	-6851539540485632e-21	-7665475005576988e-21	17241500105923124e-23
1.3151630326065213	-6856938805432228e-21	-7665974359890096e-21	17187867128350132e-23
1.3152830566113223	-6862319078258447e-21	-766645776193245e-20	17134202009820576e-23
1.3154030806161232	-6867680367724643e-21	-7666925229379146e-21	17080505000134638e-23
1.3155231046209241	-68730226827108665e-22	-7667376780011101e-21	17026776348919026e-23
1.315643128625725	-6878346032093696e-21	-766781243157627e-20	1697301630371878e-22
1.315763152630526	-6883650424859e-18	-7668232201841693e-21	16919225114160608e-23
1.3158831766353272	-68889358699596864e-22	-7668636108624713e-21	16865403029003856e-23
1.316003200640128	-6894202376464889e-21	-7669024169694102e-21	1681155029770176e-22
1.316123224644929	-6899449953447212e-21	-7669396402888023e-21	16757667163636025e-23
1.31624324864973	-6904678610029566e-21	-7669752825987391e-21	16703753875392524e-23
1.316363272654531	-6909888355390373e-21	-7670093456840776e-21	16649810680516297e-23
1.3164832966593318	-6915079198784382e-21	-7670418313255115e-21	16595837823082937e-23
1.3166033206641328	-6920251149447262e-21	-7670727413136222e-21	16541835551331374e-23
1.3167233446689337	-6925404216685804e-21	-7671020774311851e-21	16487804108122894e-23
1.3168433686737346	-6930538409917822e-21	-7671298414609756e-21	1643374373822698e-22
1.3169633926785358	-69356537385004136e-22	-7671560351998202e-21	16379654688668255e-23
1.3170834166833367	-69407502119363945e-22	-7671806604313616e-21	1632553720126717e-22
1.3172034406881377	-6945827839627966e-21	-7672037189487835e-21	16271391519925849e-23
1.3173234646929386	-6950886631213252e-21	-7672252125374632e-21	16217217887679047e-23
1.3174434886977395	-6955926596243639e-21	-7672451429952681e-21	16163016547214581e-23
1.3175635127025405	-69609477443572515e-22	-7672635121122595e-21	16108787741393737e-23
1.3176835367073414	-6965950085223438e-21	-7672803216833557e-21	1605453170926141e-22
1.3178035607121423	-697093362855318e-20	-7672955735017403e-21	16000248697148334e-23
1.3179235847169435	-6975898384118176e-21	-7673092693678829e-21	15945938942711624e-23
1.3180436087217444	-6980844361747368e-21	-7673214110737528e-21	158916026867309e-21
1.3181636327265454	-69857715712540874e-22	-7673320004198195e-21	15837240169985778e-23
1.3182836567313463	-699068002254187e-20	-7673410392025626e-21	15782851632735462e-23
1.3184036807361472	-6995569725583642e-21	-7673485292238394e-21	15728437311596233e-23
1.3185237047409482	-7000440690336715e-21	-7673544722837725e-21	15673997449255905e-23
1.318643728745749	-7005292926824322e-21	-7673588701817904e-21	15619532281636872e-23
1.31876375275055	-7010126445102655e-21	-7673617247221792e-21	15565042047437083e-23
1.3188837767553512	-7014941255295559e-21	-7673630377055818e-21	15510526983793238e-23
1.3190038007601521	-7019737367559842e-21	-7673628109390596e-21	15455987328362453e-23
1.319123824764953	-7024514792106085e-21	-7673610462270719e-21	15401423317587537e-23
1.319243848769754	-7029273539127523e-21	-7673577453732108e-21	15346835188258245e-23
1.319363872774555	-7034013618914536e-21	-7673529101850582e-21	15292223175776554e-23
1.3194838967793558	-70387350418199546e-22	-7673465424703693e-21	1523758751571791e-22
1.3196039207841568	-7043437818165382e-21	-7673386440349914e-21	151829284427904e-21
1.3197239447889577	-7048121958388651e-21	-767329216693445e-20	15128246192569472e-23
1.3198439687937586	-7052787472894631e-21	-7673182622512306e-21	15073540999416268e-23
1.3199639927985598	-70574343722096256e-22	-7673057825161034e-21	15018813094222483e-23
1.3200840168033607	-70620626668460584e-22	-7672917793051862e-21	14964062712563564e-23
1.3202040408081617	-7066672367366661e-21	-767276254428316e-20	14909290089494542e-23
1.3203240648129626	-7071263484398349e-21	-7672592096970646e-21	14854495453825445e-23
1.3204440888177635	-70758360285385485e-22	-7672406469257792e-21	14799679038703106e-23
1.3205641128225645	-7080390010530402e-21	-7672205679308888e-21	14744841077274362e-23
1.3206841368273654	-7084925441091031e-21	-7671989745262203e-21	14689981799737017e-23
1.3208041608321663	-7089442330967047e-21	-7671758685264679e-21	14635101434554154e-23
1.3209241848369675	-7093940690998737e-21	-767151251748581e-20	14580200216433858e-23
1.3210442088417684	-7098420532002103e-21	-767125126011764e-20	14525278372624906e-23
1.3211642328465694	-7102881864902433e-21	-7670974931327929e-21	14470336132284267e-23
1.3212842568513703	-7107324700579912e-21	-7670683549277496e-21	14415373726650582e-23
1.3214042808561712	-7111749050036156e-21	-7670377132160122e-21	1436039138175832e-22
1.3215243048609722	-7116154924295334e-21	-7670055698254588e-21	14305389326937923e-23
1.321644328865773	-7120542334308755e-21	-7669719265666203e-21	14250367792734142e-23
1.321764352870574	-7124911291279262e-21	-7669367852663339e-21	14195327002405889e-23
1.321884376875375	-7129261806270923e-21	-7669001477472737e-21	1414026718563055e-22
1.3220044008801761	-71335938904328045e-22	-7668620158295114e-21	14085188568095652e-23
1.322124424884977	-7137907554960812e-21	-766822391336762e-20	14030091374274412e-23
1.322244448889778	-714220281112718e-20	-7667812760929135e-21	13974975832803382e-23
1.322364472894579	-71464796702162825e-22	-7667386719232422e-21	13919842167114949e-23
1.3224844968993799	-715073814346566e-20	-7666945806519831e-21	13864690602723162e-23
1.3226045209041808	-71549782422724445e-22	-766649004104586e-20	13809521363754296e-23
1.3227245449089817	-7159199978011219e-21	-7666019441122246e-21	13754334673987678e-23
1.3228445689137827	-7163403362134627e-21	-7665534024932363e-21	13699130757723055e-23
1.3229645929185838	-7167588406074496e-21	-7665033810789687e-21	13643909837872392e-23
1.3230846169233847	-7171755121318166e-21	-7664518817009427e-21	1358867213821502e-22
1.3232046409281857	-7175903519418894e-21	-7663989061839141e-21	1353341787784651e-22
1.3233246649329866	-7180033611957695e-21	-7663444563568017e-21	13478147282627861e-23
1.3234446889377876	-718414541053293e-20	-7662885340532083e-21	13422860570440343e-23
1.3235647129425885	-71882389267880625e-22	-766231141097716e-20	13367557965930643e-23
1.3236847369473894	-7192314172390843e-21	-7661722793260092e-21	13312239687326977e-23
1.3238047609521904	-71963711590766755e-22	-7661119505657926e-21	1325690595459228e-22
1.3239247849569915	-720040989857576e-20	-7660501566501485e-21	13201556989077268e-23
1.3240448089617924	-7204430402692891e-21	-765986899412506e-20	13146193010571405e-23
1.3241648329665934	-7208432683250207e-21	-7659221806836924e-21	13090814235047765e-23
1.3242848569713943	-7212416752076789e-21	-7658560022948818e-21	130354208829897e-21
1.3244048809761952	-7216382621123146e-21	-7657883660845341e-21	12980013172278482e-23
1.3245249049809962	-7220330302275604e-21	-7657192738869459e-21	1292459132114232e-22
1.324644928985797	-7224259807496816e-21	-7656487275338117e-21	12869155545380817e-23
1.324764952990598	-722817114881362e-20	-7655767288615098e-21	12813706063742603e-23
1.324884976995399	-7232064338214689e-21	-7655032797045103e-21	12758243093588528e-23
1.3250050010002001	-7235939387810128e-21	-7654283818981505e-21	12702766845514024e-23
1.325125025005001	-72397963097013684e-22	-7653520372829722e-21	12647277540696333e-23
1.325245049009802	-72436351159933104e-22	-7652742476911903e-21	12591775391292137e-23
1.325365073014603	-7247455818858509e-21	-7651950149635198e-21	12536260613621453e-23
1.3254850970194039	-7251258430528498e-21	-76511434093339e-19	12480733420361378e-23
1.3256051210242048	-7255042963219202e-21	-7650322274425567e-21	12425194027484987e-23
1.3257251450290057	-72588094292298094e-22	-7649486763305208e-21	12369642647495904e-23
1.3258451690338067	-7262557840795325e-21	-7648636894314054e-21	1231407949237734e-22
1.3259651930386078	-7266288210336369e-21	-7647772685878337e-21	12258504776020696e-23
1.3260852170434088	-7270000550193764e-21	-7646894156379189e-21	1220291870954182e-22
1.3262052410482097	-7273694872749967e-21	-7646001324220289e-21	12147321506311703e-23
1.3263252650530106	-7277371190456822e-21	-7645094207807054e-21	12091713375017576e-23
1.3264452890578116	-7281029515781787e-21	-7644172825536227e-21	1203609453145904e-22
1.3265653130626125	-7284669861242626e-21	-7643237195828836e-21	119804651813743e-21
1.3266853370674134	-7288292239344962e-21	-7642287337092032e-21	11924825538134343e-23
1.3268053610722144	-7291896662667274e-21	-7641323267732966e-21	118691758073039e-21
1.3269253850770153	-7295483143836615e-21	-7640345006212565e-21	1181351620225396e-22
1.3270454090818165	-7299051695424524e-21	-7639352570910224e-21	11757846930110505e-23
1.3271654330866174	-7302602330162139e-21	-7638345980243502e-21	1170216819956077e-22
1.3272854570914183	-730613506068345e-20	-7637325252676797e-21	1164648021946546e-22
1.3274054810962193	-730964989973e-17	-763629040660338e-20	11590783195736254e-23
1.3275255051010202	-7313146860098846e-21	-7635241460498057e-21	1153507733601955e-22
1.3276455291058211	-7316625954515918e-21	-7634178432781857e-21	11479362849176056e-23
1.327765553110622	-7320087195845926e-21	-7633101341856727e-21	11423639937821473e-23
1.327885577115423	-7323530596918884e-21	-7632010206202675e-21	11367908810643035e-23
1.3280056011202241	-73269561706237885e-22	-7630905044284098e-21	11312169673205474e-23
1.328125625125025	-7330363929856573e-21	-7629785874511616e-21	11256422727951021e-23
1.328245649129826	-7333753887584296e-21	-7628652715327075e-21	11200668183393436e-23
1.328365673134627	-7337126056772281e-21	-7627505585208749e-21	1114490624197495e-22
1.3284856971394279	-7340480450394524e-21	-7626344502598484e-21	11089137106311264e-23
1.3286057211442288	-734381708153084e-20	-76251694859606756e-22	11033360981099749e-23
1.3287257451490297	-7347135963217677e-21	-7623980553726761e-21	1097757806999694e-22
1.3288457691538307	-735043710853138e-20	-7622777724369811e-21	10921788573883817e-23
1.3289657931586318	-7353720530614213e-21	-7621561016375039e-21	10865992695376081e-23
1.3290858171634328	-7356986242632729e-21	-7620330448175616e-21	10810190637436379e-23
1.3292058411682337	-7360234257744805e-21	-7619086038235939e-21	10754382601639578e-23
1.3293258651730346	-7363464589162094e-21	-7617827805060304e-21	10698568785570683e-23
1.3294458891778356	-736667725010666e-20	-76165557670610645e-22	10642749394274009e-23
1.3295659131826365	-736987225391679e-20	-76152699427390474e-22	1058692462464067e-22
1.3296859371874374	-7373049613823221e-21	-7613970350562119e-21	10531094677031227e-23
1.3298059611922384	-737620934317465e-20	-7612657009013757e-21	10475259753194022e-23
1.3299259851970393	-7379351455324978e-21	-7611329936568767e-21	10419420047591554e-23
1.3300460092018405	-7382475963657598e-21	-76099891516741985e-22	10363575763533417e-23
1.3301660332066414	-738558288158539e-20	-76086346728169996e-22	10307727094961694e-23
1.3302860572114423	-7388672222516032e-21	-7607266518496261e-21	10251874240675696e-23
1.3304060812162433	-7391743999976899e-21	-7605884707159033e-21	10196017398086954e-23
1.3305261052210442	-7394798227431179e-21	-7604489257328692e-21	1014015676530089e-22
1.3306461292258451	-739783491837849e-20	-76030801874297366e-22	1008429253799431e-22
1.330766153230646	-7400854086424269e-21	-7601657515997687e-21	10028424910282774e-23
1.330886177235447	-74038557450906844e-22	-7600221261491735e-21	9972554079924756e-23
1.3310062012402482	-7406839908031745e-21	-7598771442397095e-21	9916680241035813e-23
1.331126225245049	-7409806588854623e-21	-7597308077178164e-21	9860803589466227e-23
1.33124624924985	-7412755801220264e-21	-7595831184327093e-21	9804924317423358e-23
1.331366273254651	-7415687558822576e-21	-7594340782358586e-21	9749042621277904e-23
1.331486297259452	-7418601875372813e-21	-75928368897318355e-22	9693158692196391e-23
1.3316063212642528	-7421498764597842e-21	-7591319524919912e-21	9637272724814794e-23
1.3317263452690538	-7424378240281776e-21	-7589788706440989e-21	9581384911687418e-23
1.3318463692738547	-7427240316215666e-21	-75882444527490545e-22	9525495445715515e-23
1.3319663932786556	-7430085006216586e-21	-7586686782381363e-21	946960451581047e-22
1.3320864172834568	-7432912324138036e-21	-7585115713771087e-21	9413712317649092e-23
1.3322064412882577	-7435722283875151e-21	-7583531265429461e-21	9357819039275406e-23
1.3323264652930586	-743851489927623e-20	-7581933455845166e-21	9301924872376355e-23
1.3324464892978596	-7441290184267632e-21	-7580322303496478e-21	9246030006210271e-23
1.3325665133026605	-7444048152827759e-21	-7578697826858202e-21	9190134632290625e-23
1.3326865373074614	-7446788818910727e-21	-7577060044453715e-21	9134238938314498e-23
1.3328065613122624	-7449512196541774e-21	-7575408974719658e-21	9078343114234111e-23
1.3329265853170633	-7452218299742672e-21	-7573744636196755e-21	9022447347920015e-23
1.3330466093218645	-74549071425178415e-22	-7572067047325118e-21	8966551828804015e-23
1.3331666333266654	-7457578739027831e-21	-75703762266229185e-22	8910656742848466e-23
1.3332866573314663	-7460233103297881e-21	-7568672192532003e-21	8854762279485173e-23
1.3334066813362673	-74628702494694554e-22	-75669549635896255e-22	879886862519691e-22
1.3335267053410682	-7465490191715246e-21	-7565224558244571e-21	8742975965599087e-23
1.3336467293458691	-7468092944218352e-21	-756348099499593e-20	8687084486307117e-23
1.33376675335067	-74706785211271776e-22	-7561724292290753e-21	8631194374497664e-23
1.333886777355471	-74732469367046195e-22	-7559954468683641e-21	8575305814918777e-23
1.3340068013602722	-7475798205177145e-21	-7558171542574807e-21	8519418993012395e-23
1.334126825365073	-7478332340844079e-21	-75563755324876275e-22	8463534093179625e-23
1.334246849369874	-7480849357996075e-21	-7554566456877826e-21	8407651298780738e-23
1.334366873374675	-7483349270916845e-21	-7552744334258371e-21	8351770793349478e-23
1.334486897379476	-7485832094008063e-21	-7550909183067639e-21	8295892761980839e-23
1.3346069213842768	-7488297841560382e-21	-7549061021799516e-21	824001738491259e-22
1.3347269453890778	-7490746528029252e-21	-75471998689184e-19	8184144847066255e-23
1.3348469693938787	-74931781677643056e-22	-7545325742912973e-21	8128275329720436e-23
1.3349669933986796	-7495592775267831e-21	-7543438662237223e-21	8072409014327209e-23
1.3350870174034808	-749799036499528e-20	-7541538645362486e-21	8016546081991704e-23
1.3352070414082817	-7500370951363938e-21	-7539625710773976e-21	7960686713992526e-23
1.3353270654130827	-7502734548928136e-21	-7537699876923945e-21	7904831091261333e-23
1.3354470894178836	-75050811722040395e-22	-7535761162276791e-21	7848979393168531e-23
1.3355671134226845	-75074108357459785e-22	-7533809585277829e-21	7793131798911057e-23
1.3356871374274855	-7509723554130834e-21	-7531845164450435e-21	7737288489594041e-23
1.3358071614322864	-7512019341935489e-21	-7529867918186148e-21	7681449642159277e-23
1.3359271854370873	-7514298213773252e-21	-7527877864980589e-21	7625615435977173e-23
1.3360472094418885	-7516560184332027e-21	-7525875023266931e-21	7569786047469107e-23
1.3361672334466894	-7518805268204309e-21	-752385941154253e-20	7513961657740209e-23
1.3362872574514904	-75210334801283085e-22	-7521831048200658e-21	7458142441303661e-23
1.3364072814562913	-7523244834769377e-21	-75197899517352035e-22	7402328576142092e-23
1.3365273054610922	-7525439346876134e-21	-75177361405949494e-22	7346520238850351e-23
1.3366473294658932	-7527617031178116e-21	-75156696331714345e-22	7290717604462038e-23
1.336767353470694	-7529777902456902e-21	-7513590447981097e-21	7234920849572002e-23
1.336887377475495	-75319219754871325e-22	-7511498603403333e-21	7179130149213842e-23
1.337007401480296	-7534049265111101e-21	-750939411794764e-20	7123345676686432e-23
1.337127425485097	-75361597861121205e-22	-7507277009977803e-21	706756761049282e-22
1.337247449489898	-7538253553401875e-21	-7505147297984238e-21	7011796120115488e-23
1.337367473494699	-7540330581803575e-21	-7503005000339402e-21	6956031383710537e-23
1.3374874974995	-7542390886251457e-21	-75008501355285084e-22	6900273570066562e-23
1.3376075215043008	-7544434481598222e-21	-7498682721967381e-21	6844522855951884e-23
1.3377275455091018	-7546461382863107e-21	-749650277804062e-20	6788779410328571e-23
1.3378475695139027	-7548471604926568e-21	-7494310322231704e-21	6733043408577166e-23
1.3379675935187036	-7550465162842537e-21	-7492105372890537e-21	6677315019139318e-23
1.3380876175235048	-7552442071524432e-21	-7489887948495394e-21	6621594416528209e-23
1.3382076415283057	-7554402346012304e-21	-7487658067411793e-21	6565881769358961e-23
1.3383276655331067	-7556346001372227e-21	-7485415748088517e-21	6510177249889615e-23
1.3384476895379076	-7558273052632111e-21	-7483161008887615e-21	6454481025520986e-23
1.3385677135427085	-7560183514877111e-21	-7480893868243993e-21	639879326955195e-22
1.3386877375475095	-7562077403202791e-21	-7478614344550924e-21	6343114148169016e-23
1.3388077615523104	-7563954732704714e-21	-7476322456215559e-21	628744383258939e-22
1.3389277855571113	-7565815518537425e-21	-7474018221610354e-21	6231782490040416e-23
1.3390478095619123	-7567659775806895e-21	-7471701659154603e-21	6176130289831105e-23
1.3391678335667134	-7569487519778692e-21	-7469372787198211e-21	6120487397974494e-23
1.3392878575715144	-7571298765546644e-21	-74670316241778195e-22	606485398343265e-22
1.3394078815763153	-7573093528346828e-21	-74646781884069036e-22	6009230211351246e-23
1.3395279055811162	-7574871823418788e-21	-7462312498313431e-21	59536162520801295e-24
1.3396479295859172	-7576633666029828e-21	-7459934572252511e-21	5898012267815944e-23
1.339767953590718	-7578379071417757e-21	-7457544428601803e-21	58424184252656164e-24
1.339887977595519	-7580108054855081e-21	-7455142085740704e-21	57868348897482935e-24
1.34000800160032	-7581820631642061e-21	-745272756197575e-20	5731261828317846e-23
1.3401280256051211	-7583516817132735e-21	-745030087572103e-20	56756994055995325e-24
1.340248049609922	-7585196626644711e-21	-7447862045314307e-21	56201477815348566e-24
1.340368073614723	-7586860075530291e-21	-7445411089122833e-21	55646071242185235e-24
1.340488097619524	-7588507179141779e-21	-7442948025460083e-21	55090775949798165e-24
1.3406081216243249	-7590137952890458e-21	-7440472872689841e-21	5453559358270521e-23
1.3407281456291258	-7591752412196284e-21	-7437985649174153e-21	539805257611381e-22
1.3408481696339267	-7593350572449725e-21	-74354863732074145e-22	5342557410359383e-23
1.3409681936387277	-75949324491470654e-22	-7432975063137795e-21	528707402424472e-22
1.3410882176435288	-7596498057709997e-21	-7430451737277036e-21	5231602578752159e-23
1.3412082416483297	-7598047413613987e-21	-7427916413964633e-21	5176143232955843e-23
1.3413282656531307	-7599580532369199e-21	-7425369111555696e-21	51206961497463066e-24
1.3414482896579316	-76010974294909994e-22	-7422809848289108e-21	50652614899324155e-24
1.3415683136627325	-7602598120484347e-21	-7420238642519977e-21	5009839412241368e-23
1.3416883376675335	-7604082620928793e-21	-7417655512549637e-21	4954430076094252e-23
1.3418083616723344	-76055509463275606e-22	-7415060476679419e-21	4899033642646877e-23
1.3419283856771353	-7607003112329591e-21	-7412453553179432e-21	48436502685447747e-24
1.3420484096819363	-76084391344728025e-22	-7409834760397846e-21	4788280113555976e-23
1.3421684336867374	-7609859028418278e-21	-7407204116571808e-21	47329233344994837e-24
1.3422884576915384	-7611262809719549e-21	-7404561640009591e-21	4677580089929023e-23
1.3424084816963393	-7612650494127904e-21	-74019073489622195e-22	46222505359697075e-24
1.3425285057011402	-7614022097202078e-21	-7399241261744904e-21	4566934832042624e-23
1.3426485297059412	-761537763466387e-20	-7396563396584385e-21	45116331318442726e-24
1.342768553710742	-7616717122217731e-21	-7393873771778525e-21	4456345593754907e-23
1.342888577715543	-76180405755368885e-22	-73911724055696765e-22	4401072371817971e-23
1.343008601720344	-7619348010343141e-21	-7388459316201926e-21	4345813622332051e-23
1.3431286257251451	-7620639442392982e-21	-7385734521934972e-21	42905694986467013e-24
1.343248649729946	-7621914887446374e-21	-7382998041045863e-21	4235340158795231e-23
1.343368673734747	-76231743612702185e-22	-7380249891704091e-21	4180125755086361e-23
1.343488697739548	-7624417879608866e-21	-7377490092193642e-21	41249264394818685e-24
1.3436087217443489	-7625645458289934e-21	-7374718660722174e-21	40697423689742274e-24
1.3437287457491498	-7626857113160121e-21	-7371935615528569e-21	4014573693790491e-23
1.3438487697539507	-762805286000541e-20	-7369140974808341e-21	39594205684945205e-24
1.3439687937587517	-7629232714663828e-21	-736633475682813e-20	39042831443542036e-24
1.3440888177635526	-7630396693002889e-21	-7363516979733142e-21	3849161573504789e-23
1.3442088417683538	-7631544810931742e-21	-73606876617327704e-22	3794056007734581e-23
1.3443288657731547	-7632677084288414e-21	-7357846821046815e-21	3738966598831883e-23
1.3444488897779556	-7633793528987257e-21	-735499447587773e-20	3683893495462498e-23
1.3445689137827566	-7634894160975583e-21	-7352130644370722e-21	36288368504555635e-24
1.3446889377875575	-7635978996119175e-21	-7349255344733449e-21	3573796813344243e-23
1.3448089617923584	-7637048050424325e-21	-734636859513714e-20	35187735334882286e-24
1.3449289857971594	-7638101339815795e-21	-7343470413756492e-21	34637671590329044e-24
1.3450490098019603	-7639138880298144e-21	-7340560818747122e-21	3408777840899213e-23
1.3451690338067614	-7640160687832562e-21	-7337639828236889e-21	33538057267121224e-24
1.3452890578115624	-7641166778401057e-21	-733470746044039e-20	3298850963923128e-23
1.3454090818163633	-7642157168029004e-21	-7331763733454261e-21	3243913702065393e-23
1.3455291058211643	-7643131872769535e-21	-7328808665441056e-21	3188994088069996e-23
1.3456491298259652	-764409090861333e-20	-7325842274518227e-21	3134092268174127e-23
1.3457691538307661	-7645034291693317e-21	-7322864578844859e-21	3079208390349697e-23
1.345889177835567	-7645962037972423e-21	-7319875596484629e-21	3024342599446117e-23
1.346009201840368	-7646874163628678e-21	-7316875345627846e-21	2969495040139325e-23
1.3461292258451691	-764777068467358e-20	-7313863844294818e-21	29146658626563737e-24
1.34624924984997	-764865161728516e-20	-7310841110679325e-21	28598552073363925e-24
1.346369273854771	-7649516977528692e-21	-7307807162815552e-21	28050632230186556e-24
1.346489297859572	-7650366781559656e-21	-7304762018833094e-21	27502900521239604e-24
1.3466093218643729	-7651201045486694e-21	-7301705696802566e-21	2695535837420049e-23
1.3467293458691738	-765201978550692e-20	-7298638214794581e-21	26408007249706378e-24
1.3468493698739747	-7652823017770607e-21	-7295559590893633e-21	25860848577169415e-24
1.3469693938787757	-7653610758476606e-21	-7292469843170335e-21	25313883775593404e-24
1.3470894178835766	-765438302381162e-20	-7289368989667547e-21	24767114283064107e-24
1.3472094418883778	-765513982998317e-20	-7286257048447209e-21	24220541516850602e-24
1.3473294658931787	-7655881193172759e-21	-728313403755565e-20	23674166887283077e-24
1.3474494898979796	-7656607129648621e-21	-7279999974995829e-21	23127991827243122e-24
1.3475695139027806	-76573176556443e-19	-7276854878876526e-21	22582017747060923e-24
1.3476895379075815	-7658012787395072e-21	-7273698767192027e-21	22036246036249985e-24
1.3478095619123824	-7658692541198664e-21	-7270531657934884e-21	214906780982016e-22
1.3479295859171834	-765935693331464e-20	-7267353569125404e-21	20945315360593186e-24
1.3480496099219843	-7660005980012971e-21	-7264164518806446e-21	20400159195591017e-24
1.3481696339267855	-7660639697608732e-21	-726096452495148e-20	1985521101005583e-23
1.3482896579315864	-7661258102415261e-21	-7257753605547854e-21	19310472177888616e-24
1.3484096819363873	-7661861210780593e-21	-7254531778570772e-21	18765944105950116e-24
1.3485297059411883	-7662449038990313e-21	-7251299062047481e-21	18221628169876047e-24
1.3486497299459892	-766302160343929e-20	-72480554739028785e-22	17677525721015996e-24
1.3487697539507901	-7663578920385355e-21	-72448010321295164e-22	17133638178373767e-24
1.348889777955591	-7664121006318789e-21	-72415357546644354e-22	1658996687595171e-23
1.349009801960392	-76646478775564e-19	-7238259659508861e-21	16046513218875846e-24
1.349129825965193	-7665159550477446e-21	-7234972764523506e-21	15503278542883248e-24
1.349249849969994	-7665656041504557e-21	-7231675087697453e-21	14960264204527673e-24
1.349369873974795	-7666137367006581e-21	-72283666469469265e-22	1441747157424067e-23
1.349489897979596	-7666603543477271e-21	-72250474602211096e-22	13874902018984336e-24
1.3496099219843969	-7667054587236904e-21	-722171754541541e-20	13332556853679067e-24
1.3497299459891978	-766749051482607e-20	-7218376920397479e-21	12790437452225856e-24
1.3498499699939988	-7667911342656986e-21	-7215025603140787e-21	12248545146892331e-24
1.3499699939987997	-7668317087180035e-21	-7211663611499108e-21	11706881264741953e-24
1.3500900180036006	-7668707764887234e-21	-72082909633452985e-22	11165447179675714e-24
1.3502100420084018	-7669083392234169e-21	-72049076765765e-19	10624244175388986e-24
1.3503300660132027	-7669443985744082e-21	-7201513769063833e-21	10083273604966081e-24
1.3504500900180036	-7669789561850007e-21	-7198109258640256e-21	9542536798939905e-24
1.3505701140228046	-767012013715325e-20	-71946941632376055e-22	9002035061822511e-24
1.3506901380276055	-7670435728090313e-21	-7191268500610776e-21	8461769720677359e-24
1.3508101620324064	-7670736351252094e-21	-7187832288681195e-21	7921742100833185e-24
1.3509301860372074	-7671022023125404e-21	-7184385545212432e-21	7381953489454807e-24
1.3510502100420083	-7671292760295934e-21	-71809282880669345e-22	6842405192789003e-24
1.3511702340468095	-7671548579312945e-21	-7177460535053373e-21	6303098530960338e-24
1.3512902580516104	-7671789496736109e-21	-7173982304001236e-21	5764034794603079e-24
1.3514102820564113	-7672015529128565e-21	-71704936126775615e-22	52252152899640025e-25
1.3515303060612123	-7672226693065595e-21	-7166994478889285e-21	4686641293799587e-24
1.3516503300660132	-7672423005181464e-21	-7163484920431201e-21	41483140984788225e-25
1.3517703540708141	-767260448204278e-20	-7159964955079021e-21	3610235006779039e-24
1.351890378075615	-7672771140257786e-21	-7156434600585904e-21	307240527810948e-23
1.352010402080416	-7672922996486767e-21	-7152893874748378e-21	25348262013696887e-25
1.352130426085217	-7673060067325821e-21	-7149342795260624e-21	1997499053316143e-24
1.352250450090018	-7673182369371048e-21	-7145781379917435e-21	14604250968275334e-25
1.352370474094819	-7673289919339979e-21	-7142209646461561e-21	9236056121297853e-25
1.35249049809962	-767338273384259e-20	-713862761258198e-20	3870418464890779e-25
1.352610522104421	-7673460829540901e-21	-7135035296040523e-21	-14926490599087572e-26
1.3527305461092218	-7673524223112543e-21	-7131432714543515e-21	-6853134327383659e-25
1.3528505701140228	-7673572931247291e-21	-71278198857521735e-22	-12211024552621907e-25
1.3529705941188237	-7673606970608898e-21	-71241968273971085e-22	-17566307176225537e-25
1.3530906181236246	-7673626357876731e-21	-7120563557182907e-21	-2291896991635234e-24
1.3532106421284258	-7673631109789136e-21	-7116920092763851e-21	-28269000057479232e-25
1.3533306661332267	-767362124306191e-20	-7113266451801159e-21	-33616385369805712e-25
1.3534506901380277	-7673596774322375e-21	-7109602652018501e-21	-3896111372761468e-24
1.3535707141428286	-767355772039735e-20	-7105928710999035e-21	-4430317238068859e-24
1.3536907381476295	-767350409798008e-20	-7102244646405714e-21	-4964254920331035e-24
1.3538107621524305	-7673435923798502e-21	-7098550475911902e-21	-5497923198302668e-24
1.3539307861572314	-7673353214577086e-21	-7094846217095552e-21	-6031320854207878e-24
1.3540508101620323	-7673255987128771e-21	-70911318876300256e-22	-6564446644249933e-24
1.3541708341668333	-7673144258178027e-21	-70874075050689905e-22	-70972993870821455e-25
1.3542908581716344	-7673018044480548e-21	-7083673087077136e-21	-7629877852785572e-24
1.3544108821764353	-7672877362845804e-21	-7079928651222006e-21	-8162180821849607e-24
1.3545309061812363	-7672722229999998e-21	-7076174215060738e-21	-869420709558033e-23
1.3546509301860372	-7672552662794235e-21	-70724097962146515e-22	-9225955478753267e-24
1.3547709541908382	-767236867798421e-20	-7068635412220067e-21	-9757424770939771e-24
1.354890978195639	-767217029237939e-20	-7064851080661877e-21	-10288613771711197e-24
1.35501100220044	-7671957522780576e-21	-706105681904344e-20	-10819521296251411e-24
1.355131026205241	-7671730386026726e-21	-7057252644986078e-21	-11350146159744279e-24
1.355251050210042	-7671488898948128e-21	-7053438575968865e-21	-11880487161761155e-24
1.355371074214843	-7671233078303946e-21	-7049614629519446e-21	-12410543146976205e-24
1.355491098219644	-7670962940985182e-21	-7045780823156794e-21	-12940312882001037e-24
1.355611122224445	-7670678503816919e-21	-7041937174382534e-21	-13469795261816797e-24
1.3557311462292458	-7670379783651995e-21	-7038083700693087e-21	-13998989065178158e-24
1.3558511702340468	-7670066797336311e-21	-703422041961263e-20	-14527893152371796e-24
1.3559711942388477	-7669739561726174e-21	-70303473485612555e-22	-15056506347255194e-24
1.3560912182436486	-7669398093684832e-21	-7026464505044058e-21	-15584827489298347e-24
1.3562112422484498	-7669042410106755e-21	-70225719065123565e-22	-16112855421440697e-24
1.3563312662532507	-7668672527846518e-21	-70186695704296115e-22	-16640588986621685e-24
1.3564512902580517	-7668288463769102e-21	-7014757514222855e-21	-17168027032984923e-24
1.3565713142628526	-7667890234796734e-21	-7010835755334732e-21	-17695168420817087e-24
1.3566913382676535	-766747785780307e-20	-700690431116105e-20	-18222011996527065e-24
1.3568113622724545	-766705134969646e-20	-7002963199175677e-21	-1874855662734043e-23
1.3569313862772554	-7666610727359233e-21	-6999012436731053e-21	-19274801163135513e-24
1.3570514102820563	-766615600771535e-20	-6995052041209107e-21	-19800744488485122e-24
1.3571714342868573	-7665687207699182e-21	-6991082030066362e-21	-20326385458471763e-24
1.3572914582916584	-7665204344193058e-21	-6987102420615357e-21	-2085172295246407e-23
1.3574114822964594	-7664707434143492e-21	-6983113230253635e-21	-21376755834218164e-24
1.3575315063012603	-7664196494469241e-21	-6979114476344042e-21	-21901482990041576e-24
1.3576515303060612	-7663671542130698e-21	-6975106176214732e-21	-22425903302772388e-24
1.3577715543108622	-7663132594022334e-21	-6971088347202531e-21	-22950015672595914e-24
1.357891578315663	-7662579667151379e-21	-69670610066477345e-22	-2347381895979883e-23
1.358011602320464	-7662012778407098e-21	-6963024171871557e-21	-23997312083648414e-24
1.358131626325265	-766143194475162e-20	-6958977860186538e-21	-24520493900961893e-24
1.3582516503300661	-7660837183190439e-21	-6954922088913892e-21	-25043363362231563e-24
1.358371674334867	-7660228510638842e-21	-69508568752742195e-22	-25565919338152443e-24
1.358491698339668	-7659605944104059e-21	-6946782236618224e-21	-2608816073411402e-23
1.358611722344469	-7658969500506582e-21	-694269819019426e-20	-26610086474587735e-24
1.3587317463492699	-7658319196874458e-21	-6938604753255889e-21	-2713169545108529e-23
1.3588517703540708	-7657655050143791e-21	-6934501943061874e-21	-2765298659675175e-23
1.3589717943588717	-7656977077349567e-21	-6930389776841489e-21	-28173958822180767e-24
1.3590918183636727	-7656285295441767e-21	-69262682718465585e-22	-28694611060517405e-24
1.3592118423684736	-7655579721413744e-21	-69221374452976825e-22	-29214942199803917e-24
1.3593318663732747	-765486037231436e-20	-6917997314394644e-21	-2973495121134928e-23
1.3594518903780757	-7654127265067576e-21	-6913847896340697e-21	-3025463699013464e-23
1.3595719143828766	-7653380416732664e-21	-69096892083581746e-22	-3077399851787732e-23
1.3596919383876775	-7652619844292566e-21	-6905521267575737e-21	-3129303469129319e-23
1.3598119623924785	-7651845564784002e-21	-6901344091198372e-21	-3181174447822177e-23
1.3599319863972794	-7651057595167363e-21	-6897157696384229e-21	-3233012678925673e-23
1.3600520104020803	-7650255952547022e-21	-6892962100287989e-21	-32848180616523726e-24
1.3601720344068813	-7649440653871228e-21	-6888757320081679e-21	-3336590487755531e-23
1.3602920584116824	-7648611716218334e-21	-68845433728263045e-22	-3388329853498684e-23
1.3604120824164834	-7647769156592099e-21	-6880320275709506e-21	-34400360560127297e-24
1.3605321064212843	-7646912992036181e-21	-6876088045802697e-21	-3491708989479536e-23
1.3606521304260852	-7646043239561279e-21	-6871846700218925e-21	-3543348550856529e-23
1.3607721544308862	-7645159916237071e-21	-68675962560695025e-22	-35949546383154396e-24
1.360892178435687	-7644263039126298e-21	-6863336730405026e-21	-3646527145691192e-23
1.361012202440488	-7643352625191085e-21	-6859068140328134e-21	-3698065973410658e-23
1.361132226445289	-7642428691575706e-21	-68547905028616685e-22	-37495710173904295e-24
1.3612522504500901	-7641491255266572e-21	-6850503835104799e-21	-3801042177710434e-23
1.361372274454891	-7640540333369791e-21	-68462081540265896e-22	-38524793497668464e-24
1.361492298459692	-7639575942901267e-21	-68419034767383535e-22	-3903882433813066e-23
1.361612322464493	-763859810094282e-20	-6837589820217829e-21	-39552513288881874e-24
1.3617323464692939	-763760682453464e-20	-683326720144449e-20	-4006585934725193e-23
1.3618523704740948	-7636602130765488e-21	-6828935637500158e-21	-40578861481080364e-24
1.3619723944788957	-7635584036703308e-21	-6824595145267162e-21	-4109151873106509e-23
1.3620924184836967	-7634552559424718e-21	-6820245741808242e-21	-4160383006678037e-23
1.3622124424884976	-763350771594562e-20	-6815887444075117e-21	-4211579449249492e-23
1.3623324664932988	-7632449523436308e-21	-6811520269005625e-21	-4262741104717194e-23
1.3624524904980997	-7631377998883193e-21	-6807144233501178e-21	-4313867871946764e-23
1.3625725145029006	-7630293159409732e-21	-6802759354582882e-21	-4364959652058964e-23
1.3626925385077016	-7629195022106419e-21	-6798365649143476e-21	-44160163479092795e-24
1.3628125625125025	-7628083604044669e-21	-67939631340791645e-22	-446703786339403e-22
1.3629325865173034	-76269589222958956e-22	-6789551826312176e-21	-45180240958175855e-24
1.3630526105221044	-7625820993952329e-21	-678513174272484e-20	-45689749520252954e-24
1.3631726345269053	-7624669836140893e-21	-6780702900206423e-21	-46198903350461173e-24
1.3632926585317064	-7623505465903513e-21	-6776265315627111e-21	-46707701456538686e-24
1.3634126825365074	-7622327900353235e-21	-6771819005836274e-21	-47216142887857027e-24
1.3635327065413083	-7621137156589228e-21	-676736398769022e-20	-477242266989919e-22
1.3636527305461092	-7619933251712396e-21	-6762900278060868e-21	-4823195191676344e-23
1.3637727545509102	-7618716202808032e-21	-6758427893709118e-21	-4873931758013483e-23
1.3638927785557111	-76174860269700995e-22	-6753946851519033e-21	-49246322745416515e-24
1.364012802560512	-7616242741315116e-21	-6749457168242837e-21	-49752966474123084e-24
1.364132826565313	-7614986362935311e-21	-674495886072643e-20	-5025924783470803e-23
1.364252850570114	-7613716908955875e-21	-6740451945708159e-21	-50765165826235914e-24
1.364372874574915	-761243439643261e-20	-6735936439994025e-21	-5127071956399776e-23
1.364492898579716	-7611138842546217e-21	-67314123603536e-19	-517759080973651e-22
1.364612922584517	-76098302643507615e-22	-6726879723495741e-21	-5228073051213866e-23
1.3647329465893179	-7608508678950618e-21	-6722338546186549e-21	-52785185821260794e-24
1.3648529705941188	-7607174103465772e-21	-6717788845162637e-21	-5328927317124754e-23
1.3649729945989197	-760582655501621e-20	-6713230637167555e-21	-53792991578510696e-24
1.3650930186037207	-7604466050732325e-21	-6708663938833834e-21	-5429634016181073e-23
1.3652130426085216	-76030926076733896e-22	-6704088766925839e-21	-5479931798960114e-23
1.3653330666133228	-7601706242983675e-21	-6699505138098652e-21	-553019241442132e-22
1.3654530906181237	-7600306973772758e-21	-6694913069035108e-21	-5580415771318237e-23
1.3655731146229246	-7598894817171034e-21	-66903125763972254e-22	-5630601780833022e-23
1.3656931386277256	-7597469790260325e-21	-6685703676853963e-21	-5680750349464081e-23
1.3658131626325265	-7596031910181433e-21	-6681086387020502e-21	-5730861389954822e-23
1.3659331866373274	-7594581194080366e-21	-6676460723518962e-21	-5780934810191429e-23
1.3660532106421284	-7593117659000781e-21	-6671826702992281e-21	-5830970519794809e-23
1.3661732346469293	-7591641322071338e-21	-6667184342066049e-21	-5880968434110456e-23
1.3662932586517302	-7590152200488351e-21	-6662533657282588e-21	-5930928458248996e-23
1.3664132826565314	-75886503112850695e-22	-6657874665293509e-21	-5980850505994673e-23
1.3665333066613323	-7587135671604031e-21	-66532073825960325e-22	-6030734490784784e-23
1.3666533306661333	-75856082985548134e-22	-6648531825812279e-21	-6080580322240237e-23
1.3667733546709342	-7584068209290362e-21	-6643848011470693e-21	-6130387913624857e-23
1.3668933786757351	-758251542088903e-20	-6639155956075435e-21	-6180157175253442e-23
1.367013402680536	-75809499504916195e-22	-6634455676246889e-21	-6229888023859265e-23
1.367133426685337	-7579371815219851e-21	-66297471884146225e-22	-6279580367848925e-23
1.367253450690138	-7577781032153813e-21	-6625030509138305e-21	-6329234123782224e-23
1.367373474694939	-7576177618455124e-21	-662030565486485e-20	-6378849206657711e-23
1.36749349869974	-7574561591217749e-21	-66155726421157635e-22	-6428425525055459e-23
1.367613522704541	-7572932967566878e-21	-6610831487341429e-21	-6477962998484299e-23
1.3677335467093419	-7571291764615559e-21	-6606082207006106e-21	-6527461538473334e-23
1.3678535707141428	-756963799946643e-20	-6601324817560178e-21	-6576921060888474e-23
1.3679735947189438	-7567971689267233e-21	-6596559335414129e-21	-6626341481248688e-23
1.3680936187237447	-75662928511032596e-22	-65917857770547705e-22	-6675722714379051e-23
1.3682136427285456	-75646015020979646e-22	-6587004158840545e-21	-672506467649242e-22
1.3683336667333468	-7562897659371334e-21	-6582214497187142e-21	-6774367281893456e-23
1.3684536907381477	-75611813400260075e-22	-65774168084911655e-22	-6823630450611406e-23
1.3685737147429486	-7559452561188909e-21	-6572611109128407e-21	-687285409608357e-22
1.3686937387477496	-7557711339959208e-21	-6567797415457308e-21	-6922038135043218e-23
1.3688137627525505	-75559576934672995e-22	-6562975743857127e-21	-6971182486825711e-23
1.3689337867573514	-7554191638786331e-21	-6558146110651614e-21	-7020287068164321e-23
1.3690538107621524	-755241319303282e-20	-6553308532148902e-21	-7069351794578016e-23
1.3691738347669533	-7550622373349303e-21	-6548463024714374e-21	-7118376588004238e-23
1.3692938587717542	-75488191968158674e-22	-6543609604631878e-21	-7167361363961955e-23
1.3694138827765554	-7547003680521275e-21	-6538748288199142e-21	-7216306042480414e-23
1.3695339067813563	-75451758416254094e-22	-65338790917156275e-22	-726521054046636e-22
1.3696539307861573	-7543335697194481e-21	-6529002031430489e-21	-7314074780204183e-23
1.3697739547909582	-754148326432072e-20	-652411712360676e-20	-736289867808021e-22
1.3698939787957591	-7539618560111969e-21	-6519224384543901e-21	-7411682156031885e-23
1.37001400280056	-7537741601688214e-21	-651432383041127e-20	-7460425133221094e-23
1.370134026805361	-7535852406108726e-21	-6509415477445879e-21	-7509127530891391e-23
1.370254050810162	-7533950990503899e-21	-6504499341909026e-21	-7557789268898552e-23
1.370374074814963	-7532037371946881e-21	-64995754399596595e-22	-7606410267965713e-23
1.370494098819764	-7530111567559394e-21	-6494643787784485e-21	-7654990448469068e-23
1.370614122824565	-7528173594400708e-21	-6489704401599697e-21	-77035297346012e-21
1.370734146829366	-7526223469585605e-21	-6484757297541693e-21	-7752028046911774e-23
1.3708541708341668	-7524261210176825e-21	-647980249176075e-20	-7800485307685179e-23
1.3709741948389678	-7522286833287414e-21	-6474840000410612e-21	-7848901435909827e-23
1.3710942188437687	-7520300355980114e-21	-6469869839620737e-21	-7897276358553862e-23
1.3712142428485696	-7518301795347154e-21	-6464892025515381e-21	-7945609997728198e-23
1.3713342668533706	-751629116845301e-20	-6459906574192778e-21	-7993902273809028e-23
1.3714542908581717	-7514268492402054e-21	-64549135017112624e-22	-8042153114284911e-23
1.3715743148629727	-7512233784258762e-21	-6449912824217641e-21	-8090362440572874e-23
1.3716943388677736	-7510187061111895e-21	-6444904557745962e-21	-81385301768655e-21
1.3718143628725745	-75081283400155185e-22	-64398887183580306e-22	-8186656248396207e-23
1.3719343868773755	-7506057638028904e-21	-6434865322105243e-21	-8234740578143274e-23
1.3720544108821764	-7503974972242547e-21	-6429834385028588e-21	-8282783092554424e-23
1.3721744348869773	-7501880359722657e-21	-64247959230909896e-22	-8330783715475298e-23
1.3722944588917783	-7499773817516361e-21	-6419749952383744e-21	-8378742373527093e-23
1.3724144828965794	-7497655362691605e-21	-6414696488873245e-21	-8426658991249336e-23
1.3725345069013803	-7495525012316331e-21	-640963554851548e-20	-8474533496130587e-23
1.3726545309061813	-749338278343073e-20	-6404567147335824e-21	-8522365812536903e-23
1.3727745549109822	-7491228693088867e-21	-63994913012226096e-22	-857015586934462e-22
1.3728945789157831	-7489062758344808e-21	-6394408026197743e-21	-8617903591613685e-23
1.373014602920584	-7486884996266499e-21	-63893173381686375e-22	-8665608906138766e-23
1.373134626925385	-74846954238576985e-22	-63842192530357694e-22	-8713271741796202e-23
1.373254650930186	-748249405819329e-20	-6379113786730839e-21	-8760892025901079e-23
1.373374674934987	-7480280916309992e-21	-6374000955157791e-21	-8808469684380704e-23
1.373494698939788	-74780560152393205e-22	-6368880774203223e-21	-8856004647672666e-23
1.373614722944589	-7475819371988504e-21	-6363753259748528e-21	-8903496844132885e-23
1.37373474694939	-7473571003651508e-21	-6358618427617854e-21	-8950946200556031e-23
1.3738547709541908	-74713109272078054e-22	-6353476293687391e-21	-899835264720622e-22
1.3739747949589918	-7469039159692381e-21	-6348326873795163e-21	-9045716113827151e-23
1.3740948189637927	-7466755718128076e-21	-634317018378093e-20	-9093036530509468e-23
1.3742148429685936	-746446061955508e-20	-6338006239423738e-21	-9140313824568258e-23
1.3743348669733946	-7462153880951131e-21	-6332835056537325e-21	-918754792800236e-22
1.3744548909781957	-74598355193408045e-22	-632765665091288e-20	-9234738772116724e-23
1.3745749149829967	-7457505551766025e-21	-6322471038334651e-21	-9281886284573382e-23
1.3746949389877976	-7455163995185449e-21	-63172782345539275e-22	-9328990397024228e-23
1.3748149629925985	-745281086663406e-20	-6312078255325468e-21	-9376051043202827e-23
1.3749349869973995	-7450446183105211e-21	-63068711163623975e-22	-9423068152505931e-23
1.3750550110022004	-7448069961590517e-21	-63016568334350875e-22	-9470041656411965e-23
1.3751750350070013	-74456822190677174e-22	-62964354222237034e-22	-9516971488134074e-23
1.3752950590118023	-74432829725648575e-22	-6291206898450044e-21	-9563857578456791e-23
1.3754150830166034	-7440872239021512e-21	-6285971277780397e-21	-9610699860766736e-23
1.3755351070214044	-74384500354553185e-22	-6280728575891459e-21	-9657498268277054e-23
1.3756551310262053	-7436016378821464e-21	-6275478808437374e-21	-970425273263964e-22
1.3757751550310062	-7433571286102891e-21	-6270221991134736e-21	-9750963188628892e-23
1.3758951790358072	-74311147742946865e-22	-6264958139545751e-21	-9797629568243649e-23
1.376015203040608	-7428646860312138e-21	-6259687269305481e-21	-9844251808339977e-23
1.376135227045409	-7426167561167679e-21	-62544093960507224e-22	-9890829837273796e-23
1.37625525105021	-7423676893785272e-21	-624912453538011e-20	-9937363594503257e-23
1.376375275055011	-7421174875151329e-21	-6243832702866256e-21	-9983853013414978e-23
1.376495299059812	-7418661522191547e-21	-62385339140973856e-22	-10030298027742524e-23
1.376615323064613	-7416136851854174e-21	-6233228184633968e-21	-10076698574168486e-23
1.376735347069414	-7413600881090929e-21	-6227915529996575e-21	-10123054586252955e-23
1.3768553710742149	-7411053626837916e-21	-6222595965735267e-21	-10169366003454083e-23
1.3769753950790158	-7408495106048588e-21	-6217269507417453e-21	-10215632755862514e-23
1.3770954190838167	-740592533562609e-20	-6211936170509927e-21	-1026185478467112e-22
1.3772154430886177	-74033443325186715e-22	-6206595970507239e-21	-10308032024480829e-23
1.3773354670934186	-7400752113639886e-21	-6201248922926492e-21	-10354164410759925e-23
1.3774554910982197	-7398148695896348e-21	-6195895043198049e-21	-1040025188296656e-22
1.3775755151030207	-7395534096234571e-21	-6190534346811258e-21	-1044629437500777e-22
1.3776955391078216	-7392908331516068e-21	-6185166849225973e-21	-10492291828076428e-23
1.3778155631126225	-73902714187064344e-22	-6179792565848274e-21	-10538244179375544e-23
1.3779355871174235	-7387623374634222e-21	-6174411512085542e-21	-10584151362812155e-23
1.3780556111222244	-7384964216273701e-21	-61690237033928605e-22	-10630013320966913e-23
1.3781756351270253	-7382293960448219e-21	-6163629155167202e-21	-1067582999034894e-22
1.3782956591318263	-7379612624076534e-21	-6158227882735283e-21	-10721601310416384e-23
1.3784156831366274	-7376920224061792e-21	-6152819901529202e-21	-1076732722149476e-22
1.3785357071414284	-7374216777218667e-21	-6147405226844885e-21	-10813007660787077e-23
1.3786557311462293	-7371502300493674e-21	-6141983874090144e-21	-10858642567924959e-23
1.3787757551510302	-7368776810684138e-21	-613655585855917e-20	-10904231883233917e-23
1.3788957791558312	-73660403247226974e-22	-6131121195586051e-21	-10949775547039464e-23
1.379015803160632	-7363292859441373e-21	-6125679900454567e-21	-10995273499146696e-23
1.379135827165433	-7360534431661778e-21	-6120231988480593e-21	-1104072568022807e-22
1.379255851170234	-7357765058259302e-21	-6114777474945307e-21	-11086132031823404e-23
1.379375875175035	-7354984756090255e-21	-6109316375111674e-21	-11131492492870432e-23
1.379495899179836	-7352193541958901e-21	-6103848704218373e-21	-11176807006643696e-23
1.379615923184637	-7349391432744101e-21	-6098374477535307e-21	-11222075515029961e-23
1.379735947189438	-7346578445239713e-21	-60928937102491115e-22	-11267297957834321e-23
1.3798559711942389	-7343754596291635e-21	-6087406417630559e-21	-11312474279198681e-23
1.3799759951990398	-7340919902704135e-21	-6081912614816845e-21	-11357604419622025e-23
1.3800960192038407	-7338074381272805e-21	-6076412317068333e-21	-11402688322378896e-23
1.3802160432086417	-7335218048820993e-21	-60709055395161485e-22	-11447725930223418e-23
1.3803360672134426	-7332350922175518e-21	-6065392297325244e-21	-11492717188511803e-23
1.3804560912182438	-732947301810595e-20	-60598726056683774e-22	-11537662035487894e-23
1.3805761152230447	-7326584353437374e-21	-6054346479668869e-21	-11582560418589571e-23
1.3806961392278456	-7323684944922013e-21	-6048813934479529e-21	-11627412280917904e-23
1.3808161632326466	-73207748093381125e-22	-6043274985148214e-21	-11672217565573961e-23
1.3809361872374475	-7317853963488205e-21	-6037729646822532e-21	-1171697621756701e-22
1.3810562112422484	-7314922424141862e-21	-6032177934575493e-21	-11761688182600205e-23
1.3811762352470494	-7311980208014879e-21	-60266198634844476e-22	-11806353402386838e-23
1.3812962592518503	-7309027331923665e-21	-6021055448592917e-21	-11850971824885204e-23
1.3814162832566512	-7306063812610036e-21	-60154847049773835e-22	-118955433930229e-21
1.3815363072614524	-730308966681234e-20	-6009907647633664e-21	-11940068054237807e-23
1.3816563312662533	-7300104911288005e-21	-6004324291628699e-21	-1198454575371266e-22
1.3817763552710542	-7297109562704254e-21	-5998734651899325e-21	-12028976436283256e-23
1.3818963792758552	-7294103637920865e-21	-5993138743505544e-21	-12073360048867054e-23
1.3820164032806561	-7291087153553019e-21	-5987536581409346e-21	-12117696539075407e-23
1.382136427285457	-72880601263564104e-22	-5981928180558843e-21	-1216198585209105e-22
1.382256451290258	-72850225730451e-19	-5976313555914291e-21	-12206227936913117e-23
1.382376475295059	-7281974510333147e-21	-5970692722435944e-21	-12250422738030453e-23
1.38249649929986	-7278915954903389e-21	-5965065695034619e-21	-1229457020513608e-22
1.382616523304661	-7275846923487234e-21	-5959432488643682e-21	-12338670284453568e-23
1.382736547309462	-7272767432741495e-21	-5953793118138387e-21	-12382722924635103e-23
1.3828565713142629	-7269677499352478e-21	-5948147598416539e-21	-1242672807502676e-22
1.3829765953190638	-7266577140015162e-21	-5942495944381149e-21	-12470685679770444e-23
1.3830966193238647	-7263466371379423e-21	-5936838170850223e-21	-1251459569289598e-22
1.3832166433286657	-7260345210141975e-21	-5931174292699015e-21	-12558458060279998e-23
1.3833366673334666	-7257213672898916e-21	-59255043247368605e-22	-12602272730574682e-23
1.3834566913382678	-7254071776397267e-21	-5919828281837278e-21	-1264603965486083e-22
1.3835767153430687	-7250919537200168e-21	-5914146178764498e-21	-126897587819641e-21
1.3836967393478696	-7247756971993924e-21	-5908458030313979e-21	-12733430061924456e-23
1.3838167633526706	-7244584097391982e-21	-5902763851297656e-21	-12777053444608388e-23
1.3839367873574715	-7241400930032074e-21	-5897063656455474e-21	-1282062887988239e-22
1.3840568113622724	-7238207486508566e-21	-5891357460567279e-21	-12864156319347675e-23
1.3841768353670734	-723500378349215e-20	-58856452783764834e-22	-1290763571252379e-22
1.3842968593718743	-7231789837549435e-21	-5879927124585738e-21	-12951067011879314e-23
1.3844168833766752	-72285656652713165e-22	-5874203013931517e-21	-12994450167801153e-23
1.3845369073814764	-7225331283297262e-21	-5868472961114736e-21	-1303778513171705e-22
1.3846569313862773	-7222086708183473e-21	-5862736980805083e-21	-13081071855401694e-23
1.3847769553910783	-7218831956520844e-21	-5856995087719086e-21	-13124310290282826e-23
1.3848969793958792	-7215567044889862e-21	-5851247296491738e-21	-13167500389522913e-23
1.3850170034006801	-7212291989844993e-21	-5845493621757167e-21	-1321064210559053e-22
1.385137027405481	-7209006807970195e-21	-5839734078191133e-21	-13253735390086896e-23
1.385257051410282	-7205711515795646e-21	-5833968680395672e-21	-13296780197041835e-23
1.385377075415083	-7202406129882752e-21	-5828197442993635e-21	-1333977647770962e-22
1.385497099419884	-719909066677904e-20	-5822420380547158e-21	-13382724187507855e-23
1.385617123424685	-71957651430250985e-22	-5816637507660011e-21	-13425623279425536e-23
1.385737147429486	-7192429575118148e-21	-58108488389160134e-22	-13468473706278183e-23
1.3858571714342869	-71890839796022454e-22	-5805054388850414e-21	-13511275421922153e-23
1.3859771954390878	-7185728373012776e-21	-5799254172027084e-21	-13554028382121996e-23
1.3860972194438888	-7182362771803591e-21	-5793448202942239e-21	-1359673254160143e-22
1.3862172434486897	-7178987192529157e-21	-5787636496131128e-21	-1363938785334945e-22
1.3863372674534906	-7175601651632918e-21	-5781819066113386e-21	-13681994273997966e-23
1.3864572914582916	-7172206165674544e-21	-5775995927373087e-21	-1372455175618903e-22
1.3865773154630927	-7168800751021151e-21	-5770167094335324e-21	-13767060257942332e-23
1.3866973394678936	-71653854242636345e-22	-576433258150412e-20	-13809519733634645e-23
1.3868173634726946	-716196020177258e-20	-57584924033531396e-22	-13851930139203994e-23
1.3869373874774955	-71585251000746974e-22	-57526465742537e-19	-13894291430588401e-23
1.3870574114822964	-7155080135594349e-21	-5746795108681202e-21	-1393660356441978e-22
1.3871774354870974	-7151625324748959e-21	-5740938021026043e-21	-139788664969831e-21
1.3872974594918983	-7148160684030541e-21	-57350753256925e-19	-14021080184910273e-23
1.3874174834966992	-7144686229816621e-21	-5729207037027603e-21	-1406324458465974e-22
1.3875375075015004	-7141201978555847e-21	-5723333169452109e-21	-14105359655118554e-23
1.3876575315063013	-7137707946650029e-21	-57174537372610065e-22	-14147425352745158e-23
1.3877775555111023	-71342041505287335e-22	-571156875483949e-20	-14189441634865352e-23
1.3878975795159032	-7130690606553872e-21	-57056782365328546e-22	-14231408458457995e-23
1.3880176035207041	-7127167331135928e-21	-5699782196589252e-21	-14273325783450974e-23
1.388137627525505	-7123634340683652e-21	-5693880649351377e-21	-14315193567343565e-23
1.388257651530306	-7120091651529464e-21	-5687973609096869e-21	-14357011767981986e-23
1.388377675535107	-7116539280092524e-21	-5682061090106841e-21	-1439878034564107e-22
1.388497699539908	-7112977242680965e-21	-56761431066381166e-22	-1444049925677926e-22
1.388617723544709	-71094055556809865e-22	-56702196729457865e-22	-14482168464446943e-23
1.38873774754951	-7105824235433683e-21	-5664290803235501e-21	-14523787924755616e-23
1.388857771554311	-710223329828015e-20	-5658356511733728e-21	-14565357597459694e-23
1.3889777955591118	-70986327605424004e-22	-5652416812673873e-21	-14606877444048316e-23
1.3890978195639128	-7095022638552856e-21	-56464717202277595e-22	-1464834742444937e-22
1.3892178435687137	-7091402948631795e-21	-5640521248583691e-21	-14689767496509076e-23
1.3893378675735146	-70877737070873525e-22	-5634565411880531e-21	-14731137622410462e-23
1.3894578915783156	-7084134930198174e-21	-5628604224324797e-21	-14772457763816138e-23
1.3895779155831167	-7080486634268926e-21	-5622637699974689e-21	-1481372787978663e-22
1.3896979395879177	-70768288355921305e-22	-5616665853019377e-21	-14854947931984552e-23
1.3898179635927186	-7073161550462045e-21	-5610688697565633e-21	-14896117882766402e-23
1.3899379875975195	-70694847951035394e-22	-5604706247678594e-21	-14937237693100902e-23
1.3900580116023205	-7065798585776176e-21	-5598718517465032e-21	-14978307324130247e-23
1.3901780356071214	-7062102938789824e-21	-5592725520992686e-21	-15019326737863992e-23
1.3902980596119223	-7058397870343333e-21	-5586727272301542e-21	-1506029589683211e-22
1.3904180836167233	-7054683396685857e-21	-5580723785470615e-21	-15101214765125826e-23
1.3905381076215244	-7050959534043999e-21	-5574715074491317e-21	-15142083302673026e-23
1.3906581316263253	-7047226298637424e-21	-5568701153392357e-21	-15182901472871047e-23
1.3907781556311263	-7043483706685796e-21	-5562682036192035e-21	-15223669240851945e-23
1.3908981796359272	-7039731774391433e-21	-5556657736857477e-21	-1526438656810486e-22
1.3910182036407281	-703597051793757e-20	-5550628269374892e-21	-15305053417853653e-23
1.391138227645529	-7032199953517851e-21	-5544593647685385e-21	-15345669752801772e-23
1.39125825165033	-7028420097343266e-21	-5538553885781235e-21	-15386235539815996e-23
1.391378275655131	-70246309655415395e-22	-5532508997558444e-21	-15426750741252826e-23
1.3914982996599319	-70208325742750904e-22	-5526458996948577e-21	-15467215320856542e-23
1.391618323664733	-7017024939744501e-21	-5520403897869321e-21	-15507629244453092e-23
1.391738347669534	-70132080780670875e-22	-5514343714194125e-21	-1554799247630717e-22
1.391858371674335	-7009382005386186e-21	-5508278459804249e-21	-15588304981550838e-23
1.3919783956791358	-7005546737812174e-21	-5502208148599162e-21	-156285667237549e-21
1.3920984196839368	-7001702291491857e-21	-5496132794380326e-21	-15668777670480027e-23
1.3922184436887377	-6997848682530408e-21	-54900524110211915e-22	-15708937786337862e-23
1.3923384676935386	-69939859270243265e-22	-5483967012346637e-21	-15749047037327824e-23
1.3924584916983396	-699011404107705e-20	-5477876612158122e-21	-15789105388928915e-23
1.3925785157031407	-6986233040781609e-21	-54717812242562405e-22	-15829112806446666e-23
1.3926985397079417	-6982342942215419e-21	-5465680862418165e-21	-1586906925830911e-22
1.3928185637127426	-6978443761450695e-21	-5459575540414131e-21	-1590897471086261e-22
1.3929385877175435	-6974535514540567e-21	-5453465272004833e-21	-15948829129759645e-23
1.3930586117223445	-697061821754337e-20	-5447350070943158e-21	-1598863248238741e-22
1.3931786357271454	-6966691886496623e-21	-5441229950955105e-21	-16028384735092271e-23
1.3932986597319463	-6962756537446518e-21	-543510492574846e-20	-16068085858036985e-23
1.3934186837367473	-6958812186442717e-21	-54289750090379466e-22	-1610773581496583e-22
1.3935387077415482	-6954858849444676e-21	-5422840214492318e-21	-1614733457673545e-22
1.3936587317463494	-6950896542515933e-21	-541670055579941e-20	-16186882110559575e-23
1.3937787557511503	-6946925281602068e-21	-5410556046614966e-21	-1622637838434582e-22
1.3938987797559512	-6942945082768354e-21	-5404406700590392e-21	-16265823366522214e-23
1.3940188037607522	-69389559619569e-19	-5398252531368421e-21	-1630521702447596e-22
1.394138827765553	-6934957935142774e-21	-5392093552550152e-21	-16344559329931063e-23
1.394258851770354	-6930951018283699e-21	-5385929777750563e-21	-1638385024923389e-22
1.394378875775155	-6926935227370354e-21	-53797612205698855e-22	-16423089753414555e-23
1.394498899779956	-6922910578311889e-21	-5373587894571055e-21	-16462277810207204e-23
1.394618923784757	-6918877087078168e-21	-5367409813340426e-21	-16501414390641955e-23
1.394738947789558	-691483476958181e-20	-53612269903958315e-22	-16540499464361147e-23
1.394858971794359	-6910783641745841e-21	-5355039439315819e-21	-16579533001527536e-23
1.3949789957991598	-6906723719503696e-21	-5348847173594802e-21	-16618514969701792e-23
1.3950990198039608	-69026550187333e-19	-53426502067445425e-22	-16657445342342647e-23
1.3952190438087617	-6898577555322985e-21	-5336448552261189e-21	-16696324090133274e-23
1.3953390678135627	-6894491345187104e-21	-5330242223663441e-21	-16735151182716013e-23
1.3954590918183636	-6890396404181029e-21	-5324031234381528e-21	-1677392659042709e-22
1.3955791158231647	-6886292748163603e-21	-53178155978942515e-22	-16812650285857877e-23
1.3956991398279657	-6882180393033566e-21	-5311595327604085e-21	-16851322238650712e-23
1.3958191638327666	-6878059354604657e-21	-5305370436982024e-21	-16889942422437798e-23
1.3959391878375675	-6873929648702759e-21	-5299140939430541e-21	-16928510808943142e-23
1.3960592118423685	-6869791291202326e-21	-5292906848338233e-21	-1696702736815603e-22
1.3961792358471694	-68656442978945464e-22	-5286668177093695e-21	-1700549207440255e-22
1.3962992598519703	-6861488684610506e-21	-528042493908986e-20	-17043904898539353e-23
1.3964192838567713	-6857324467111903e-21	-52741771476589455e-22	-17082265812637387e-23
1.3965393078615722	-6853151661241966e-21	-5267924816180006e-21	-17120574791716636e-23
1.3966593318663734	-6848970282755454e-21	-5261667957943625e-21	-17158831806460273e-23
1.3967793558711743	-6844780347448759e-21	-5255406586299367e-21	-1719703683258217e-22
1.3968993798759752	-68405818710592925e-22	-5249140714523072e-21	-17235189840418552e-23
1.3970194038807762	-68363748693574256e-22	-5242870355953895e-21	-1727329080394857e-22
1.397139427885577	-6832159358115264e-21	-5236595523821705e-21	-1731133969905957e-22
1.397259451890378	-6827935353014708e-21	-5230316231390197e-21	-17349336499557222e-23
1.397379475895179	-6823702869831333e-21	-52240324919430176e-22	-1738728117595123e-22
1.39749949989998	-6819461924241835e-21	-521774431870136e-20	-1742517370569019e-22
1.397619523904781	-6815212532013115e-21	-5211451724863002e-21	-17463014062579774e-23
1.397739547909582	-6810954708790645e-21	-5205154723655209e-21	-17500802221466494e-23
1.397859571914383	-6806688470270203e-21	-5198853328282696e-21	-1753853815719686e-22
1.3979795959191839	-6802413832178791e-21	-5192547551907678e-21	-17576221844096962e-23
1.3980996199239848	-6798130810097697e-21	-518623740771839e-20	-17613853257013312e-23
1.3982196439287857	-67938394197764734e-22	-5179922908825005e-21	-17651432374261866e-23
1.3983396679335867	-6789539676831102e-21	-51736040684279005e-22	-17688959166178853e-23
1.3984596919383876	-6785231596922667e-21	-5167280899606025e-21	-17726433613682313e-23
1.3985797159431885	-6780915195635923e-21	-5160953415506847e-21	-17763855690924868e-23
1.3986997399479897	-6776590488638892e-21	-5154621629173753e-21	-17801225372406082e-23
1.3988197639527906	-6772257491504188e-21	-514828555374814e-20	-1783854263696233e-22
1.3989397879575916	-6767916219872078e-21	-5141945202265588e-21	-17875807459960535e-23
1.3990598119623925	-6763566689315173e-21	-51356005878041774e-22	-17913019816420683e-23
1.3991798359671934	-6759208915428638e-21	-5129251723387344e-21	-1795017968760776e-22
1.3992998599719944	-6754842913798964e-21	-5122898622051536e-21	-1798728704680702e-22
1.3994198839767953	-6750468699965803e-21	-5116541296814117e-21	-18024341871987482e-23
1.3995399079815962	-67460862894740126e-22	-511017976067684e-20	-1806134414094468e-22
1.3996599319863974	-67416956979118176e-22	-51038140266353865e-22	-1809829383268846e-22
1.3997799559911983	-6737296940742543e-21	-5097444107649875e-21	-18135190922238809e-23
1.3998999799959992	-6732890033561353e-21	-5091070016689098e-21	-18172035389993346e-23
1.4000200040008002	-6728474991850655e-21	-5084691766697562e-21	-18208827213227197e-23
1.4001400280056011	-6724051831134489e-21	-50783093706111004e-22	-18245566369562427e-23
1.400260052010402	-671962056685016e-20	-5071922841329117e-21	-18282252840264024e-23
1.400380076015203	-67151812145598705e-22	-506553219180219e-20	-18318886599311135e-23
1.400500100020004	-6710733789695722e-21	-5059137434855997e-21	-1835546763039736e-22
1.400620124024805	-6706278307721039e-21	-50527385834281055e-22	-18391995909756986e-23
1.400740148029606	-67018147841095554e-22	-5046335650359807e-21	-1842847141709375e-22
1.400860172034407	-6697343234286432e-21	-5039928648471574e-21	-1846489413315222e-22
1.4009801960392079	-6692863673702851e-21	-5033517590653271e-21	-18501264034513631e-23
1.4011002200440088	-66883761177805034e-22	-50271024897097574e-22	-18537581106085887e-23
1.4012202440488097	-6683880581925469e-21	-502068335843809e-20	-18573845322542026e-23
1.4013402680536107	-6679377081547297e-21	-5014260209646598e-21	-18610056666708286e-23
1.4014602920584116	-66748656320399224e-22	-5007833056075092e-21	-1864621511759451e-22
1.4015803160632125	-66703462488007514e-22	-5001401910550117e-21	-18682320659067775e-23
1.4017003400680137	-66658189471578005e-22	-4994966785797604e-21	-1871837326701542e-22
1.4018203640728146	-6661283742527557e-21	-4988527694578179e-21	-1875437292547799e-22
1.4019403880776156	-6656740650232834e-21	-4982084649564865e-21	-18790319614506168e-23
1.4020604120824165	-6652189685648485e-21	-4975637663528695e-21	-18826213314324103e-23
1.4021804360872174	-66476308640886494e-22	-4969186749127948e-21	-18862054007931506e-23
1.4023004600920184	-6643064200863996e-21	-4962731919085084e-21	-18897841676246419e-23
1.4024204840968193	-6638489711290399e-21	-4956273186057514e-21	-18933576301921606e-23
1.4025405081016202	-6633907410702813e-21	-494981056265581e-20	-18969257865181222e-23
1.4026605321064214	-6629317314335581e-21	-4943344061588556e-21	-1900488634937192e-22
1.4027805561112223	-6624719437549678e-21	-4936873695466325e-21	-19040461734544378e-23
1.4029005801160233	-6620113795549956e-21	-4930399476881474e-21	-1907598400664734e-22
1.4030206041208242	-6615500403595043e-21	-49239214184784025e-22	-19111453145731483e-23
1.4031406281256251	-66108792769990765e-22	-4917439532807835e-21	-19146869136184297e-23
1.403260652130426	-6606250430946092e-21	-4910953832456058e-21	-19182231959270768e-23
1.403380676135227	-6601613880666962e-21	-4904464329991143e-21	-1921754159833755e-22
1.403500700140028	-659696964141511e-20	-4897971037942997e-21	-19252798038466024e-23
1.4036207241448289	-6592317728395386e-21	-489147396889357e-20	-19288001259880339e-23
1.40374074814963	-6587658156771009e-21	-48849731353059825e-22	-19323151250957848e-23
1.403860772154431	-6582990941760708e-21	-4878468549718816e-21	-1935824799140229e-22
1.4039807961592319	-65783160985224964e-22	-4871960224597793e-21	-19393291466295037e-23
1.4041008201640328	-6573633642264695e-21	-486544817245721e-20	-1942828165915622e-22
1.4042208441688337	-6568943588089807e-21	-4858932405735032e-21	-1946321855524069e-22
1.4043408681736347	-65642459511836004e-22	-4852412936899586e-21	-1949810213997677e-22
1.4044608921784356	-65595407466763345e-22	-4845889778366287e-21	-19532932395670277e-23
1.4045809161832365	-6554827989654899e-21	-4839362942568766e-21	-19567709309137316e-23
1.4047009401880377	-6550107695284246e-21	-48328324419059585e-22	-19602432863898012e-23
1.4048209641928386	-6545379878654736e-21	-48262982888193015e-22	-19637103047115412e-23
1.4049409881976396	-6540644554832442e-21	-4819760495638342e-21	-19671719840054502e-23
1.4050610122024405	-65359017389320095e-22	-4813219074760282e-21	-19706283234041666e-23
1.4051810362072414	-6531151446019512e-21	-4806674038551097e-21	-1974079320826022e-22
1.4053010602120424	-652639369114541e-20	-48001253993056395e-22	-1977524975334266e-22
1.4054210842168433	-6521628489379247e-21	-4793573169388152e-21	-19809652854543836e-23
1.4055411082216442	-6516855855722911e-21	-4787017361097823e-21	-19844002494689983e-23
1.4056611322264454	-6512075805249415e-21	-4780457986749455e-21	-19878298664413596e-23
1.4057811562312463	-6507288352955443e-21	-47738950586049406e-22	-1991254134706133e-22
1.4059011802360473	-6502493513844618e-21	-4767328588970408e-21	-1994673053049012e-22
1.4060212042408482	-6497691302910155e-21	-4760758590094741e-21	-19980866202036485e-23
1.4061412282456491	-6492881735195577e-21	-4754185074173911e-21	-2001494834816958e-22
1.40626125225045	-6488064825579606e-21	-474760805351318e-20	-20048976955878983e-23
1.406381276255251	-6483240589116174e-21	-4741027540286838e-21	-20082952010593014e-23
1.406501300260052	-6478409040718697e-21	-4734443546703868e-21	-20116873502944166e-23
1.4066213242648529	-64735701953352875e-22	-4727856084969784e-21	-2015074141957507e-22
1.406741348269654	-6468724067877629e-21	-4721265167248467e-21	-20184555747301824e-23
1.406861372274455	-6463870673311181e-21	-4714670805714208e-21	-20218316473981368e-23
1.406981396279256	-6459010026504258e-21	-4708073012484916e-21	-20252023588684942e-23
1.4071014202840568	-6454142142398034e-21	-4701471799727075e-21	-20285677079269482e-23
1.4072214442888578	-6449267035836537e-21	-4694867179555126e-21	-2031927693411234e-22
1.4073414682936587	-6444384721717572e-21	-4688259164067031e-21	-20352823141937815e-23
1.4074614922984596	-6439495214914659e-21	-4681647765394578e-21	-20386315689908951e-23
1.4075815163032606	-6434598530285704e-21	-4675032995558534e-21	-20419754570046023e-23
1.4077015403080617	-6429694682667797e-21	-4668414866675075e-21	-20453139768991657e-23
1.4078215643128626	-6424783686915375e-21	-46617933907458844e-22	-2048647127599057e-22
1.4079415883176636	-6419865557815221e-21	-4655168579871527e-21	-20519749081154837e-23
1.4080616123224645	-6414940310195752e-21	-4648540446046748e-21	-20552973174423061e-23
1.4081816363272655	-6410007958887118e-21	-46419090012862416e-22	-20586143543825652e-23
1.4083016603320664	-640506851862753e-20	-4635274257577815e-21	-20619260181035937e-23
1.4084216843368673	-6400122004222852e-21	-4628636226932693e-21	-20652323074951684e-23
1.4085417083416683	-63951684304616035e-22	-462199492128057e-20	-20685332214644137e-23
1.4086617323464692	-6390207812055973e-21	-4615350352623129e-21	-207182875931744e-21
1.4087817563512703	-6385240163797948e-21	-4608702532890065e-21	-20751189198746356e-23
1.4089017803560713	-63802655003823705e-22	-460205147399112e-20	-2078403702372722e-22
1.4090218043608722	-6375283836564799e-21	-4595397187859458e-21	-20816831055973928e-23
1.4091418283656731	-6370295187043545e-21	-45887396864100274e-22	-20849571289761892e-23
1.409261852370474	-6365299566518656e-21	-458207898150053e-20	-2088225771520319e-22
1.409381876375275	-6360296989688444e-21	-4575415085035506e-21	-2091489032119559e-22
1.409501900380076	-6355287471228668e-21	-4568748008863116e-21	-20947469101320615e-23
1.4096219243848769	-6350271025802948e-21	-4562077764815042e-21	-209799940484659e-21
1.409741948389678	-6345247668074899e-21	-4555404364766334e-21	-21012465149967963e-23
1.409861972394479	-6340217412685589e-21	-45487278205087744e-22	-21044882401316523e-23
1.40998199639928	-6335180274272614e-21	-4542048143863636e-21	-2107724579140935e-22
1.4101020204040808	-6330136267470102e-21	-4535365346586273e-21	-21109555317644357e-23
1.4102220444088818	-632508540687228e-20	-4528679440521377e-21	-21141810967184593e-23
1.4103420684136827	-6320027707099399e-21	-452199043738527e-20	-21174012733264636e-23
1.4104620924184836	-6314963182716196e-21	-4515298348934174e-21	-21206160610853786e-23
1.4105821164232846	-6309891848322105e-21	-4508603186947728e-21	-2123825459231926e-22
1.4107021404280857	-63048137184766595e-22	-4501904963089345e-21	-21270294667426193e-23
1.4108221644328867	-6299728807735924e-21	-4495203689102237e-21	-21302280832184717e-23
1.4109421884376876	-6294637130631678e-21	-4488499376727878e-21	-2133421307826816e-22
1.4110622124424885	-6289538701733863e-21	-4481792037570702e-21	-21366091399778464e-23
1.4111822364472895	-6284433535544767e-21	-4475081683359174e-21	-21397915790644095e-23
1.4113022604520904	-6279321646549332e-21	-4468368325728084e-21	-21429686242711854e-23
1.4114222844568913	-627420304928801e-20	-4461651976308753e-21	-21461402751297987e-23
1.4115423084616923	-626907775822666e-20	-4454932646747248e-21	-21493065310504433e-23
1.4116623324664932	-6263945787836345e-21	-4448210348667082e-21	-21524673913218828e-23
1.4117823564712944	-625880715260721e-20	-444148509366922e-20	-21556228553369639e-23
1.4119023804760953	-6253661866960011e-21	-4434756893318195e-21	-21587729227834362e-23
1.4120224044808962	-6248509945388364e-21	-4428025759210634e-21	-21619175928806744e-23
1.4121424284856972	-6243351402262717e-21	-4421291702902397e-21	-21650568651429558e-23
1.412262452490498	-6238186252036787e-21	-4414554735946742e-21	-21681907390498634e-23
1.412382476495299	-6233014509126125e-21	-44078148698951936e-22	-217131921408098e-21
1.4125025005001	-6227836187894242e-21	-4401072116214273e-21	-21744422899067084e-23
1.412622524504901	-6222651302779242e-21	-4394326486469383e-21	-2177559965902548e-22
1.412742548509702	-62174598681238175e-22	-4387577992122707e-21	-21806722414439983e-23
1.412862572514503	-62122618982602545e-22	-438082664469628e-20	-2183779116426976e-22
1.412982596519304	-6207057407591962e-21	-4374072455576826e-21	-21868805901749389e-23
1.4131026205241048	-62018464104200005e-22	-4367315436296787e-21	-21899766624450256e-23
1.4132226445289058	-6196628921094002e-21	-43605555982585e-19	-21930673324913053e-23
1.4133426685337067	-6191404953932375e-21	-4353792952891192e-21	-2196152600331125e-22
1.4134626925385076	-6186174523251792e-21	-4347027511622352e-21	-21992324655134565e-23
1.4135827165433086	-6180937643293898e-21	-434025928581095e-20	-2202306927448494e-22
1.4137027405481095	-6175694328392281e-21	-43334882869148356e-22	-2205375985945418e-22
1.4138227645529107	-6170444592791188e-21	-43267145262131795e-22	-22084396405532003e-23
1.4139427885577116	-6165188450755685e-21	-4319938015152555e-21	-22114978911851046e-23
1.4140628125625125	-615992591656081e-20	-4313158765026012e-21	-22145507373727558e-23
1.4141828365673135	-6154657004387061e-21	-430637678719252e-20	-221759817869982e-21
1.4143028605721144	-6149381728507743e-21	-429959209293472e-20	-22206402153050753e-23
1.4144228845769153	-6144100103109423e-21	-4292804693609847e-21	-2223676846407896e-22
1.4145429085817163	-6138812142397754e-21	-4286014600446766e-21	-22267080720256294e-23
1.4146629325865172	-613351786056017e-20	-4279221824771487e-21	-22297338920021503e-23
1.4147829565913184	-6128217271782373e-21	-4272426377818078e-21	-22327543060078614e-23
1.4149029805961193	-6122910390250931e-21	-4265628270857039e-21	-2235769313782554e-22
1.4150230046009202	-6117597230056136e-21	-4258827515125907e-21	-2238778915152756e-22
1.4151430286057212	-6112277805422721e-21	-4252024121827527e-21	-22417831099796892e-23
1.415263052610522	-6106952130415823e-21	-42452181022020405e-22	-22447818981072287e-23
1.415383076615323	-6101620219161295e-21	-4238409467404586e-21	-22477752793965966e-23
1.415503100620124	-6096282085819686e-21	-4231598228651885e-21	-22507632535875843e-23
1.415623124624925	-609093774443098e-20	-4224784397097343e-21	-22537458205761085e-23
1.415743148629726	-6085587209121897e-21	-4217967983926457e-21	-22567229804142108e-23
1.415863172634527	-6080230493897727e-21	-4211149000238855e-21	-22596947328069883e-23
1.415983196639328	-6074867612915549e-21	-42043274571792674e-22	-2262661077910566e-22
1.4161032206441289	-6069498580154632e-21	-4197503365880283e-21	-22656220154820828e-23
1.4162232446489298	-6064123409680981e-21	-4190676737419845e-21	-2268577545330719e-22
1.4163432686537307	-605874211549208e-20	-4183847582909725e-21	-22715276676299467e-23
1.4164632926585317	-6053354711650465e-21	-417701591341052e-20	-22744723821715995e-23
1.4165833166633326	-6047961212107648e-21	-4170181739996705e-21	-2277411689233233e-22
1.4167033406681335	-604256163087586e-20	-41633450736751e-19	-22803455884679025e-23
1.4168233646729347	-6037155981944778e-21	-4156505925557476e-21	-22832740799796913e-23
1.4169433886777356	-6031744279257241e-21	-414966430659601e-20	-22861971639941137e-23
1.4170634126825365	-6026326536789917e-21	-4142820227822676e-21	-2289114840250961e-22
1.4171834366873375	-6020902768463093e-21	-4135973700236488e-21	-22920271090971778e-23
1.4173034606921384	-6015472988234356e-21	-4129124734831256e-21	-22949339703419447e-23
1.4174234846969394	-6010037210016188e-21	-41222733425522184e-22	-22978354243322063e-23
1.4175435087017403	-6004595447695049e-21	-4115419534344612e-21	-23007314707036708e-23
1.4176635327065412	-5999147715193831e-21	-4108563321187503e-21	-23036221099073662e-23
1.4177835567113424	-5993694026389454e-21	-41017047139732185e-22	-23065073419432924e-23
1.4179035807161433	-5988234395164042e-21	-40948437236452626e-22	-23093871669675747e-23
1.4180236047209442	-5982768835339006e-21	-4087980361104637e-21	-231226158518838e-21
1.4181436287257452	-5977297360799071e-21	-4081114637183823e-21	-23151305966057079e-23
1.418263652730546	-59718199853777895e-22	-40742465628254565e-22	-2317994201618545e-22
1.418383676735347	-5966336722879224e-21	-40673761488403334e-22	-23208524001748498e-23
1.418503700740148	-5960847587149938e-21	-40605034061294565e-22	-23237051923787055e-23
1.418623724744949	-5955352591947155e-21	-40536283454802036e-22	-23265525787158348e-23
1.4187437487497498	-5949851751104428e-21	-4046750977729392e-21	-23293945593597098e-23
1.418863772754551	-5944345078360766e-21	-4039871313683482e-21	-2332231134397067e-22
1.418983796759352	-5938832587515028e-21	-4032989364144597e-21	-2335062304105462e-22
1.4191038207641529	-5933314292287141e-21	-4026105139870624e-21	-23378880687797976e-23
1.4192238447689538	-5927790206447341e-21	-4019218651676697e-21	-23407084286976299e-23
1.4193438687737547	-5922260343720759e-21	-40123299102625895e-22	-23435233839977365e-23
1.4194638927785557	-5916724717816048e-21	-4005438926396598e-21	-2346332935217882e-22
1.4195839167833566	-5911183342421043e-21	-3998545710798447e-21	-23491370825662328e-23
1.4197039407881575	-590563623124353e-20	-3991650274198268e-21	-23519358261989143e-23
1.4198239647929587	-5900083397989558e-21	-3984752627275885e-21	-23547291666363435e-23
1.4199439887977596	-5894524856310535e-21	-3977852780721533e-21	-23575171041734233e-23
1.4200640128025606	-5888960619847457e-21	-3970950745209832e-21	-2360299639122404e-22
1.4201840368073615	-5883390702267344e-21	-396404653141974e-20	-23630767718996193e-23
1.4203040608121624	-5877815117220735e-21	-3957140149999858e-21	-23658485027652776e-23
1.4204240848169634	-58722338782696976e-22	-3950231611562355e-21	-23686148323612266e-23
1.4205441088217643	-5866646999089925e-21	-39433209267497604e-22	-2371375760878286e-22
1.4206641328265652	-5861054493240883e-21	-3936408106139551e-21	-23741312886807475e-23
1.4207841568313662	-5855456374310661e-21	-3929493160336091e-21	-2376881416479848e-22
1.4209041808361673	-58498526558812755e-22	-3922576099946347e-21	-23796261444317124e-23
1.4210242048409683	-5844243351527806e-21	-3915656935513101e-21	-23823654731087995e-23
1.4211442288457692	-583862847476635e-20	-3908735677599952e-21	-2385099403083568e-22
1.4212642528505701	-5833008039149434e-21	-3901812336758355e-21	-23878279346682685e-23
1.421384276855371	-5827382058211372e-21	-389488692351201e-20	-23905510682271924e-23
1.421504300860172	-5821750545456118e-21	-3887959448355127e-21	-23932688045930073e-23
1.421624324864973	-5816113514408444e-21	-3881029921810539e-21	-2395981144077963e-22
1.4217443488697739	-5810470978490773e-21	-38740983543750565e-22	-2398688087323908e-22
1.421864372874575	-5804822951265172e-21	-3867164756517737e-21	-24013896347818697e-23
1.421984396879376	-579916944615233e-20	-3860229138675543e-21	-24040857869896126e-23
1.4221044208841769	-5793510476595487e-21	-385329151131493e-20	-2406776544623679e-22
1.4222244448889778	-5787846056071709e-21	-3846351884894544e-21	-24094619079963187e-23
1.4223444688937787	-57821761979635206e-22	-3839410269809718e-21	-2412141877992241e-22
1.4224644928985797	-5776500915728039e-21	-38324666764739945e-22	-2414816454993085e-22
1.4225845169033806	-5770820222742584e-21	-3825521115296583e-21	-2417485639744782e-22
1.4227045409081815	-57651341324321814e-22	-381857359662164e-20	-24201494328891793e-23
1.4228245649129827	-5759442658163742e-21	-38116241308904647e-22	-24228078348252635e-23
1.4229445889177836	-5753745813265147e-21	-38046727283882337e-22	-24254608465765215e-23
1.4230646129225846	-5748043611142339e-21	-37977193994963993e-22	-2428108468437856e-22
1.4231846369273855	-5742336065120597e-21	-37907641545400356e-22	-2430750701172546e-22
1.4233046609321864	-5736623188519127e-21	-37838070038459515e-22	-2433387545595911e-22
1.4234246849369874	-5730904994703974e-21	-3776847957688914e-21	-2436019002384493e-22
1.4235447089417883	-57251814969397005e-22	-3769887026401804e-21	-2438645072024015e-22
1.4236647329465892	-5719452708513421e-21	-3762924220233367e-21	-2441265755416533e-22
1.4237847569513902	-5713718642736537e-21	-3755959549458371e-21	-24438810533426725e-23
1.4239047809561913	-5707979312873611e-21	-37489930243142858e-22	-24464909664616286e-23
1.4240248049609923	-5702234732170991e-21	-374202465503945e-20	-2449095495363207e-22
1.4241448289657932	-569648491389671e-20	-3735054451900824e-21	-2451694641001506e-22
1.4242648529705941	-5690729871258085e-21	-372808242506302e-20	-24542884040530677e-23
1.424384876975395	-5684969617511873e-21	-3721108584751366e-21	-2456876785506684e-22
1.424504900980196	-5679204165833299e-21	-3714132941140015e-21	-2459459785848078e-22
1.424624924984997	-5673433529436618e-21	-3707155504412661e-21	-246203740589257e-21
1.4247449489897979	-5667657721512669e-21	-370017628472611e-20	-2464609646819771e-22
1.424864972994599	-5661876755232338e-21	-36931952922206884e-22	-24671765090807096e-23
1.4249849969994	-5656090643763045e-21	-36862125370479976e-22	-24697379937335673e-23
1.425105021004201	-5650299400211493e-21	-36792280293049956e-22	-2472294101611011e-22
1.4252250450090018	-5644503037752907e-21	-3672241779118131e-21	-2474844833424278e-22
1.4253450690138028	-5638701569520878e-21	-3665253796572218e-21	-2477390190248896e-22
1.4254650930186037	-5632895008590884e-21	-3658264091770287e-21	-24799301726226297e-23
1.4255851170234046	-5627083368089578e-21	-3651272674750315e-21	-24824647818985635e-23
1.4257051410282056	-5621266661109785e-21	-36442795555763005e-22	-24849940186838504e-23
1.4258251650330065	-56154449007035645e-22	-3637284744304435e-21	-24875178840019774e-23
1.4259451890378076	-56096180999472625e-22	-36302882509518797e-22	-2490036378650917e-22
1.4260652130426086	-5603786271935439e-21	-36232900855401318e-22	-249254950375824e-21
1.4261852370474095	-5597949429610866e-21	-36162902581036993e-22	-24950572601566134e-23
1.4263052610522104	-5592107586070705e-21	-36092887785842825e-22	-24975596488348295e-23
1.4264252850570114	-5586260754321046e-21	-3602285656998175e-21	-25000566707816807e-23
1.4265453090618123	-5580408947342824e-21	-35952809032679944e-22	-25025483269859594e-23
1.4266653330666133	-5574552178126517e-21	-3588274527389218e-21	-2505034618419111e-22
1.4267853570714142	-5568690459662601e-21	-35812665392671167e-22	-25075155458617604e-23
1.4269053810762153	-5562823804930277e-21	-3574256948859003e-21	-25099911108057704e-23
1.4270254050810163	-555695222684803e-20	-3567245766044995e-21	-25124613139623775e-23
1.4271454290858172	-5551075738389859e-21	-35602330007650576e-22	-251492615640711e-21
1.4272654530906181	-55451943524551656e-22	-35532186628559406e-22	-25173856391808025e-23
1.427385477095419	-5539308081992794e-21	-35462027622437317e-22	-25198397634630665e-23
1.42750550110022	-5533416939869189e-21	-3539185308757374e-21	-2522288530121264e-22
1.427625525105021	-55275209390115085e-22	-35321663122674443e-22	-25247319402656176e-23
1.4277455491098219	-5521620092247166e-21	-35251457825664564e-22	-2527169995301254e-22
1.427865573114623	-5515714412500719e-21	-35181237295336606e-22	-2529602695939409e-22
1.427985597119424	-55098039126177945e-22	-35111001629459584e-22	-253203004339439e-21
1.428105621124225	-55038886054171315e-22	-35040750926210174e-22	-2534452038915197e-22
1.4282256451290258	-5497968503714867e-21	-3497048528316657e-21	-253686868350797e-21
1.4283456691338268	-5492043620363568e-21	-34900204798262585e-22	-2539279978265585e-22
1.4284656931386277	-548611396816636e-20	-3482990956881621e-21	-2541685924593168e-22
1.4285857171434286	-5480179559902952e-21	-3475959969268319e-21	-2544086523496858e-22
1.4287057411482296	-5474240408340041e-21	-34689275266843247e-22	-25464817759307534e-23
1.4288257651530305	-5468296526292896e-21	-34618936388570998e-22	-2548871683438758e-22
1.4289457891578317	-5462347926455356e-21	-3454858315514106e-21	-25512562470096645e-23
1.4290658131626326	-5456394621620141e-21	-34478215663151512e-22	-25536354679792095e-23
1.4291858371674335	-54504366244897615e-22	-344078340097035e-20	-25560093473882273e-23
1.4293058611722345	-5444473947810967e-21	-34337438291386427e-22	-2558377886572455e-22
1.4294258851770354	-54385066042767286e-22	-34267028604815716e-22	-2560741086763546e-22
1.4295459091818363	-5432534606584355e-21	-34196605046415973e-22	-2563098949245196e-22
1.4296659331866373	-54265579673782455e-22	-34126167712256184e-22	-2565451475197017e-22
1.4297859571914382	-542057669939474e-20	-3405571669876095e-21	-2567798665763926e-22
1.4299059811962394	-5414590815217522e-21	-33985252101739055e-22	-25701405226112584e-23
1.4300260052010403	-5408600327582065e-21	-33914774017658467e-22	-25724770465716806e-23
1.4301460292058412	-5402605249017409e-21	-33844282541894283e-22	-2574808239258486e-22
1.4302660532106422	-5396605592237341e-21	-3377377776979558e-21	-25771341018165916e-23
1.430386077215443	-5390601369783046e-21	-3370325979730991e-21	-25794546356164294e-23
1.430506101220244	-5384592594277239e-21	-33632728719925134e-22	-25817698419243473e-23
1.430626125225045	-53785792783053385e-22	-33562184632877565e-22	-2584079722180166e-22
1.4307461492298459	-53725614344388856e-22	-33491627630926474e-22	-25863842778237056e-23
1.4308661732346468	-53665390752234005e-22	-33421057809316854e-22	-258868350977437e-21
1.430986197239448	-5360512213210475e-21	-33350475263354412e-22	-2590977419818924e-22
1.431106221244249	-5354480860934353e-21	-3327988008741678e-21	-2593266009084938e-22
1.4312262452490498	-5348445030934484e-21	-33209272376133123e-22	-25955492792377466e-23
1.4313462692538508	-5342404735678326e-21	-3313865222409791e-21	-2597827231561045e-22
1.4314662932586517	-5336359987684509e-21	-33068019725688777e-22	-2600099867251793e-22
1.4315863172634526	-5330310799462994e-21	-32997374975292024e-22	-260236718774981e-21
1.4317063412682536	-5324257183450878e-21	-329267180665567e-20	-2604629194772473e-22
1.4318263652730545	-5318199152121693e-21	-3285604909428544e-21	-26068858896208247e-23
1.4319463892778557	-5312136717910802e-21	-3278536815180637e-21	-2609137273509171e-22
1.4320664132826566	-5306069893244031e-21	-32714675332994048e-22	-26113833482069304e-23
1.4321864372874575	-5299998690578428e-21	-3264397073154089e-21	-2613624115015145e-22
1.4323064612922585	-529392312232594e-20	-32573254440905128e-22	-2615859575390983e-22
1.4324264852970594	-5287843200831727e-21	-3250252655449294e-21	-2618089730826306e-22
1.4325465093018603	-5281758938523347e-21	-3243178716540694e-21	-26203145828650187e-23
1.4326665333066613	-5275670347776318e-21	-32361036367096682e-22	-26225341329989826e-23
1.4327865573114622	-5269577440887227e-21	-32290274252100987e-22	-2624748382789449e-22
1.4329065813162634	-5263480230283633e-21	-32219500913774e-19	-2626957333572155e-22
1.4330266053210643	-5257378728282941e-21	-321487164447673e-20	-26291609869950883e-23
1.4331466293258652	-5251272947174798e-21	-3207792093725542e-21	-26313593446194994e-23
1.4332666533306662	-5245162899293089e-21	-32007114484340973e-22	-26335524080066397e-23
1.433386677335467	-5239048596931799e-21	-31936297177938278e-22	-26357401785789825e-23
1.433506701340268	-5232930052394454e-21	-3186546911046473e-21	-26379226580192094e-23
1.433626725345069	-5226807277920395e-21	-31794630374068836e-22	-2640099847975308e-22
1.43374674934987	-5220680285801874e-21	-3172378106070829e-21	-26422717498003623e-23
1.4338667733546708	-5214549088260016e-21	-31652921262375483e-22	-26444383652117487e-23
1.433986797359472	-5208413697547175e-21	-3158205107055105e-21	-26465996958748017e-23
1.434106821364273	-5202274125879272e-21	-31511170577036562e-22	-26487557432640363e-23
1.4342268453690739	-5196130385465292e-21	-31440279873251945e-22	-26509065089927453e-23
1.4343468693738748	-5189982488530698e-21	-3136937905072988e-21	-26530519948303466e-23
1.4344668933786757	-5183830447222891e-21	-3129846820038723e-21	-2655192202528911e-22
1.4345869173834767	-5177674273751723e-21	-3122754741373933e-21	-2657327133406828e-22
1.4347069413882776	-5171513980245512e-21	-3115661678150354e-21	-26594567892508636e-23
1.4348269653930785	-5165349578875947e-21	-31085676394536008e-22	-2661581171778393e-22
1.4349469893978797	-515918108177655e-20	-31014726343814303e-22	-2663700282758835e-22
1.4350670134026806	-5153008501082579e-21	-30943766719570068e-22	-26658141235279265e-23
1.4351870374074815	-5146831848865108e-21	-3087279761286761e-21	-2667922696167335e-22
1.4353070614122825	-5140651137250721e-21	-3080181911361765e-21	-2670026002134229e-22
1.4354270854170834	-5134466378332175e-21	-30730831312112544e-22	-26721240432847626e-23
1.4355471094218843	-5128277584177943e-21	-3065983429847985e-21	-2674216821214881e-22
1.4356671334266853	-5122084766861698e-21	-3058882816274304e-21	-2676304337694002e-22
1.4357871574314862	-5115887938399871e-21	-30517812994934265e-22	-2678386594560933e-22
1.4359071814362871	-5109687110875678e-21	-3044678888462597e-21	-2680463593307536e-22
1.4360272054410883	-5103482296278661e-21	-30375755921650816e-22	-2682535335928743e-22
1.4361472294458892	-509727350664433e-20	-30304714195078172e-22	-26846018242633607e-23
1.4362672534506902	-5091060753929268e-21	-3023366379481876e-21	-26866630597338625e-23
1.436387277455491	-5084844050176791e-21	-3016260480978583e-21	-26887190441964026e-23
1.436507301460292	-5078623407315727e-21	-3009153732892733e-21	-26907697798540797e-23
1.436627325465093	-5072398837352096e-21	-30020461441685603e-22	-2692815268059978e-22
1.436747349469894	-506617035219651e-20	-2994937723676573e-21	-26948555108437244e-23
1.4368673734746948	-5059937963829836e-21	-29878284802976884e-22	-26968905099053475e-23
1.436987397479496	-5053701684148808e-21	-29807184228729244e-22	-26989202670142654e-23
1.437107421484297	-504746152503021e-20	-2973607560292739e-21	-2700944784234799e-22
1.4372274454890979	-5041217498460114e-21	-29664959013530473e-22	-27029640632149354e-23
1.4373474694938988	-50349696162528546e-22	-2959383454914817e-21	-27049781057067457e-23
1.4374674934986997	-5028717890355472e-21	-2952270229772229e-21	-27069869139827174e-23
1.4375875175035007	-5022462332551075e-21	-2945156234728137e-21	-2708990489465324e-22
1.4377075415083016	-5016202954744205e-21	-2938041478549834e-21	-27109888341841915e-23
1.4378275655131025	-5009939768740521e-21	-2930925970087879e-21	-27129819501515995e-23
1.4379475895179037	-5003672786408134e-21	-29238097180427775e-22	-2714969839154313e-22
1.4380676135227046	-4997402019513673e-21	-29166927311714136e-22	-27169525029790975e-23
1.4381876375275056	-4991127479902699e-21	-2909575018239345e-21	-2718929943707621e-22
1.4383076615323065	-4984849179335768e-21	-290245658796269e-20	-2720902163161343e-22
1.4384276855371074	-4978567129565632e-21	-2895337449058434e-21	-27228691633351954e-23
1.4385477095419084	-4972281342431779e-21	-28882176102123375e-22	-2724830946050638e-22
1.4386677335467093	-4965991829612368e-21	-28810970801535288e-22	-2726787513441381e-22
1.4387877575515102	-4959698602895711e-21	-28739758675061858e-22	-2728738867120717e-22
1.4389077815563112	-49534016739591e-19	-2866853981003774e-21	-2730685009413175e-22
1.4390278055611123	-4947101054565695e-21	-28597314292583276e-22	-2732625942018785e-22
1.4391478295659133	-4940796756393653e-21	-28526082209382603e-22	-27345616670365613e-23
1.4392678535707142	-4934488791123737e-21	-28454843646217795e-22	-27364921864614367e-23
1.4393878775755151	-4928177170448848e-21	-2838359868990309e-21	-27384175022016066e-23
1.439507901580316	-4921861906043677e-21	-28312347426237908e-22	-27403376163387394e-23
1.439627925585117	-4915543009533473e-21	-2824108994091759e-21	-27422525308157253e-23
1.439747949589918	-4909220492577311e-21	-2816982632031402e-21	-2744162247679538e-22
1.4398679735947189	-490289436678483e-20	-28098556649593445e-22	-27460667687863316e-23
1.43998799759952	-4896564643789084e-21	-28027281014494573e-22	-27479660965300245e-23
1.440108021604321	-4890231335182363e-21	-27955999500452536e-22	-2749860232627993e-22
1.4402280456091219	-4883894452566498e-21	-2788471219304124e-21	-2751749179352725e-22
1.4403480696139228	-4877554007501686e-21	-27813419177027954e-22	-27536329384215963e-23
1.4404680936187237	-4871210011564604e-21	-27742120538090664e-22	-2755511512245873e-22
1.4405881176235247	-4864862476312848e-21	-2767081636076245e-21	-2757384902716403e-22
1.4407081416283256	-4858511413266715e-21	-27599506729853937e-22	-27592531119668973e-23
1.4408281656331265	-4852156833975128e-21	-27528191730383927e-22	-27611161418882035e-23
1.4409481896379275	-4845798749945375e-21	-27456871446642633e-22	-27629739948742404e-23
1.4410682136427286	-4839437172678672e-21	-27385545963536095e-22	-2764826672989329e-22
1.4411882376475296	-4833072113692716e-21	-27314215364938194e-22	-2766674178141665e-22
1.4413082616523305	-4826703584420201e-21	-2724287973523455e-21	-27685165126557776e-23
1.4414282856571314	-4820331596336325e-21	-2717153915897559e-21	-2770353678526599e-22
1.4415483096619324	-4813956160924088e-21	-27100193719679574e-22	-2772185677835798e-22
1.4416683336667333	-4807577289624859e-21	-2702884350114232e-21	-2774012512699736e-22
1.4417883576715342	-48011949938192924e-22	-269574885877321e-20	-2775834185460291e-22
1.4419083816763352	-4794809284984318e-21	-2688612906255085e-21	-27776506981644355e-23
1.4420284056811363	-4788420174466762e-21	-2681476500917754e-21	-2779462053067311e-22
1.4421484296859373	-4782027673700187e-21	-26743396511234516e-22	-2781268252025071e-22
1.4422684536907382	-4775631794035756e-21	-26672023651841056e-22	-27830692975357174e-23
1.4423884776955391	-4769232546878409e-21	-26600646514255213e-22	-27848651917503076e-23
1.44250850170034	-4762829943547216e-21	-26529265181440137e-22	-2786655936698468e-22
1.442628525705141	-4756423995405483e-21	-2645787973636765e-21	-2788441534600644e-22
1.442748549709942	-4750014713767944e-21	-2638649026184478e-21	-27902219879721857e-23
1.4428685737147429	-4743602109946732e-21	-26315096840331606e-22	-2791997298565163e-22
1.442988597719544	-4737186195277396e-21	-26243699554930056e-22	-27937674688949254e-23
1.443108621724345	-47307669810321695e-22	-26172298487657855e-22	-27955325010951826e-23
1.4432286457291459	-4724344478471143e-21	-26100893720810286e-22	-2797292397334339e-22
1.4433486697339468	-4717918698886499e-21	-26029485336908145e-22	-279904716002366e-21
1.4434686937387478	-4711489653536592e-21	-2595807341766558e-21	-28007967912101195e-23
1.4435887177435487	-4705057353673707e-21	-2588665804527379e-21	-2802541293374372e-22
1.4437087417483496	-4698621810495483e-21	-25815239301516316e-22	-28042806685633914e-23
1.4438287657531506	-469218303523599e-20	-2574381726831547e-21	-2806014919240485e-22
1.4439487897579515	-468574103912843e-20	-25672392027133867e-22	-2807744047591404e-22
1.4440688137627526	-4679295833298451e-21	-25600963659295345e-22	-28094680558019003e-23
1.4441888377675536	-4672847428990531e-21	-255295322463666e-20	-2811186946387323e-22
1.4443088617723545	-4666395837360678e-21	-25458097869723514e-22	-281290072142934e-21
1.4444288857771554	-465994106954061e-20	-2538666060997001e-21	-28146093834953423e-23
1.4445489097819564	-46534831367262344e-22	-2531522054908912e-21	-281631293452822e-21
1.4446689337867573	-4647022049989423e-21	-2524377776686945e-21	-28180113771821e-20
1.4447889577915582	-464055782050353e-20	-25172332344981785e-22	-2819704713590693e-22
1.4449089817963592	-46340904592953244e-22	-25100884363787185e-22	-2821392946095874e-22
1.4450290058011603	-4627619977539028e-21	-25029433903421203e-22	-2823076077160952e-22
1.4451490298059613	-4621146386281361e-21	-24957981045034203e-22	-2824754109075761e-22
1.4452690538107622	-4614669696615878e-21	-24886525868423465e-22	-2826427044251567e-22
1.4453890778155631	-4608189919583228e-21	-24815068454149547e-22	-2828094884770038e-22
1.445509101820364	-460170706622319e-20	-2474360888176687e-21	-2829757633476121e-22
1.445629125825165	-4595221147584219e-21	-2467214723194007e-21	-2831415292416789e-22
1.445749149829966	-4588732174660125e-21	-2460068358376387e-21	-2833067864003308e-22
1.4458691738347669	-4582240158499361e-21	-2452921801755596e-21	-28347153506989853e-23
1.4459891978395678	-4575745110063645e-21	-24457750612688622e-22	-2836357754863045e-22
1.446109221844369	-4569247040353726e-21	-24386281448516775e-22	-28379950789414465e-23
1.44622924584917	-4562745960337393e-21	-24314810604612186e-22	-2839627325241373e-22
1.4463492698539708	-455624188098417e-20	-2424333816042519e-21	-28412544963302144e-23
1.4464692938587718	-45497348132236826e-22	-24171864194616824e-22	-28428765942896395e-23
1.4465893178635727	-4543224767969943e-21	-24100388786602728e-22	-28444936220339834e-23
1.4467093418683736	-4536711756199414e-21	-2402891201506996e-21	-2846105581748998e-22
1.4468293658731746	-4530195788797486e-21	-23957433958870372e-22	-28477124759326844e-23
1.4469493898779755	-4523676876633936e-21	-23885954696378775e-22	-284931430692692e-21
1.4470694138827767	-4517155030654869e-21	-23814474306811315e-22	-2850911077351137e-22
1.4471894378875776	-4510630261678021e-21	-23742992868152485e-22	-28525027896339483e-23
1.4473094618923785	-4504102580568832e-21	-23671510458872502e-22	-2854089446134578e-22
1.4474294858971795	-44975719982092224e-22	-2360002715721607e-21	-2855671049385722e-22
1.4475495099019804	-4491038525415193e-21	-2352854304092482e-21	-2857247601868035e-22
1.4476695339067813	-448450217300448e-20	-2345705818833886e-21	-2858819106114213e-22
1.4477895579115823	-4477962951791349e-21	-2338557267729524e-21	-28603855644487863e-23
1.4479095819163832	-4471420872604812e-21	-23314086585336097e-22	-2861946979664659e-22
1.4480296059211841	-4464875946187143e-21	-23242599990359186e-22	-2863503354016972e-22
1.4481496299259853	-4458328183330057e-21	-2317111296978522e-21	-28650546901598517e-23
1.4482696539307862	-4451777594789708e-21	-2309962560093949e-21	-28666009905219114e-23
1.4483896779355871	-4445224191348268e-21	-23028137961051895e-22	-28681422579480975e-23
1.448509701940388	-443866798368036e-20	-22956650127413034e-22	-2869678494450689e-22
1.448629725945189	-4432108982582034e-21	-2288516217681044e-21	-2871209702926675e-22
1.44874974994999	-44255471987027575e-22	-22813674186465335e-22	-2872735885874056e-22
1.4488697739547909	-44189826428064904e-22	-22742186233234638e-22	-28742570457040983e-23
1.4489897979595918	-44124153255444346e-22	-22670698393983946e-22	-28757731851923596e-23
1.449109821964393	-4405845257601619e-21	-22599210744642106e-22	-2877284306646022e-22
1.449229845969194	-4399272449643124e-21	-2252772336222217e-21	-28787904127539066e-23
1.4493498699739948	-43926969122889264e-22	-2245623632273104e-21	-2880291506187488e-22
1.4494698939787958	-43861186562405355e-22	-22384749703069015e-22	-2881787589496809e-22
1.4495899179835967	-4379537692069356e-21	-22313263578557785e-22	-2883278665301303e-22
1.4497099419883976	-4372954030428325e-21	-22241778025863454e-22	-28847647359601936e-23
1.4498299659931986	-4366367681886245e-21	-22170293120116896e-22	-2886245804335774e-22
1.4499499899979995	-4359778657076971e-21	-22098808937940848e-22	-2887721873012783e-22
1.4500700140028007	-4353186966544152e-21	-22027325554709043e-22	-2889192944419833e-22
1.4501900380076016	-4346592620864398e-21	-2195584304594267e-21	-2890659021384523e-22
1.4503100620124025	-4339995630595235e-21	-21884361487006787e-22	-2892120106387508e-22
1.4504300860172035	-4333396006275976e-21	-21812880953188396e-22	-2893576202325776e-22
1.4505501100220044	-4326793758432056e-21	-2174140151998266e-21	-2895027311454468e-22
1.4506701340268053	-4320188897587174e-21	-21669923262225554e-22	-2896473436583835e-22
1.4507901580316063	-43135814342554896e-22	-21598446255082643e-22	-2897914580593519e-22
1.4509101820364072	-43069713789025896e-22	-21526970573407245e-22	-289935074573866e-21
1.4510302060412081	-4300358742034827e-21	-21455496291879206e-22	-2900781934864205e-22
1.4511502300460093	-4293743534114318e-21	-21384023485230413e-22	-29022081507110165e-23
1.4512702540508102	-4287125765578027e-21	-2131255222772438e-21	-29036293959158743e-23
1.4513902780556112	-4280505446895011e-21	-21241082594361874e-22	-29050456731155583e-23
1.451510302060412	-4273882588501365e-21	-21169614658990074e-22	-29064569851203204e-23
1.451630326065213	-42672572007889514e-22	-21098148495673e-19	-29078633343587734e-23
1.451750350070014	-42606292941912635e-22	-21026684179081823e-22	-29092647238493363e-23
1.451870374074815	-4253998879080213e-21	-20955221782647387e-22	-291066115596858e-21
1.4519903980796158	-4247365965865009e-21	-2088376138058984e-21	-29120526338563546e-23
1.452110422084417	-4240730564888072e-21	-20812303046374714e-22	-29134391598198417e-23
1.452230446089218	-4234092686555141e-21	-20740846853849193e-22	-2914820736686641e-22
1.4523504700940189	-4227452341146187e-21	-2066939287610585e-21	-291619736735374e-21
1.4524704940988198	-4220809539053939e-21	-20597941187382174e-22	-2917569054301794e-22
1.4525905181036207	-421416429057745e-20	-2052649186024165e-21	-2918935800566569e-22
1.4527105421084217	-4207516606034856e-21	-20455044968149816e-22	-292029760855933e-21
1.4528305661132226	-4200866495693116e-21	-2038360058394771e-21	-29216544812638023e-23
1.4529505901180235	-4194213969896388e-21	-2031215878094475e-21	-29230064212647233e-23
1.4530706141228245	-41875590388569875e-22	-2024071963179115e-21	-2924353431597859e-22
1.4531906381276256	-4180901712886112e-21	-20169283209232544e-22	-29256955148132535e-23
1.4533106621324265	-4174242002211691e-21	-20097849585910474e-22	-29270326736517693e-23
1.4534306861372275	-4167579917043439e-21	-2002641883440577e-21	-2928364911079784e-22
1.4535507101420284	-41609154676734705e-22	-1995499102677885e-21	-292969222952591e-21
1.4536707341468293	-4154248664240377e-21	-19883566235844724e-22	-2931014632199386e-22
1.4537907581516303	-4147579517008518e-21	-19812144533412276e-22	-293233212180638e-21
1.4539107821564312	-4140908036142504e-21	-19740725991550592e-22	-2933644700914284e-22
1.4540308061612321	-4134234231794806e-21	-19669310682467536e-22	-2934952372472127e-22
1.4541508301660333	-4127558114170801e-21	-19597898677850556e-22	-2936255139342203e-22
1.4542708541708342	-4120879693394336e-21	-19526490049326384e-22	-2937553004248028e-22
1.4543908781756352	-4114198979616145e-21	-194550848685391e-20	-2938845969965159e-22
1.454510902180436	-4107515982975686e-21	-1938368320724554e-21	-2940134039616099e-22
1.454630926185237	-4100830713594204e-21	-19312285136708143e-22	-29414172156294605e-23
1.454750950190038	-4094143181529626e-21	-19240890728102616e-22	-2942695501093051e-22
1.454870974194839	-4087453396911869e-21	-1916950005257864e-21	-2943968898799776e-22
1.4549909981996398	-4080761369830953e-21	-19098113181485396e-22	-29452374115425395e-23
1.455111022204441	-4074067110311844e-21	-19026730185625618e-22	-2946501042339761e-22
1.455231046209242	-4067370628476653e-21	-18955351135585205e-22	-2947759793689442e-22
1.4553510702140429	-4060671934305246e-21	-18883976102574557e-22	-29490136688702095e-23
1.4554710942188438	-4053971037876365e-21	-18812605156875994e-22	-29502626705708856e-23
1.4555911182236447	-4047267949167273e-21	-18741238369222868e-22	-2951506801688458e-22
1.4557111422284457	-404056267822115e-20	-18669875809645964e-22	-29527460649637904e-23
1.4558311662332466	-4033855235013525e-21	-18598517548835264e-22	-29539804635193845e-23
1.4559511902380475	-4027145629537272e-21	-18527163656778187e-22	-2955209999974673e-22
1.4560712142428485	-402043387174103e-20	-18455814203661644e-22	-29564346775215467e-23
1.4561912382476496	-4013719971651501e-21	-18384469259403666e-22	-295765449883148e-21
1.4563112622524506	-40070039391488024e-22	-18313128893852892e-22	-2958869466905545e-22
1.4564312862572515	-4000285784190247e-21	-18241793176753882e-22	-29600795847621597e-23
1.4565513102620524	-399356551669585e-20	-1817046217772976e-21	-29612848550381043e-23
1.4566713342668534	-3986843146577823e-21	-1809913596636896e-21	-29624852808732283e-23
1.4567913582716543	-3980118683741436e-21	-180278146118696e-20	-2963680865025742e-22
1.4569113822764552	-397339213807895e-20	-17956498183976238e-22	-2964871610548758e-22
1.4570314062812562	-396666351947135e-20	-17885186751453314e-22	-29660575204606965e-23
1.4571514302860573	-3959932837762324e-21	-1781388038365507e-21	-29672385975024196e-23
1.4572714542908582	-3953200102796428e-21	-17742579149432683e-22	-2968414844657652e-22
1.4573914782956592	-3946465324452912e-21	-17671283117646e-19	-29695862649621596e-23
1.4575115023004601	-3939728512513882e-21	-17599992357007418e-22	-29707528615731393e-23
1.457631526305261	-3932989676842975e-21	-17528706936610974e-22	-29719146368151206e-23
1.457751550310062	-3926248827197144e-21	-17457426924353744e-22	-2973071594365717e-22
1.457871574314863	-3919505973404465e-21	-1738615238926905e-21	-2974223736688236e-22
1.4579915983196639	-3912761125216685e-21	-17314883399253966e-22	-2975371066974569e-22
1.4581116223244648	-3906014292422849e-21	-17243620022812725e-22	-29765135881390514e-23
1.458231646329266	-3899265484775573e-21	-17172362327625562e-22	-29776513033388796e-23
1.4583516703340669	-389251471200492e-20	-1710111038234416e-21	-2978784215453695e-22
1.4584716943388678	-3885761983858302e-21	-17029864254388544e-22	-2979912327137624e-22
1.4585917183436687	-38790073100467e-19	-16958624011664467e-22	-29810356420162387e-23
1.4587117423484697	-3872250700289771e-21	-1688738972203431e-21	-2982154162552847e-22
1.4588317663532706	-3865492164271608e-21	-1681616145293545e-21	-29832678920954647e-23
1.4589517903580715	-3858731711684979e-21	-16744939271571072e-22	-2984376833575775e-22
1.4590718143628725	-3851969352201834e-21	-16673723245664782e-22	-2985480989856071e-22
1.4591918383676736	-3845205095478511e-21	-16602513442324357e-22	-29865803640935495e-23
1.4593118623724746	-3838438951172217e-21	-16531309928874416e-22	-2987674959185199e-22
1.4594318863772755	-3831670928913268e-21	-16460112772275284e-22	-2988764778548425e-22
1.4595519103820764	-3824901038301624e-21	-16388922039183712e-22	-2989849824698576e-22
1.4596719343868774	-38181292890040325e-22	-16317737796664109e-22	-29909301008969325e-23
1.4597919583916783	-38113556905874924e-22	-1624656011148598e-21	-29920056103353854e-23
1.4599119823964792	-38045802526372186e-22	-16175389050132605e-22	-2993076355893576e-22
1.4600320064012802	-3797802984748834e-21	-1610422467908726e-21	-29941423405205336e-23
1.4601520304060813	-37910238964815324e-22	-16033067064980672e-22	-29952035675816224e-23
1.4602720544108823	-3784242997384099e-21	-1596191627379305e-21	-2996260039939136e-22
1.4603920784156832	-37774602969888396e-22	-15890772371773484e-22	-2997311760524757e-22
1.4605121024204841	-37706758048644887e-22	-15819635425205758e-22	-29983587327038486e-23
1.460632126425285	-37638895304895753e-22	-15748505500130794e-22	-29994009594601356e-23
1.460752150430086	-37571014833807925e-22	-15677382661800215e-22	-3000438443812037e-22
1.460872174434887	-37503116730548333e-22	-15606266976662606e-22	-30014711888126655e-23
1.4609921984396879	-3743520108954665e-21	-15535158509908872e-22	-3002499197584524e-22
1.4611122224444888	-37367268005883067e-22	-154640573271983e-20	-300352247321542e-21
1.46123224644929	-37299317573805113e-22	-153929634944764e-20	-3004541018879897e-22
1.4613522704540909	-37231349888115425e-22	-1532187707644836e-21	-3005554837683111e-22
1.4614722944588918	-37163365043174287e-22	-15250798138469884e-22	-3006563932574091e-22
1.4615923184636928	-37095363132995038e-22	-15179726745714536e-22	-30075683067794234e-23
1.4617123424684937	-3702734425150428e-21	-15108662963303834e-22	-3008567963334874e-22
1.4618323664732946	-369593084931924e-20	-15037606855995006e-22	-30095629055537643e-23
1.4619523904780956	-36891255951847224e-22	-149665584885713e-20	-30105531362463467e-23
1.4620724144828965	-3682318672083157e-21	-1489551792611954e-21	-3011538658864721e-22
1.4621924384876976	-367551008941501e-20	-14824485232763779e-22	-30125194764099583e-23
1.4623124624924986	-36686998565339107e-22	-14753460473252572e-22	-3013495591917825e-22
1.4624324864972995	-36618879827544568e-22	-1468244371184875e-21	-30144670085455183e-23
1.4625525105021004	-3655074477444155e-21	-14611435013014637e-22	-30154337296063594e-23
1.4626725345069014	-3648259349898521e-21	-1454043444097837e-21	-30163957580667256e-23
1.4627925585117023	-36414426094234786e-22	-14469442059204807e-22	-30173530972399387e-23
1.4629125825165032	-3634624265299799e-21	-1439845793236444e-21	-3018305750092376e-22
1.4630326065213042	-3627804326852488e-21	-14327482123974167e-22	-3019253719989401e-22
1.4631526305261051	-3620982803307672e-21	-14256514697949876e-22	-3020197009862696e-22
1.4632726545309063	-36141597039660717e-22	-1418555571788653e-21	-30211356231470143e-23
1.4633926785357072	-3607335038017384e-21	-14114605247379092e-22	-30220695627393435e-23
1.4635127025405081	-36005088147527883e-22	-14043663349779661e-22	-30229988319703527e-23
1.463632726545309	-3593681043386268e-21	-1397273008848371e-21	-3023923434101322e-22
1.46375275055011	-3586851733092776e-21	-13901805526860683e-22	-3024843372185365e-22
1.463872774554911	-35800208931097144e-22	-13830889727733595e-22	-30257586493276367e-23
1.4639927985597119	-35731885326111684e-22	-13759982754385156e-22	-3026669268945542e-22
1.4641128225645128	-35663546607738253e-22	-13689084669499599e-22	-30275752342136253e-23
1.464232846569314	-35595192867821784e-22	-13618195536307595e-22	-30284765480288744e-23
1.464352870574115	-35526824197608733e-22	-13547315417224495e-22	-30293732140168617e-23
1.4644728945789158	-3545844068881393e-21	-13476444375055963e-22	-3030265235005186e-22
1.4645929185837168	-35390042432475663e-22	-13405582472113264e-22	-30311526144979895e-23
1.4647129425885177	-35321629519762324e-22	-13334729770863793e-22	-3032035355409607e-22
1.4648329665933186	-3525320204205047e-21	-1326388633353208e-21	-3032913461330916e-22
1.4649529905981196	-351847600901789e-20	-13193052222845725e-22	-3033786935210947e-22
1.4650730146029205	-35116303754830283e-22	-13122227500326697e-22	-3034655780415063e-22
1.4651930386077217	-350478331269128e-20	-13051412228147485e-22	-30355200001178084e-23
1.4653130626125226	-3497934829688361e-21	-1298060646809894e-21	-3036379597493727e-22
1.4654330866173235	-34910849355442725e-22	-12909810282188752e-22	-3037234575769404e-22
1.4655531106221245	-34842336392587603e-22	-12839023732112362e-22	-3038084938344898e-22
1.4656731346269254	-34773809498879482e-22	-12768246879461126e-22	-30389306884294476e-23
1.4657931586317263	-3470526876456735e-21	-1269747978555752e-21	-303977182911086e-21
1.4659131826365273	-34636714279345088e-22	-12626722511784733e-22	-30406083638585824e-23
1.4660332066413282	-34568146133400965e-22	-1255597511936983e-21	-3041440295725728e-22
1.4661532306461291	-3449956441615998e-21	-12485237669800087e-22	-3042267628095008e-22
1.4662732546509303	-3443096921785377e-21	-12414510224059705e-22	-30430903642623963e-23
1.4663932786557312	-34362360627768554e-22	-123437928430635e-20	-3043908507350396e-22
1.4665133026605321	-34293738735225246e-22	-1227308558737067e-21	-30447220607937586e-23
1.466633326665333	-34225103629423326e-22	-12202388518399096e-22	-30455310276802927e-23
1.466753350670134	-3415645539990922e-21	-12131701696421748e-22	-3046335411618223e-22
1.466873374674935	-34087794135882407e-22	-12061025182093232e-22	-3047135215417801e-22
1.4669933986797359	-34019119926047975e-22	-11990359035781925e-22	-3047930442878072e-22
1.4671134226845368	-33950432859319174e-22	-11919703318003655e-22	-30487210967745926e-23
1.467233446689338	-33881733024609256e-22	-11849058088883938e-22	-30495071808023244e-23
1.467353470694139	-3381302051025034e-21	-1177842340857431e-21	-3050288698118464e-22
1.4674734946989398	-33744295405138333e-22	-11707799337512537e-22	-3051065651862861e-22
1.4675935187037408	-3367555779733647e-21	-11637185935390454e-22	-30518380456957817e-23
1.4677135427085417	-3360680777558453e-21	-11566583261917243e-22	-30526058825836033e-23
1.4678335667133426	-33538045427711563e-22	-11495991377010253e-22	-30533691660304674e-23
1.4679535907181436	-33469270841754786e-22	-1142541034045673e-21	-3054127899228265e-22
1.4680736147229445	-33400484105612638e-22	-11354840211566866e-22	-30548820856117487e-23
1.4681936387277454	-33331685307487133e-22	-11284281050041173e-22	-3055631728390157e-22
1.4683136627325466	-33262874534886397e-22	-1121373291493831e-21	-3056376830998242e-22
1.4684336867373475	-33194051875405292e-22	-1114319586580266e-21	-30571173966452425e-23
1.4685537107421485	-3312521741639582e-21	-1107266996201381e-21	-3057853428765911e-22
1.4686737347469494	-33056371245530902e-22	-11002155261867139e-22	-30585849306215274e-23
1.4687937587517503	-3298751344996305e-21	-10931651825193262e-22	-3059311905542761e-22
1.4689137827565513	-3291864411673201e-21	-10861159710027352e-22	-3060034356964364e-22
1.4690338067613522	-3284976333296427e-21	-10790678975801035e-22	-30607522881302696e-23
1.4691538307661531	-3278087118540468e-21	-10720209681078577e-22	-30614657024925773e-23
1.4692738547709543	-32711967761327176e-22	-10649751883912498e-22	-30621746032431785e-23
1.4693938787757552	-32643053146895473e-22	-10579305643352785e-22	-3062878993868867e-22
1.4695139027805562	-32574127428984523e-22	-10508871017347876e-22	-3063578877735007e-22
1.469633926785357	-32505190693957534e-22	-10438448064514078e-22	-30642742580681837e-23
1.469753950790158	-32436243028030262e-22	-1036803684290391e-21	-3064965138320497e-22
1.469873974794959	-323672845178348e-20	-10297637410396424e-22	-30656515218399627e-23
1.46999399879976	-3229831524908383e-21	-10227249825009443e-22	-30663334119399033e-23
1.4701140228045608	-3222933530788036e-21	-10156874144830186e-22	-30670108122285433e-23
1.470234046809362	-3216034478025799e-21	-10086510427434123e-22	-3067683725811038e-22
1.470354070814163	-32091343751955437e-22	-10016158730518157e-22	-3068352156226223e-22
1.4704740948189639	-3202233230852926e-21	-9945819111666435e-22	-306901610678742e-21
1.4705941188237648	-3195331053570949e-21	-9875491628393712e-22	-306967558087734e-21
1.4707141428285657	-31884278518731768e-22	-980517633810199e-21	-30703305818266524e-23
1.4708341668333667	-31815236343126635e-22	-9734873298019794e-22	-3070981113208887e-22
1.4709541908381676	-31746184094051666e-22	-9664582565210855e-22	-30716271782159354e-23
1.4710742148429685	-31677121856352186e-22	-9594304196912373e-22	-3072268780438675e-22
1.4711942388477695	-31608049715272507e-22	-9524038250110015e-22	-30729059229649136e-23
1.4713142628525706	-3153896775588347e-21	-9453784781563931e-22	-3073538609472265e-22
1.4714342868573715	-31469876062362526e-22	-9383543847999581e-22	-30741668434648706e-23
1.4715543108621725	-3140077471999736e-21	-9313315506359263e-22	-3074790628030538e-22
1.4716743348669734	-31331663812722566e-22	-9243099813134245e-22	-3075409966812187e-22
1.4717943588717743	-3126254342547888e-21	-9172896824720389e-22	-30760248631578335e-23
1.4719143828765753	-31193413642131504e-22	-9102706597661006e-22	-30766353204501884e-23
1.4720344068813762	-31124274547248212e-22	-9032529188100422e-22	-3077241342124004e-22
1.4721544308861771	-31055126225067176e-22	-8962364652304391e-22	-30778429314752553e-23
1.4722744548909783	-3098596875869032e-21	-8892213046460609e-22	-307844009221625e-21
1.4723944788957792	-30916802233032364e-22	-8822074426427171e-22	-3079032827590922e-22
1.4725145029005802	-30847626731030434e-22	-8751948848174929e-22	-30796211411901475e-23
1.472634526905381	-3077844233684464e-21	-8681836367535958e-22	-30802050362752076e-23
1.472754550910182	-30709249133715685e-22	-8611737040177536e-22	-30807845162808545e-23
1.472874574914983	-3064004720514449e-21	-8541650921732244e-22	-3081359584676535e-22
1.472994598919784	-3057083663421563e-21	-8471578067797969e-22	-308193024503578e-21
1.4731146229245848	-3050161750445604e-21	-8401518533703717e-22	-308249650055048e-21
1.4732346469293858	-30432389898733467e-22	-8331472374960638e-22	-30830583549155965e-23
1.473354670934187	-30363153900149834e-22	-826143964642069e-21	-3083615811652618e-22
1.4734746949389879	-3029390959161625e-21	-8191420403430225e-22	-30841688739534356e-23
1.4735947189437888	-30224657055592796e-22	-8121414701318247e-22	-3084717545183413e-22
1.4737147429485897	-3015539637486915e-21	-8051422594641811e-22	-3085261829193636e-22
1.4738347669533907	-3008612763194876e-21	-7981444138096747e-22	-30858017292453854e-23
1.4739547909581916	-3001685090917895e-21	-7911479386960019e-22	-3086337248773413e-22
1.4740748149629925	-29947566288759594e-22	-7841528395615208e-22	-30868683912124717e-23
1.4741948389677935	-29878273853289547e-22	-7771591218593346e-22	-30873951602054805e-23
1.4743148629725946	-29808973684257445e-22	-7701667910295362e-22	-3087917559117803e-22
1.4744348869773956	-2973966586417541e-21	-7631758525425761e-22	-3088435591297456e-22
1.4745549109821965	-29670350474566773e-22	-7561863117804338e-22	-30889492605087887e-23
1.4746749349869974	-2960102759713701e-21	-7491981741910084e-22	-30894585699957344e-23
1.4747949589917984	-29531697313617614e-22	-7422114451666878e-22	-3089963523279782e-22
1.4749149829965993	-29462359705627328e-22	-73522613009986e-20	-3090464124073239e-22
1.4750350070014002	-29393014854368557e-22	-7282422344314851e-22	-30909603755853443e-23
1.4751550310062012	-2932366284105238e-21	-7212597634897663e-22	-30914522813202394e-23
1.475275055011002	-2925430374708937e-21	-7142787226454075e-22	-3091939844955538e-22
1.4753950790158032	-291849376535952e-20	-7072991172673779e-22	-30924230698566035e-23
1.4755151030206042	-2911556464146002e-21	-700320952718575e-21	-3092901959544925e-22
1.4756351270254051	-29046184791469906e-22	-6933442343350082e-22	-3093376517611379e-22
1.475755151030206	-2897679818407266e-21	-6863689674440135e-22	-3093846747403983e-22
1.475875175035007	-28907404900314557e-22	-6793951573737939e-22	-3094312652548309e-22
1.475995199039808	-28838005020695445e-22	-6724228094404094e-22	-30947742365484976e-23
1.4761152230446088	-28768598625593736e-22	-6654519289365016e-22	-30952315028739963e-23
1.4762352470494098	-286991857950062e-20	-6584825211399664e-22	-3095684455080988e-22
1.476355271054211	-28629766609328602e-22	-6515145913980891e-22	-3096133096569531e-22
1.4764752950590119	-2856034114884394e-21	-6445481449011622e-22	-30965774309998917e-23
1.4765953190638128	-28490909493375516e-22	-6375831870016752e-22	-3097017461772128e-22
1.4767153430686137	-2842147172243438e-21	-630619722895992e-21	-3097453192425076e-22
1.4768353670734147	-2835202791619078e-21	-6236577578689478e-22	-30978846267404325e-23
1.4769553910782156	-2828257815399096e-21	-6166972971177742e-22	-30983117678580474e-23
1.4770754150830165	-28213122515710273e-22	-609738345890877e-21	-30987346196810484e-23
1.4771954390878175	-28143661080573534e-22	-602780909446203e-21	-30991531854707155e-23
1.4773154630926186	-2807419392771883e-21	-5958249929367485e-22	-30995674685924124e-23
1.4774354870974196	-28004721136622515e-22	-5888706015875003e-22	-30999774730880447e-23
1.4775555111022205	-27935242786301245e-22	-5819177405857155e-22	-31003832022188926e-23
1.4776755351070214	-27865758955554834e-22	-5749664151026047e-22	-3100784659523792e-22
1.4777955591118224	-27796269723495345e-22	-5680166303657572e-22	-31011818485068843e-23
1.4779155831166233	-2772677516884453e-21	-5610683914453359e-22	-3101574773071297e-22
1.4780356071214242	-27657275370211384e-22	-5541217035897467e-22	-31019634361487136e-23
1.4781556311262252	-275877704057452e-20	-5471765718812957e-22	-31023478417983863e-23
1.478275655131026	-27518260354401913e-22	-5402330014890253e-22	-31027279932989427e-23
1.4783956791358273	-2744874529447827e-21	-5332909974995782e-22	-31031038943453437e-23
1.4785157031406282	-2737922530396744e-21	-5263505650754917e-22	-31034755484243837e-23
1.4786357271454291	-27309700461062084e-22	-5194117093237915e-22	-310384295912694e-21
1.47875575115023	-2724017084355587e-21	-5124744352951252e-22	-31042061300438906e-23
1.478875775155031	-27170636529702183e-22	-5055387481368509e-22	-31045650647661127e-23
1.478995799159832	-27101097597181933e-22	-4986046528709931e-22	-310491976665897e-21
1.4791158231646329	-2703155412359798e-21	-4916721546171544e-22	-31052702394694653e-23
1.4792358471694338	-2696200618642307e-21	-4847412584381254e-22	-310561648670174e-21
1.479355871174235	-26892453863164648e-22	-4778119693468232e-22	-3105958512050755e-22
1.4794758951790359	-26822897231295467e-22	-47088429243119165e-23	-31062963190726933e-23
1.4795959191838368	-26753336367689798e-22	-4639582326807293e-22	-3106629911150266e-22
1.4797159431886378	-266837713499158e-20	-4570337951495529e-22	-3106959291909045e-22
1.4798359671934387	-26614202255064584e-22	-4501109848471102e-22	-31072844652001164e-23
1.4799559911982396	-26544629159411942e-22	-4431898067789458e-22	-31076054342327186e-23
1.4800760152030406	-26475052140482666e-22	-43627026596795154e-23	-31079222029967157e-23
1.4801960392078415	-2640547127457857e-21	-4293523673494157e-22	-3108234774631957e-22
1.4803160632126424	-2633588663819228e-21	-422436115965312e-21	-31085431530242236e-23
1.4804360872174436	-26266298307868474e-22	-41552151672057114e-23	-310884734159092e-21
1.4805561112222445	-26196706360264582e-22	-40860857462377345e-23	-31091473440790496e-23
1.4806761352270454	-26127110871560985e-22	-40169729463015655e-23	-3109443164183573e-22
1.4807961592318464	-26057511917729897e-22	-39478768166763614e-23	-31097348051831175e-23
1.4809161832366473	-25987909575038437e-22	-38787974063897446e-23	-31100222708593805e-23
1.4810362072414482	-2591830391903381e-21	-38097347652282787e-23	-31103055648032396e-23
1.4811562312462492	-2584869502581834e-21	-37406889421415235e-23	-31105846906229195e-23
1.4812762552510501	-25779082971320866e-22	-36716599862351637e-23	-3110859651909298e-22
1.4813962792558513	-257094678309238e-20	-3602647946319981e-22	-31111304521838634e-23
1.4815163032606522	-25639849680104965e-22	-3533652871492987e-22	-31113970952630077e-23
1.4816363272654531	-2557022859442891e-21	-34646748105346056e-23	-31116595845294415e-23
1.481756351270254	-25500604649035183e-22	-3395713812108167e-22	-31119179236434313e-23
1.481876375275055	-25430977919280173e-22	-33267699246775084e-23	-31121721162999383e-23
1.481996399279856	-2536134848032945e-21	-32578431969623386e-23	-31124221662806595e-23
1.4821164232846569	-2529171640675877e-21	-31889336774568525e-23	-3112668076708097e-22
1.4822364472894578	-2522208177378575e-21	-3120041414538151e-22	-3112909851745588e-22
1.482356471294259	-25152444656003498e-22	-30511664562060323e-23	-3113147494637064e-22
1.48247649529906	-25082805128308697e-22	-2982308850768209e-22	-3113381009216265e-22
1.4825965193038608	-25013163264982208e-22	-2913468646384941e-22	-31136103989526376e-23
1.4827165433086618	-24943519140487036e-22	-28446458908738814e-23	-31138356675931844e-23
1.4828365673134627	-2487387282948568e-21	-2775840632312891e-22	-31140568187634776e-23
1.4829565913182636	-2480422440599879e-21	-2707052918788505e-22	-3114273855932964e-22
1.4830766153230646	-24734573944116406e-22	-26382827972206563e-23	-311448678295273e-21
1.4831966393278655	-24664921517581623e-22	-25695303160601715e-23	-3114695603257528e-22
1.4833166633326664	-2459526720089214e-21	-25007955224871925e-23	-31149003206637493e-23
1.4834366873374676	-2452561106775636e-21	-24320784637859444e-23	-311510093871023e-21
1.4835567113422685	-2445595319147502e-21	-23633791878044375e-23	-31152974610051953e-23
1.4836767353470695	-2438629364592132e-21	-22946977414539313e-23	-31154898912089113e-23
1.4837967593518704	-243166325047256e-20	-22260341721140608e-23	-31156782329642974e-23
1.4839167833566713	-24246969840859e-19	-21573885268522108e-23	-31158624901224397e-23
1.4840368073614723	-24177305728194723e-22	-20887608526403562e-23	-3116042665857882e-22
1.4841568313662732	-24107640239287575e-22	-20201511964548086e-23	-31162187642992667e-23
1.4842768553710741	-24037973447551056e-22	-19515596050593761e-23	-31163907888639986e-23
1.4843968793758753	-23968305426069064e-22	-18829861254173602e-23	-3116558743247039e-22
1.4845169033806762	-2389863624734437e-21	-18144308038415408e-23	-3116722631143348e-22
1.4846369273854771	-23828965984460868e-22	-17458936872475142e-23	-3116882455952985e-22
1.484756951390278	-2375929470977388e-21	-16773748221128593e-23	-3117038221648466e-22
1.484876975395079	-23689622496237198e-22	-16088742544424425e-23	-3117189931768627e-22
1.48499699939988	-23619949415807154e-22	-15403920311475236e-23	-3117337589956387e-22
1.4851170234046809	-2355027554123805e-21	-14719281980204654e-23	-3117481199802624e-22
1.4852370474094818	-23480600944416827e-22	-14034828013697112e-23	-311762076512373e-21
1.4853570714142827	-2341092569788962e-21	-1335055887234822e-22	-31177562894238453e-23
1.485477095419084	-2334124987316173e-21	-12666475014081607e-23	-3117887776467321e-22
1.4855971194238848	-2327157354247572e-21	-11982576901548025e-23	-31180152299838115e-23
1.4857171434286858	-23201896777735875e-22	-11298864990979748e-23	-31181386533560285e-23
1.4858371674334867	-2313221965045617e-21	-10615339738652418e-23	-31182580506432245e-23
1.4859571914382876	-23062542232254665e-22	-9932001598499801e-23	-31183734252974993e-23
1.4860772154430886	-2299286459470605e-21	-9248851030830771e-23	-3118484780944425e-22
1.4861972394478895	-2292318680910746e-21	-8565888486066278e-23	-3118592121226921e-22
1.4863172634526904	-22853508946886134e-22	-7883114420698806e-23	-31186954500307673e-23
1.4864372874574916	-22783831079313185e-22	-7200529286667187e-23	-31187947708948005e-23
1.4865573114622925	-22714153277217375e-22	-6518133534826054e-23	-3118890087496634e-22
1.4866773354670935	-2264447561163563e-21	-5835927617287712e-23	-31189814034965346e-23
1.4867973594718944	-2257479815355283e-21	-51539119831720687e-24	-3119068722572116e-22
1.4869173834766953	-22505120973476817e-22	-4472087082639867e-23	-31191520486612e-20
1.4870374074814963	-22435444142513902e-22	-37904533646375416e-24	-311923138500772e-21
1.4871574314862972	-22365767731085187e-22	-3109011274425241e-23	-31193067355494986e-23
1.4872774554910981	-2229609180934289e-21	-24277612633346463e-24	-31193781039294544e-23
1.4873974794958993	-22226416448211175e-22	-17467037715952066e-24	-3119445493790507e-22
1.4875175035007002	-2215674171742593e-21	-10658392468089473e-24	-31195089089143535e-23
1.4876375275055012	-2208706768733887e-21	-3851681341059121e-24	-3119568353065344e-22
1.487757551510302	-22017394427841994e-22	29530912454972524e-25	-31196238295914946e-23
1.487877575515103	-2194772200938243e-21	9755920865432699e-24	-31196753424653223e-23
1.487997599519904	-218780505012537e-20	1655680308782978e-23	-3119722895381788e-22
1.488117623524705	-2180837997363405e-21	2335573351776657e-23	-3119766491845033e-22
1.4882376475295058	-2173871049573027e-21	3015270776595899e-23	-31198061357061435e-23
1.4883576715343068	-21669042137425695e-22	3694772145092923e-23	-31198418305733444e-23
1.488477695539108	-21599374968022528e-22	4374077012788205e-23	-31198735801415967e-23
1.4885977195439088	-21529709056614804e-22	5053184950511158e-23	-3119901388400764e-22
1.4887177435487098	-2146004447286902e-21	5732095515256774e-23	-3119925258664169e-22
1.4888377675535107	-21390381285723084e-22	6410808274558491e-23	-31199451946614665e-23
1.4889577915583116	-21320719563958784e-22	7089322793737973e-23	-31199612002957844e-23
1.4890778155631126	-212510593771819e-20	7767638636729107e-23	-31199732792273893e-23
1.4891978395679135	-2118140079336757e-21	8445755374838354e-23	-3119981435133895e-22
1.4893178635727145	-2111174388173126e-21	9123672570091404e-23	-31199856716235264e-23
1.4894378875775156	-21042088710759854e-22	9801389794401871e-23	-3119985992425939e-22
1.4895579115823165	-2097243534904432e-21	10478906617254757e-23	-31199824013228294e-23
1.4896779355871175	-20902783864854696e-22	11156222606834021e-23	-3119974902061201e-22
1.4897979595919184	-20833134326721237e-22	11833337335009908e-23	-31199634982319313e-23
1.4899179835967193	-20763486802818573e-22	1251025037582107e-22	-31199481936340645e-23
1.4900380076015203	-20693841360931026e-22	1318696130027039e-22	-31199289920319506e-23
1.4901580316063212	-2062419806931129e-21	13863469682656726e-23	-3119905896912384e-22
1.4902780556111221	-20554556995821746e-22	14539775093462548e-23	-31198789122131865e-23
1.490398079615923	-2048491820852427e-21	15215877112407725e-23	-3119848041455847e-22
1.4905181036207242	-2041528177451797e-21	15891775316219728e-23	-31198132885955354e-23
1.4906381276255252	-20345647762246358e-22	16567469278546895e-23	-31197746570496565e-23
1.490758151630326	-20276016238175362e-22	17242958579369305e-23	-3119732150860116e-22
1.490878175635127	-2020638727051431e-21	17918242795934847e-23	-3119685773548403e-22
1.490998199639928	-20136760926440372e-22	18593321507356236e-23	-31196355287747835e-23
1.491118223644729	-20067137272775093e-22	19268194296432478e-23	-3119581420563816e-22
1.4912382476495298	-19997516376895133e-22	19942860742102816e-23	-3119523452315559e-22
1.4913582716543308	-1992789830578684e-21	20617320425605004e-23	-3119461627777015e-22
1.491478295659132	-198582831264886e-20	2129157292895742e-22	-3119395950859985e-22
1.4915983196639329	-19788670905414307e-22	21965617842938795e-23	-31193264251726943e-23
1.4917183436687338	-19719061709316116e-22	22639454741327572e-23	-3119253054479493e-22
1.4918383676735347	-19649455605284458e-22	2331308321589995e-22	-3119175842501362e-22
1.4919583916783357	-1957985265917811e-21	239865028516667e-21	-311909479292459e-21
1.4920784156831366	-19510252937853315e-22	24659713234636074e-23	-3119009909582915e-22
1.4921984396879375	-19440656507255585e-22	25332713950686203e-23	-3118921195971805e-22
1.4923184636927385	-1937106343363401e-21	2600550459315454e-22	-31188286560290823e-23
1.4924384876975396	-19301473783463197e-22	2667808474804932e-22	-31187322936405276e-23
1.4925585117023406	-1923188762217691e-21	27350454004761507e-23	-31186321120587474e-23
1.4926785357071415	-19162305016058936e-22	28022611954980556e-23	-3118528115377689e-22
1.4927985597119424	-19092726030837948e-22	28694558191653605e-23	-3118420307370376e-22
1.4929185837167434	-19023150732025776e-22	2936629230707727e-22	-3118308691376151e-22
1.4930386077215443	-18953579185489872e-22	3003781389402521e-22	-31181932715756977e-23
1.4931586317263452	-18884011456525227e-22	30709122545140993e-23	-3118074051490505e-22
1.4932786557311462	-18814447610548263e-22	3138021785749172e-22	-3117951034867575e-22
1.493398679735947	-18744887712940708e-22	32051099427624075e-23	-3117824225445237e-22
1.4935187037407482	-1867533182862459e-21	3272176685074034e-22	-31176936269618205e-23
1.4936387277455492	-18605780023007654e-22	33392219723734143e-23	-3117559243207696e-22
1.4937587517503501	-18536232360959887e-22	340624576459711e-21	-31174210780339495e-23
1.493878775755151	-18466688907333925e-22	34732480216816825e-23	-3117279134840639e-22
1.493998799759952	-18397149727060469e-22	3540228703355526e-22	-31171334176089555e-23
1.494118823764753	-18327614884992155e-22	3607187769936841e-22	-31169839300772273e-23
1.4942388477695538	-18258084445435183e-22	367412518148362e-21	-3116830675957763e-22
1.4943588717743548	-18188558472947286e-22	3741040898314063e-22	-31166736588501137e-23
1.494478895779156	-18119037031591803e-22	3807934880507846e-22	-3116512882874248e-22
1.4945989197839569	-1804952018619535e-21	38748070887301145e-23	-31163483513955287e-23
1.4947189437887578	-17980008001064127e-22	3941657483364121e-22	-31161800681956536e-23
1.4948389677935587	-17910500539767074e-22	40084860249102114e-23	-3116008037351223e-22
1.4949589917983597	-17840997866809885e-22	4075292673933785e-22	-311583226213219e-21
1.4950790158031606	-17771500045674765e-22	41420773913124903e-23	-31156527467452594e-23
1.4951990398079615	-17702007140390358e-22	42088401376637677e-23	-3115469494642531e-22
1.4953190638127625	-17632519214785813e-22	4275580873843582e-22	-3115282509666417e-22
1.4954390878175634	-17563036332438747e-22	43422995609334117e-23	-3115091795494532e-22
1.4955591118223646	-1749355855636299e-21	44089961599973887e-23	-3114897355969287e-22
1.4956791358271655	-17424085950656573e-22	44756706319174985e-23	-3114699194820339e-22
1.4957991598319664	-17354618578532821e-22	45423229379183347e-23	-31144973158293843e-23
1.4959191838367674	-17285156502762702e-22	4608953039736234e-22	-3114291722691384e-22
1.4960392078415683	-17215699786949853e-22	46755608982314983e-23	-3114082419083952e-22
1.4961592318463692	-17146248493986674e-22	4742146474650405e-22	-3113869408875522e-22
1.4962792558511702	-17076802686730869e-22	4808709731028531e-22	-3113652695743707e-22
1.496399279855971	-17007362428100858e-22	487525062853409e-21	-311343228372174e-21
1.4965193038607723	-16937927780737508e-22	4941769128985821e-22	-3113208176114268e-22
1.4966393278655732	-1686849880725566e-21	5008265194306541e-22	-31129803768591147e-23
1.4967593518703741	-16799075570270161e-22	5074738786028758e-22	-3112748889989511e-22
1.496879375875175	-16729658132473915e-22	5141189866131671e-22	-31125137188708213e-23
1.496999399879976	-1666024655577053e-21	5207618396624834e-22	-3112274867380152e-22
1.497119423884777	-1659084090255801e-21	527402433948311e-21	-31120323393859367e-23
1.4972394478895779	-16521441235156295e-22	53404076569806e-20	-3111786138453032e-22
1.4973594718943788	-16452047615590423e-22	5406768311239617e-22	-3111536268571302e-22
1.49747949589918	-16382660105703287e-22	5473106264482219e-22	-3111282733322951e-22
1.4975995199039809	-16313278767363798e-22	5539421479129961e-22	-31110255365590644e-23
1.4977195439087818	-16243903662388828e-22	5605713917743171e-22	-3110764681896541e-22
1.4978395679135827	-1617453485252586e-21	5671983542752078e-22	-31105001732471826e-23
1.4979595919183837	-16105172399218798e-22	5738230316556549e-22	-31102320143319706e-23
1.4980796159231846	-1603581636377277e-21	5804454202163606e-22	-31099602089499495e-23
1.4981996399279855	-15966466808238836e-22	5870655162324399e-22	-31096847606746497e-23
1.4983196639327865	-15897123793410378e-22	5936833159534208e-22	-3109405673591345e-22
1.4984396879375874	-1582778738034099e-21	6002988157016893e-22	-3109122951195503e-22
1.4985597119423886	-1575845763021437e-21	6069120117393502e-22	-31088365972428006e-23
1.4986797359471895	-15689134604448401e-22	613522900433025e-21	-3108546615749122e-22
1.4987997599519904	-15619818363342072e-22	6201314780417827e-22	-31082530101578937e-23
1.4989197839567914	-15550508968096427e-22	6267377409274744e-22	-3107955784537042e-22
1.4990398079615923	-15481206479392093e-22	6333416853812612e-22	-3107654942425403e-22
1.4991598319663932	-1541191095782296e-21	6399433077554535e-22	-3107350487639368e-22
1.4992798559711942	-15342622463844144e-22	6465426044006267e-22	-31070424239259403e-23
1.499399879975995	-1527334105772861e-21	6531395716651879e-22	-31067307551622264e-23
1.4995199039807963	-15204066800156985e-22	659734205933106e-21	-31064154850692083e-23
1.4996399279855972	-15134799751306827e-22	6663265035050832e-22	-3106096617341847e-22
1.4997599519903981	-15065539971026096e-22	6729164608396815e-22	-3105774155779187e-22
1.499879975995199	-1499628751970919e-21	6795040742718639e-22	-31054481040588416e-23
1.5	-14927042457021922e-22	6860893402042476e-22	-3105118466292106e-22


==> figures/zolo_4_0.95.dat <==
x zolo
0 0.9997679078507058
0.0008001600320064013 0.9997679177492992
0.001600320064012803 0.9997679474442864
0.002400480096019204 0.9997679969332903
0.003200640128025605 0.9997680662123475
0.004000800160032006 0.9997681552759116
0.004800960192038408 0.9997682641168494
0.005601120224044809 0.9997683927264461
0.00640128025605121 0.9997685410944028
0.007201440288057612 0.9997687092088375
0.008001600320064013 0.999768897056286
0.008801760352070413 0.9997691046217045
0.009601920384076815 0.9997693318884675
0.01040208041608322 0.9997695788383715
0.01120224044808962 0.9997698454516342
0.01200240048009602 0.9997701317068971
0.01280256051210242 0.9997704375812275
0.01360272054410882 0.9997707630501166
0.01440288057611522 0.9997711080874854
0.01520304060812162 0.9997714726656837
0.01600320064012803 0.9997718567554921
0.01680336067213443 0.9997722603261247
0.01760352070414083 0.9997726833452304
0.01840368073614723 0.9997731257788955
0.01920384076815363 0.9997735875916458
0.02000400080016003 0.9997740687464485
0.02080416083216643 0.9997745692047136
0.02160432086417283 0.9997750889262993
0.02240448089617924 0.999775627869512
0.02320464092818564 0.9997761859911093
0.02400480096019204 0.999776763246304
0.02480496099219844 0.9997773595887655
0.02560512102420484 0.9997779749706244
0.02640528105621124 0.9997786093424736
0.02720544108821764 0.9997792626533734
0.02800560112022404 0.9997799348508531
0.02880576115223045 0.9997806258809161
0.02960592118423685 0.9997813356880411
0.03040608121624325 0.9997820642151887
0.03120624124824965 0.9997828114038021
0.03200640128025605 0.9997835771938126
0.03280656131226245 0.9997843615236425
0.03360672134426886 0.9997851643302103
0.03440688137627525 0.9997859855489343
0.03520704140828165 0.9997868251137352
0.03600720144028806 0.9997876829570426
0.03680736147229446 0.9997885590097982
0.03760752150430086 0.9997894532014605
0.03840768153630726 0.9997903654600095
0.03920784156831366 0.9997912957119511
0.04000800160032007 0.9997922438823215
0.04080816163232646 0.9997932098946928
0.04160832166433286 0.9997941936711783
0.04240848169633927 0.9997951951324354
0.04320864172834567 0.9997962141976739
0.04400880176035207 0.9997972507846574
0.04480896179235847 0.9997983048097129
0.04560912182436487 0.9997993761877337
0.04640928185637128 0.9998004648321842
0.04720944188837767 0.9998015706551077
0.04800960192038407 0.9998026935671305
0.04880976195239048 0.9998038334774684
0.04960992198439688 0.9998049902939327
0.05041008201640328 0.9998061639229356
0.05121024204840968 0.9998073542694974
0.05201040208041608 0.9998085612372514
0.05281056211242249 0.9998097847284503
0.05361072214442889 0.9998110246439748
0.05441088217643528 0.9998122808833366
0.05521104220844169 0.9998135533446865
0.05601120224044809 0.9998148419248231
0.05681136227245449 0.9998161465191959
0.05761152230446089 0.9998174670219148
0.05841168233646729 0.9998188033257569
0.0592118423684737 0.9998201553221712
0.0600120024004801 0.9998215229012883
0.06081216243248649 0.9998229059519268
0.0616123224644929 0.9998243043616002
0.0624124824964993 0.9998257180165248
0.0632126425285057 0.9998271468016271
0.0640128025605121 0.9998285906005503
0.06481296259251851 0.9998300492956654
0.0656131226245249 0.9998315227680734
0.06641328265653131 0.9998330108976179
0.06721344268853771 0.9998345135628924
0.0680136027205441 0.9998360306412454
0.06881376275255051 0.9998375620087919
0.06961392278455691 0.9998391075404197
0.07041408281656331 0.9998406671097989
0.07121424284856971 0.9998422405893881
0.07201440288057612 0.9998438278504459
0.07281456291258252 0.9998454287630373
0.07361472294458891 0.9998470431960433
0.07441488297659532 0.9998486710171698
0.07521504300860173 0.9998503120929546
0.07601520304060812 0.9998519662887796
0.07681536307261452 0.9998536334688766
0.07761552310462093 0.9998553134963388
0.07841568313662732 0.9998570062331276
0.07921584316863373 0.9998587115400845
0.08001600320064013 0.9998604292769383
0.08081616323264652 0.9998621593023155
0.08161632326465293 0.9998639014737508
0.08241648329665933 0.999865655647694
0.08321664332866573 0.9998674216795219
0.08401680336067213 0.9998691994235481
0.08481696339267854 0.9998709887330312
0.08561712342468494 0.9998727894601867
0.08641728345669134 0.9998746014561948
0.08721744348869774 0.9998764245712134
0.08801760352070415 0.9998782586543854
0.08881776355271054 0.9998801035538515
0.08961792358471694 0.9998819591167569
0.09041808361672335 0.9998838251892668
0.09121824364872974 0.9998857016165725
0.09201840368073615 0.9998875882429046
0.09281856371274255 0.9998894849115413
0.09361872374474894 0.9998913914648228
0.09441888377675535 0.9998933077441576
0.09521904380876176 0.9998952335900371
0.09601920384076815 0.9998971688420454
0.09681936387277455 0.9998991133388693
0.09761952390478096 0.9999010669183094
0.09841968393678736 0.9999030294172944
0.09921984396879376 0.9999050006718887
0.1000200040008002 0.9999069805173053
0.1008201640328066 0.9999089687879174
0.101620324064813 0.9999109653172693
0.1024204840968194 0.9999129699380886
0.1032206441288258 0.9999149824822976
0.1040208041608322 0.9999170027810245
0.1048209641928386 0.9999190306646155
0.105621124224845 0.9999210659626484
0.1064212842568514 0.9999231085039412
0.1072214442888578 0.9999251581165668
0.1080216043208642 0.9999272146278634
0.1088217643528706 0.9999292778644491
0.109621924384877 0.9999313476522305
0.1104220844168834 0.9999334238164183
0.1112222444488898 0.9999355061815368
0.1120224044808962 0.9999375945714404
0.1128225645129026 0.9999396888093203
0.113622724544909 0.9999417887177229
0.1144228845769154 0.9999438941185586
0.1152230446089218 0.9999460048331157
0.1160232046409282 0.9999481206820736
0.1168233646729346 0.9999502414855154
0.117623524704941 0.9999523670629393
0.1184236847369474 0.9999544972332746
0.1192238447689538 0.999956631814891
0.1200240048009602 0.9999587706256167
0.1208241648329666 0.9999609134827445
0.121624324864973 0.9999630602030511
0.1224244848969794 0.9999652106028091
0.1232246449289858 0.9999673644977976
0.1240248049609922 0.9999695217033188
0.1248249649929986 0.9999716820342097
0.125625125025005 0.9999738453048548
0.1264252850570114 0.9999760113292032
0.1272254450890178 0.9999781799207779
0.1280256051210242 0.9999803508926924
0.1288257651530306 0.9999825240576629
0.129625925185037 0.999984699228023
0.1304260852170434 0.9999868762157371
0.1312262452490498 0.9999890548324148
0.1320264052810562 0.9999912348893236
0.1328265653130626 0.9999934161974048
0.133626725345069 0.999995598567285
0.1344268853770754 0.9999977818092932
0.1352270454090818 0.9999999657334724
0.1360272054410882 1.000002150149597
0.1368273654730946 1.000004334867181
0.137627525505101 1.000006519695499
0.1384276855371074 1.000008704443599
0.1392278455691138 1.000010888920311
0.1400280056011202 1.000013072934271
0.1408281656331266 1.000015256293928
0.141628325665133 1.000017438807562
0.1424284856971394 1.000019620283295
0.1432286457291458 1.000021800529113
0.1440288057611522 1.000023979352872
0.1448289657931586 1.000026156562319
0.145629125825165 1.000028331965104
0.1464292858571714 1.000030505368793
0.1472294458891778 1.000032676580888
0.1480296059211842 1.000034845408838
0.1488297659531906 1.000037011660056
0.149629925985197 1.000039175141928
0.1504300860172035 1.000041335661841
0.1512302460492098 1.000043493027183
0.1520304060812162 1.000045647045368
0.1528305661132227 1.000047797523848
0.153630726145229 1.000049944270127
0.1544308861772354 1.000052087091779
0.1552310462092419 1.00005422579646
0.1560312062412482 1.000056360191927
0.1568313662732546 1.000058490086048
0.1576315263052611 1.000060615286823
0.1584316863372675 1.000062735602397
0.1592318463692738 1.000064850841073
0.1600320064012803 1.000066960811331
0.1608321664332867 1.000069065321841
0.161632326465293 1.000071164181482
0.1624324864972995 1.000073257199352
0.1632326465293059 1.000075344184787
0.1640328065613122 1.000077424947377
0.1648329665933187 1.000079499296979
0.1656331266253251 1.000081567043735
0.1664332866573315 1.000083627998087
0.1672334466893379 1.000085681970791
0.1680336067213443 1.000087728772935
0.1688337667533507 1.000089768215953
0.1696339267853571 1.000091800111641
0.1704340868173635 1.000093824272174
0.1712342468493699 1.000095840510119
0.1720344068813763 1.000097848638453
0.1728345669133827 1.000099848470577
0.1736347269453891 1.000101839820337
0.1744348869773955 1.00010382250203
0.1752350470094019 1.00010579633043
0.1760352070414083 1.000107761120795
0.1768353670734147 1.00010971668889
0.1776355271054211 1.000111662850998
0.1784356871374275 1.00011359942394
0.1792358471694339 1.000115526225085
0.1800360072014403 1.000117443072371
0.1808361672334467 1.00011934978432
0.1816363272654531 1.000121246180051
0.1824364872974595 1.000123132079299
0.1832366473294659 1.00012500730243
0.1840368073614723 1.000126871670454
0.1848369673934787 1.000128725005046
0.1856371274254851 1.000130567128558
0.1864372874574915 1.000132397864037
0.1872374474894979 1.000134217035237
0.1880376075215043 1.000136024466642
0.1888377675535107 1.000137819983473
0.1896379275855171 1.000139603411712
0.1904380876175235 1.000141374578112
0.1912382476495299 1.000143133310217
0.1920384076815363 1.000144879436373
0.1928385677135427 1.000146612785751
0.1936387277455491 1.000148333188353
0.1944388877775555 1.000150040475038
0.1952390478095619 1.000151734477529
0.1960392078415683 1.000153415028437
0.1968393678735747 1.000155081961269
0.1976395279055811 1.000156735110448
0.1984396879375875 1.000158374311331
0.1992398479695939 1.000159999400217
0.2000400080016003 1.00016161021437
0.2008401680336067 1.000163206592033
0.2016403280656131 1.000164788372439
0.2024404880976195 1.000166355395833
0.2032406481296259 1.000167907503486
0.2040408081616323 1.000169444537706
0.2048409681936387 1.000170966341859
0.2056411282256451 1.000172472760382
0.2064412882576515 1.0001739636388
0.2072414482896579 1.00017543882374
0.2080416083216643 1.000176898162945
0.2088417683536707 1.000178341505293
0.2096419283856771 1.000179768700811
0.2104420884176835 1.00018117960069
0.2112422484496899 1.000182574057298
0.2120424084816963 1.0001839519242
0.2128425685137027 1.000185313056171
0.2136427285457091 1.00018665730921
0.2144428885777155 1.000187984540555
0.2152430486097219 1.000189294608701
0.2160432086417284 1.000190587373413
0.2168433686737347 1.000191862695741
0.2176435287057411 1.000193120438037
0.2184436887377476 1.000194360463965
0.2192438487697539 1.000195582638523
0.2200440088017604 1.000196786828051
0.2208441688337668 1.000197972900251
0.2216443288657731 1.000199140724198
0.2224444888977796 1.000200290170358
0.223244648929786 1.000201421110599
0.2240448089617924 1.000202533418211
0.2248449689937988 1.000203626967913
0.2256451290258052 1.000204701635873
0.2264452890578116 1.000205757299725
0.227245449089818 1.000206793838573
0.2280456091218244 1.000207811133016
0.2288457691538308 1.000208809065158
0.2296459291858372 1.00020978751862
0.2304460892178436 1.000210746378558
0.23124624924985 1.000211685531674
0.2320464092818564 1.000212604866235
0.2328465693138628 1.00021350427208
0.2336467293458692 1.000214383640637
0.2344468893778756 1.000215242864939
0.235247049409882 1.000216081839636
0.2360472094418884 1.000216900461005
0.2368473694738948 1.000217698626972
0.2376475295059012 1.000218476237116
0.2384476895379076 1.000219233192691
0.239247849569914 1.000219969396633
0.2400480096019204 1.000220684753575
0.2408481696339268 1.000221379169863
0.2416483296659332 1.000222052553564
0.2424484896979396 1.000222704814485
0.243248649729946 1.000223335864181
0.2440488097619524 1.000223945615972
0.2448489697939588 1.00022453398495
0.2456491298259652 1.000225100887998
0.2464492898579716 1.000225646243799
0.247249449889978 1.000226169972851
0.2480496099219844 1.000226671997474
0.2488497699539908 1.000227152241829
0.2496499299859972 1.000227610631929
0.2504500900180036 1.000228047095644
0.25125025005001 1.000228461562724
0.2520504100820164 1.000228853964803
0.2528505701140228 1.000229224235414
0.2536507301460292 1.000229572309999
0.2544508901780356 1.000229898125924
0.255251050210042 1.000230201622485
0.2560512102420484 1.000230482740926
0.2568513702740548 1.000230741424444
0.2576515303060612 1.000230977618206
0.2584516903380676 1.000231191269356
0.259251850370074 1.000231382327026
0.2600520104020804 1.00023155074235
0.2608521704340868 1.000231696468475
0.2616523304660932 1.000231819460563
0.2624524904980996 1.000231919675816
0.263252650530106 1.000231997073473
0.2640528105621124 1.000232051614828
0.2648529705941188 1.000232083263238
0.2656531306261252 1.000232091984133
0.2664532906581316 1.000232077745026
0.267253450690138 1.000232040515523
0.2680536107221445 1.000231980267332
0.2688537707541508 1.000231896974273
0.2696539307861572 1.000231790612288
0.2704540908181636 1.00023166115945
0.27125425085017 1.000231508595972
0.2720544108821764 1.000231332904215
0.2728545709141829 1.000231134068699
0.2736547309461893 1.000230912076108
0.2744548909781956 1.000230666915306
0.275255051010202 1.000230398577336
0.2760552110422084 1.000230107055435
0.2768553710742148 1.000229792345042
0.2776555311062213 1.0002294544438
0.2784556911382277 1.000229093351571
0.279255851170234 1.000228709070442
0.2800560112022404 1.000228301604728
0.2808561712342468 1.000227870960984
0.2816563312662532 1.000227417148015
0.2824564912982597 1.000226940176875
0.2832566513302661 1.000226440060879
0.2840568113622725 1.000225916815612
0.2848569713942788 1.000225370458929
0.2856571314262852 1.000224801010968
0.2864572914582917 1.000224208494154
0.2872574514902981 1.000223592933204
0.2880576115223045 1.000222954355134
0.2888577715543109 1.000222292789265
0.2896579315863173 1.000221608267229
0.2904580916183236 1.000220900822974
0.2912582516503301 1.000220170492769
0.2920584116823365 1.000219417315209
0.2928585717143429 1.000218641331224
0.2936587317463493 1.000217842584078
0.2944588917783557 1.000217021119376
0.295259051810362 1.000216176985068
0.2960592118423685 1.000215310231459
0.2968593718743749 1.000214420911201
0.2976595319063813 1.00021350907931
0.2984596919383877 1.000212574793161
0.2992598519703941 1.000211618112496
0.3000600120024005 1.000210639099425
0.3008601720344069 1.00020963781843
0.3016603320664133 1.000208614336369
0.3024604920984197 1.000207568722478
0.3032606521304261 1.000206501048372
0.3040608121624325 1.000205411388052
0.3048609721944389 1.000204299817903
0.3056611322264453 1.000203166416696
0.3064612922584517 1.000202011265594
0.3072614522904581 1.000200834448149
0.3080616123224645 1.000199636050307
0.3088617723544709 1.000198416160406
0.3096619323864773 1.00019717486918
0.3104620924184837 1.000195912269759
0.3112622524504901 1.000194628457668
0.3120624124824965 1.00019332353083
0.3128625725145029 1.000191997589564
0.3136627325465093 1.000190650736587
0.3144628925785157 1.000189283077013
0.3152630526105221 1.00018789471835
0.3160632126425285 1.000186485770505
0.3168633726745349 1.000185056345779
0.3176635327065413 1.000183606558865
0.3184636927385477 1.000182136526851
0.3192638527705541 1.000180646369216
0.3200640128025605 1.000179136207826
0.3208641728345669 1.000177606166938
0.3216643328665733 1.000176056373193
0.3224644928985797 1.000174486955613
0.3232646529305861 1.000172898045603
0.3240648129625925 1.000171289776945
0.3248649729945989 1.000169662285795
0.3256651330266053 1.000168015710679
0.3264652930586117 1.000166350192493
0.3272654530906181 1.000164665874494
0.3280656131226245 1.000162962902302
0.3288657731546309 1.00016124142389
0.3296659331866373 1.000159501589583
0.3304660932186437 1.000157743552052
0.3312662532506501 1.00015596746631
0.3320664132826565 1.000154173489706
0.3328665733146629 1.000152361781919
0.3336667333466694 1.000150532504953
0.3344668933786757 1.000148685823132
0.3352670534106821 1.000146821903092
0.3360672134426885 1.000144940913776
0.3368673734746949 1.000143043026426
0.3376675335067014 1.000141128414577
0.3384676935387078 1.000139197254049
0.3392678535707142 1.000137249722942
0.3400680136027205 1.000135286001623
0.3408681736347269 1.000133306272724
0.3416683336667333 1.000131310721131
0.3424684936987398 1.000129299533974
0.3432686537307462 1.00012727290062
0.3440688137627526 1.000125231012667
0.3448689737947589 1.000123174063927
0.3456691338267653 1.000121102250424
0.3464692938587717 1.000119015770381
0.3472694538907782 1.000116914824207
0.3480696139227846 1.000114799614495
0.348869773954791 1.000112670346002
0.3496699339867974 1.000110527225644
0.3504700940188037 1.000108370462482
0.3512702540508101 1.000106200267713
0.3520704140828166 1.000104016854655
0.352870574114823 1.00010182043874
0.3536707341468294 1.000099611237495
0.3544708941788358 1.000097389470536
0.3552710542108422 1.00009515535955
0.3560712142428485 1.000092909128286
0.356871374274855 1.00009065100254
0.3576715343068614 1.000088381210139
0.3584716943388678 1.000086099980932
0.3592718543708742 1.00008380754677
0.3600720144028806 1.000081504141498
0.3608721744348869 1.000079190000932
0.3616723344668934 1.000076865362854
0.3624724944988998 1.000074530466986
0.3632726545309062 1.000072185554983
0.3640728145629126 1.000069830870413
0.364872974594919 1.00006746665874
0.3656731346269254 1.00006509316731
0.3664732946589318 1.000062710645331
0.3672734546909382 1.000060319343861
0.3680736147229446 1.000057919515785
0.368873774754951 1.0000555114158
0.3696739347869574 1.000053095300397
0.3704740948189638 1.000050671427842
0.3712742548509702 1.000048240058159
0.3720744148829766 1.000045801453108
0.372874574914983 1.000043355876168
0.3736747349469894 1.000040903592519
0.3744748949789958 1.000038444869017
0.3752750550110022 1.00003597997418
0.3760752150430086 1.000033509178165
0.376875375075015 1.000031032752744
0.3776755351070214 1.000028550971288
0.3784756951390278 1.000026064108744
0.3792758551710342 1.000023572441613
0.3800760152030406 1.000021076247927
0.380876175235047 1.00001857580723
0.3816763352670534 1.000016071400552
0.3824764952990598 1.000013563310387
0.3832766553310662 1.000011051820672
0.3840768153630726 1.00000853721676
0.384876975395079 1.0000060197854
0.3856771354270854 1.00000349981471
0.3864772954590918 1.000000977594155
0.3872774554910982 0.9999984534145171
0.3880776155231046 0.99999592756788
0.388877775555111 0.9999934003475932
0.3896779355871174 0.9999908720482544
0.3904780956191238 0.9999883429656787
0.3912782556511302 0.9999858133968749
0.3920784156831366 0.9999832836400161
0.392878575715143 0.9999807539944179
0.3936787357471495 0.9999782247605058
0.3944788957791558 0.9999756962397912
0.3952790558111622 0.9999731687348413
0.3960792158431686 0.9999706425492527
0.396879375875175 0.9999681179876223
0.3976795359071814 0.999965595355519
0.3984796959391879 0.9999630749594531
0.3992798559711943 0.9999605571068492
0.4000800160032006 0.999958042106015
0.400880176035207 0.9999555302661098
0.4016803360672134 0.9999530218971219
0.4024804960992198 0.9999505173098251
0.4032806561312263 0.9999480168157587
0.4040808161632327 0.9999455207271923
0.4048809761952391 0.9999430293570936
0.4056811362272454 0.999940543019097
0.4064812962592518 0.9999380620274736
0.4072814562912582 0.9999355866970945
0.4080816163232647 0.9999331173434022
0.4088817763552711 0.9999306542823756
0.4096819363872775 0.9999281978304951
0.4104820964192838 0.9999257483047127
0.4112822564512902 0.9999233060224145
0.4120824164832966 0.9999208713013878
0.4128825765153031 0.9999184444597879
0.4136827365473095 0.9999160258160997
0.4144828965793159 0.9999136156891045
0.4152830566113223 0.9999112143978459
0.4160832166433286 0.9999088222615917
0.4168833766753351 0.9999064395997979
0.4176835367073415 0.9999040667320742
0.4184836967393479 0.9999017039781452
0.4192838567713543 0.9998993516578134
0.4200840168033607 0.9998970100909239
0.4208841768353671 0.9998946795973253
0.4216843368673735 0.9998923604968308
0.4224844968993799 0.9998900531091827
0.4232846569313863 0.9998877577540112
0.4240848169633927 0.9998854747507967
0.4248849769953991 0.9998832044188319
0.4256851370274055 0.9998809470771796
0.4264852970594119 0.9998787030446359
0.4272854570914183 0.9998764726396879
0.4280856171234247 0.9998742561804761
0.4288857771554311 0.9998720539847518
0.4296859371874375 0.9998698663698351
0.4304860972194439 0.9998676936525782
0.4312862572514503 0.9998655361493196
0.4320864172834567 0.9998633941758455
0.4328865773154631 0.9998612680473462
0.4336867373474695 0.9998591580783737
0.4344868973794759 0.9998570645828
0.4352870574114823 0.9998549878737764
0.4360872174434887 0.9998529282636851
0.4368873774754951 0.9998508860641023
0.4376875375075015 0.9998488615857496
0.4384876975395079 0.999846855138453
0.4392878575715143 0.9998448670310985
0.4400880176035207 0.9998428975715871
0.4408881776355271 0.9998409470667912
0.4416883376675335 0.9998390158225076
0.4424884976995399 0.9998371041434156
0.4432886577315463 0.9998352123330311
0.4440888177635527 0.9998333406936576
0.4448889777955591 0.9998314895263455
0.4456891378275655 0.9998296591308414
0.4464892978595719 0.9998278498055467
0.4472894578915783 0.9998260618474661
0.4480896179235847 0.999824295552166
0.4488897779555911 0.9998225512137217
0.4496899379875975 0.9998208291246768
0.4504900980196039 0.9998191295759904
0.4512902580516103 0.9998174528569927
0.4520904180836167 0.9998157992553364
0.4528905781156231 0.9998141690569475
0.4536907381476295 0.9998125625459796
0.4544908981796359 0.9998109800047625
0.4552910582116423 0.999809421713756
0.4560912182436487 0.9998078879515019
0.4568913782756551 0.9998063789945706
0.4576915383076615 0.9998048951175164
0.4584916983396679 0.9998034365928262
0.4592918583716744 0.9998020036908706
0.4600920184036807 0.9998005966798538
0.4608921784356871 0.9997992158257646
0.4616923384676935 0.9997978613923233
0.4624924984996999 0.9997965336409373
0.4632926585317063 0.9997952328306461
0.4640928185637128 0.9997939592180697
0.4648929785957192 0.9997927130573643
0.4656931386277255 0.9997914946001645
0.4664932986597319 0.9997903040955376
0.4672934586917383 0.9997891417899294
0.4680936187237448 0.9997880079271136
0.4688937787557512 0.9997869027481429
0.4696939387877576 0.9997858264912933
0.470494098819764 0.9997847793920163
0.4712942588517703 0.999783761682887
0.4720944188837767 0.9997827735935486
0.4728945789157832 0.9997818153506658
0.4736947389477896 0.9997808871778688
0.474494898979796 0.9997799892957042
0.4752950590118024 0.9997791219215815
0.4760952190438087 0.99977828526972
0.4768953790758151 0.9997774795510987
0.4776955391078216 0.9997767049734029
0.478495699139828 0.9997759617409728
0.4792958591718344 0.9997752500547488
0.4800960192038408 0.9997745701122225
0.4808961792358472 0.9997739221073811
0.4816963392678535 0.9997733062306576
0.48249649929986 0.9997727226688761
0.4832966593318664 0.9997721716052006
0.4840968193638728 0.999771653219083
0.4848969793958792 0.999771167686209
0.4856971394278856 0.9997707151784465
0.486497299459892 0.9997702958637935
0.4872974594918984 0.9997699099063253
0.4880976195239048 0.9997695574661415
0.4888977795559112 0.9997692386993147
0.4896979395879176 0.9997689537578383
0.490498099619924 0.9997687027895723
0.4912982596519304 0.9997684859381948
0.4920984196839368 0.9997683033431439
0.4928985797159432 0.9997681551395732
0.4936987397479496 0.9997680414582931
0.494498899779956 0.9997679624257239
0.4952990598119624 0.9997679181638408
0.4960992198439688 0.9997679087901246
0.4968993798759752 0.9997679344175062
0.4976995399079816 0.9997679951543211
0.498499699939988 0.9997680911042549
0.4992998599719944 0.9997682223662909
0.5001000200040008 0.9997683890346618
0.5009001800360072 0.9997685911987977
0.5017003400680136 0.9997688289432768
0.50250050010002 0.9997691023477721
0.5033006601320265 0.9997694114870039
0.5041008201640328 0.9997697564306904
0.5049009801960392 0.9997701372434943
0.5057011402280456 0.9997705539849774
0.506501300260052 0.9997710067095493
0.5073014602920584 0.9997714954664186
0.5081016203240648 0.9997720202995435
0.5089017803560713 0.9997725812475848
0.5097019403880776 0.9997731783438577
0.510502100420084 0.9997738116162808
0.5113022604520904 0.9997744810873345
0.5121024204840968 0.9997751867740059
0.5129025805161033 0.9997759286877504
0.5137027405481096 0.999776706834438
0.5145029005801161 0.9997775212143107
0.5153030606121224 0.9997783718219372
0.5161032206441288 0.9997792586461641
0.5169033806761353 0.9997801816700745
0.5177035407081416 0.9997811408709407
0.5185037007401481 0.9997821362201808
0.5193038607721544 0.9997831676833168
0.5201040208041608 0.9997842352199271
0.5209041808361672 0.9997853387836073
0.5217043408681736 0.9997864783219271
0.5225045009001801 0.9997876537763851
0.5233046609321864 0.9997888650823726
0.5241048209641929 0.9997901121691284
0.5249049809961992 0.9997913949597
0.5257051410282056 0.9997927133709046
0.5265053010602121 0.999794067313287
0.5273054610922184 0.9997954566910853
0.5281056211242249 0.9997968814021871
0.5289057811562312 0.9997983413380972
0.5297059411882377 0.9997998363838971
0.530506101220244 0.9998013664182092
0.5313062612522504 0.9998029313131646
0.5321064212842569 0.9998045309343624
0.5329065813162632 0.9998061651408395
0.5337067413482697 0.9998078337850365
0.534506901380276 0.9998095367127607
0.5353070614122825 0.9998112737631609
0.5361072214442889 0.9998130447686902
0.5369073814762952 0.9998148495550773
0.5377075415083017 0.9998166879412971
0.538507701540308 0.9998185597395393
0.5393078615723145 0.999820464755183
0.5401080216043208 0.999822402786767
0.5409081816363273 0.9998243736259639
0.5417083416683337 0.9998263770575549
0.54250850170034 0.9998284128594013
0.5433086617323465 0.9998304808024281
0.5441088217643528 0.9998325806505912
0.5449089817963593 0.9998347121608613
0.5457091418283657 0.9998368750832031
0.5465093018603721 0.9998390691605497
0.5473094618923785 0.9998412941287899
0.5481096219243848 0.9998435497167444
0.5489097819563913 0.9998458356461505
0.5497099419883977 0.9998481516316484
0.5505101020204041 0.9998504973807592
0.5513102620524105 0.9998528725938788
0.5521104220844169 0.9998552769642605
0.5529105821164233 0.9998577101780015
0.5537107421484296 0.9998601719140374
0.5545109021804361 0.999862661844126
0.5553110622124425 0.9998651796328447
0.5561112222444489 0.9998677249375805
0.5569113822764553 0.9998702974085222
0.5577115423084616 0.9998728966886603
0.5585117023404681 0.9998755224137795
0.5593118623724745 0.9998781742124571
0.5601120224044809 0.9998808517060628
0.5609121824364873 0.9998835545087605
0.5617123424684937 0.9998862822275068
0.5625125025005001 0.9998890344620543
0.5633126625325064 0.99989181080496
0.5641128225645129 0.9998946108415866
0.5649129825965193 0.9998974341501109
0.5657131426285257 0.999900280301537
0.5665133026605321 0.9999031488596981
0.5673134626925385 0.9999060393812751
0.5681136227245449 0.9999089514158074
0.5689137827565514 0.9999118845057055
0.5697139427885577 0.9999148381862736
0.5705141028205641 0.9999178119857192
0.5713142628525705 0.9999208054251789
0.5721144228845769 0.9999238180187371
0.5729145829165834 0.9999268492734482
0.5737147429485897 0.9999298986893628
0.5745149029805962 0.9999329657595522
0.5753150630126025 0.9999360499701363
0.5761152230446089 0.9999391508003153
0.5769153830766153 0.9999422677223975
0.5777155431086217 0.9999454002018366
0.5785157031406282 0.9999485476972625
0.5793158631726345 0.9999517096605219
0.580116023204641 0.9999548855367145
0.5809161832366473 0.9999580747642323
0.5817163432686537 0.9999612767748072
0.5825165033006602 0.9999644909935493
0.5833166633326665 0.9999677168389979
0.584116823364673 0.9999709537231671
0.5849169833966793 0.9999742010515971
0.5857171434286857 0.9999774582234049
0.5865173034606921 0.9999807246313435
0.5873174634926985 0.9999839996618507
0.588117623524705 0.9999872826951163
0.5889177835567113 0.9999905731051344
0.5897179435887178 0.9999938702597735
0.5905181036207241 0.9999971735208354
0.5913182636527305 1.000000482244127
0.592118423684737 1.000003795779528
0.5929185837167433 1.000007113471059
0.5937187437487498 1.000010434656964
0.5945189037807561 1.000013758669778
0.5953190638127626 1.000017084836408
0.596119223844769 1.000020412478219
0.5969193838767753 1.000023740911107
0.5977195439087818 1.000027069445594
0.5985197039407881 1.000030397386913
0.5993198639727946 1.000033724035094
0.6001200240048009 1.000037048685064
0.6009201840368074 1.000040370626738
0.6017203440688138 1.000043689145116
0.6025205041008201 1.000047003520386
0.6033206641328266 1.000050313028028
0.6041208241648329 1.000053616938913
0.6049209841968394 1.000056914519418
0.6057211442288458 1.000060205031533
0.6065213042608522 1.000063487732976
0.6073214642928586 1.000066761877306
0.6081216243248649 1.000070026714045
0.6089217843568714 1.000073281488798
0.6097219443888777 1.000076525443376
0.6105221044208842 1.000079757815924
0.6113222644528906 1.000082977841048
0.612122424484897 1.00008618474995
0.6129225845169034 1.000089377770563
0.6137227445489097 1.000092556127688
0.6145229045809162 1.000095719043133
0.6153230646129226 1.000098865735858
0.616123224644929 1.000101995422122
0.6169233846769354 1.000105107315633
0.6177235447089418 1.000108200627694
0.6185237047409482 1.00011127456737
0.6193238647729545 1.000114328341631
0.620124024804961 1.000117361155526
0.6209241848369674 1.00012037221234
0.6217243448689738 1.00012336071376
0.6225245049009802 1.000126325860053
0.6233246649329865 1.000129266850227
0.624124824964993 1.000132182882217
0.6249249849969994 1.000135073153058
0.6257251450290058 1.000137936859071
0.6265253050610122 1.000140773196045
0.6273254650930186 1.000143581359425
0.628125625125025 1.000146360544506
0.6289257851570315 1.000149109946626
0.6297259451890378 1.000151828761361
0.6305261052210442 1.00015451618473
0.6313262652530506 1.000157171413393
0.632126425285057 1.000159793644863
0.6329265853170634 1.000162382077714
0.6337267453490698 1.00016493591179
0.6345269053810763 1.000167454348431
0.6353270654130826 1.00016993659068
0.636127225445089 1.000172381843515
0.6369273854770954 1.000174789314067
0.6377275455091018 1.000177158211857
0.6385277055411083 1.00017948774902
0.6393278655731146 1.000181777140543
0.6401280256051211 1.000184025604506
0.6409281856371274 1.000186232362319
0.6417283456691338 1.000188396638964
0.6425285057011402 1.000190517663254
0.6433286657331466 1.000192594668068
0.6441288257651531 1.000194626890615
0.6449289857971594 1.000196613572691
0.6457291458291659 1.00019855396093
0.6465293058611722 1.000200447307078
0.6473294658931786 1.000202292868252
0.6481296259251851 1.000204089907208
0.6489297859571914 1.00020583769262
0.6497299459891979 1.000207535499347
0.6505301060212042 1.000209182608717
0.6513302660532106 1.000210778308804
0.6521304260852171 1.000212321894714
0.6529305861172234 1.000213812668872
0.6537307461492299 1.000215249941309
0.6545309061812362 1.000216633029958
0.6553310662132427 1.000217961260948
0.656131226245249 1.000219233968902
0.6569313862772554 1.000220450497237
0.6577315463092619 1.000221610198467
0.6585317063412682 1.000222712434518
0.6593318663732747 1.00022375657702
0.660132026405281 1.000224742007637
0.6609321864372875 1.00022566811837
0.6617323464692939 1.000226534311873
0.6625325065013002 1.000227340001783
0.6633326665333067 1.000228084613028
0.664132826565313 1.000228767582161
0.6649329865973195 1.000229388357681
0.6657331466293258 1.000229946400364
0.6665333066613323 1.000230441183593
0.6673334666933387 1.000230872193691
0.668133626725345 1.000231238930258
0.6689337867573515 1.000231540906501
0.6697339467893578 1.000231777649582
0.6705341068213643 1.000231948700955
0.6713342668533707 1.000232053616707
0.6721344268853771 1.000232091967902
0.6729345869173835 1.000232063340933
0.6737347469493898 1.000231967337861
0.6745349069813963 1.000231803576772
0.6753350670134027 1.00023157169212
0.6761352270454091 1.000231271335082
0.6769353870774155 1.000230902173917
0.6777355471094219 1.000230463894306
0.6785357071414283 1.000229956199718
0.6793358671734346 1.000229378811765
0.6801360272054411 1.000228731470551
0.6809361872374475 1.000228013935038
0.6817363472694539 1.000227225983397
0.6825365073014603 1.000226367413372
0.6833366673334667 1.000225438042634
0.6841368273654731 1.000224437709139
0.6849369873974795 1.000223366271491
0.6857371474294859 1.000222223609298
0.6865373074614923 1.000221009623529
0.6873374674934987 1.000219724236875
0.6881376275255051 1.000218367394102
0.6889377875575114 1.000216939062412
0.6897379475895179 1.000215439231797
0.6905381076215243 1.000213867915393
0.6913382676535307 1.000212225149835
0.6921384276855371 1.000210510995609
0.6929385877175435 1.000208725537401
0.6937387477495499 1.000206868884449
0.6945389077815564 1.000204941170889
0.6953390678135627 1.000202942556099
0.6961392278455691 1.000200873225042
0.6969393878775755 1.00019873338861
0.6977395479095819 1.000196523283957
0.6985397079415884 1.000194243174836
0.6993398679735947 1.000191893351933
0.7001400280056012 1.000189474133187
0.7009401880376075 1.00018698586413
0.7017403480696139 1.000184428918192
0.7025405081016203 1.000181803697031
0.7033406681336267 1.000179110630837
0.7041408281656332 1.000176350178644
0.7049409881976395 1.000173522828639
0.705741148229646 1.000170629098449
0.7065413082616523 1.000167669535445
0.7073414682936587 1.000164644717027
0.7081416283256652 1.000161555250904
0.7089417883576715 1.000158401775371
0.709741948389678 1.000155184959579
0.7105421084216843 1.000151905503802
0.7113422684536908 1.000148564139686
0.7121424284856971 1.000145161630501
0.7129425885177035 1.000141698771387
0.71374274854971 1.000138176389576
0.7145429085817163 1.000134595344629
0.7153430686137228 1.000130956528648
0.7161432286457291 1.000127260866478
0.7169433886777355 1.000123509315914
0.717743548709742 1.000119702867887
0.7185437087417483 1.000115842546639
0.7193438687737548 1.000111929409896
0.7201440288057611 1.00010796454902
0.7209441888377676 1.000103949089164
0.7217443488697739 1.000099884189401
0.7225445089017803 1.000095771042846
0.7233446689337868 1.000091610876772
0.7241448289657931 1.000087404952702
0.7249449889977996 1.000083154566502
0.7257451490298059 1.000078861048445
0.7265453090618124 1.00007452576327
0.7273454690938188 1.00007015011023
0.7281456291258251 1.000065735523111
0.7289457891578316 1.000061283470257
0.7297459491898379 1.000056795454555
0.7305461092218444 1.000052273013421
0.7313462692538508 1.000047717718769
0.7321464292858572 1.000043131176945
0.7329465893178636 1.00003851502867
0.7337467493498699 1.000033870948943
0.7345469093818764 1.000029200646933
0.7353470694138827 1.000024505865855
0.7361472294458892 1.000019788382822
0.7369473894778956 1.000015050008675
0.737747549509902 1.0000102925878
0.7385477095419084 1.000005517997913
0.7393478695739147 1.000000728149833
0.7401480296059212 0.9999959249872297
0.7409481896379276 0.999991110486337
0.741748349669934 0.9999862866556651
0.7425485097019404 0.9999814555356649
0.7433486697339468 0.9999766191983881
0.7441488297659532 0.9999717797471025
0.7449489897979595 0.9999669393159012
0.745749149829966 0.9999621000692677
0.7465493098619724 0.9999572642016242
0.7473494698939788 0.9999524339368496
0.7481496299259852 0.9999476115277682
0.7489497899579916 0.9999427992556094
0.749749949989998 0.9999379994294411
0.7505501100220044 0.9999332143855656
0.7513502700540108 0.9999284464868927
0.7521504300860172 0.9999236981222752
0.7529505901180236 0.9999189717058171
0.75375075015003 0.9999142696761437
0.7545509101820365 0.9999095944956429
0.7553510702140428 0.9999049486496695
0.7561512302460492 0.9999003346457166
0.7569513902780556 0.9998957550125482
0.757751550310062 0.9998912122993028
0.7585517103420684 0.9998867090745486
0.7593518703740748 0.9998822479253141
0.7601520304060813 0.9998778314560731
0.7609521904380876 0.9998734622876916
0.761752350470094 0.9998691430563386
0.7625525105021004 0.9998648764123508
0.7633526705341068 0.9998606650190622
0.7641528305661133 0.9998565115515967
0.7649529905981196 0.9998524186956012
0.7657531506301261 0.9998483891459591
0.7665533106621324 0.9998444256054408
0.7673534706941388 0.999840530783325
0.7681536307261452 0.9998367073939644
0.7689537907581516 0.9998329581553159
0.7697539507901581 0.9998292857874203
0.7705541108221644 0.9998256930108299
0.7713542708541709 0.9998221825450084
0.7721544308861772 0.9998187571066595
0.7729545909181836 0.9998154194080224
0.7737547509501901 0.9998121721551264
0.7745549109821964 0.999809018045964
0.7753550710142029 0.9998059597686623
0.7761552310462092 0.9998029999995606
0.7769553910782157 0.9998001414012669
0.7777555511102221 0.999797386620653
0.7785557111422284 0.9997947382867914
0.7793558711742349 0.9997921990088605
0.7801560312062412 0.9997897713739812
0.7809561912382477 0.9997874579450033
0.781756351270254 0.9997852612582544
0.7825565113022604 0.9997831838212168
0.7833566713342669 0.9997812281101662
0.7841568313662732 0.9997793965677479
0.7849569913982797 0.9997776916005136
0.785757151430286 0.9997761155763875
0.7865573114622925 0.9997746708220988
0.7873574714942989 0.999773359620544
0.7881576315263052 0.9997721842081108
0.7889577915583117 0.9997711467719413
0.789757951590318 0.9997702494471483
0.7905581116223245 0.9997694943139744
0.7913582716543308 0.9997688833949019
0.7921584316863373 0.9997684186517185
0.7929585917183437 0.9997681019825183
0.79375875175035 0.9997679352186715
0.7945589117823565 0.9997679201217237
0.7953590718143628 0.9997680583802678
0.7961592318463693 0.9997683516067534
0.7969593918783757 0.9997688013342567
0.7977595519103821 0.9997694090132035
0.7985597119423885 0.9997701760080471
0.7993598719743948 0.9997711035939068
0.8001600320064013 0.9997721929531578
0.8009601920384077 0.9997734451719869
0.8017603520704141 0.9997748612369123
0.8025605121024205 0.9997764420312569
0.8033606721344269 0.9997781883315958
0.8041608321664333 0.9997801008041702
0.8049609921984396 0.9997821800012637
0.8057611522304461 0.999784426357562
0.8065613122624525 0.9997868401864751
0.8073614722944589 0.9997894216764469
0.8081616323264653 0.9997921708872409
0.8089617923584717 0.9997950877462052
0.8097619523904781 0.9997981720445315
0.8105621124224845 0.9998014234334961
0.8113622724544909 0.9998048414207051
0.8121624324864973 0.9998084253663257
0.8129625925185037 0.9998121744793216
0.8137627525505101 0.9998160878137067
0.8145629125825165 0.99982016426479
0.8153630726145229 0.9998244025654494
0.8161632326465293 0.9998288012824229
0.8169633926785357 0.999833358812625
0.8177635527105421 0.9998380733794938
0.8185637127425485 0.9998429430293774
0.8193638727745549 0.9998479656279614
0.8201640328065614 0.999853138856755
0.8209641928385677 0.9998584602096219
0.8217643528705741 0.9998639269893822
0.8225645129025805 0.9998695363044942
0.8233646729345869 0.9998752850657981
0.8241648329665933 0.9998811699833681
0.8249649929985997 0.9998871875634431
0.8257651530306062 0.9998933341054776
0.8265653130626125 0.9998996056993057
0.8273654730946189 0.9999059982224162
0.8281656331266253 0.9999125073373923
0.8289657931586317 0.9999191284894645
0.8297659531906382 0.9999258569042475
0.8305661132226445 0.9999326875856329
0.831366273254651 0.9999396153138677
0.8321664332866573 0.9999466346438286
0.8329665933186637 0.9999537399034989
0.8337667533506702 0.999960925192671
0.8345669133826765 0.9999681843818826
0.835367073414683 0.9999755111116019
0.8361672334466893 0.9999828987916838
0.8369673934786958 0.9999903406010935
0.8377675535107021 0.9999978294879471
0.8385677135427085 1.000005358169852
0.839367873574715 1.00001291913458
0.8401680336067213 1.000020504641105
0.8409681936387278 1.000028106720988
0.8417683536707341 1.000035717180169
0.8425685137027406 1.000043327601168
0.843368673734747 1.000050929345687
0.8441688337667533 1.000058513557709
0.8449689937987598 1.000066071167025
0.8457691538307661 1.000073592893289
0.8465693138627726 1.000081069250569
0.8473694738947789 1.000088490552455
0.8481696339267853 1.000095846917721
0.8489697939587918 1.000103128276598
0.8497699539907981 1.00011032437764
0.8505701140228046 1.000117424795254
0.8513702740548109 1.00012441893789
0.8521704340868174 1.000131296056937
0.8529705941188238 1.000138045256338
0.8537707541508301 1.000144655502963
0.8545709141828366 1.000151115637773
0.8553710742148429 1.000157414387785
0.8561712342468494 1.000163540378894
0.8569713942788558 1.000169482149559
0.8577715543108622 1.000175228165402
0.8585717143428686 1.000180766834743
0.8593718743748749 1.000186086525087
0.8601720344068814 1.000191175580641
0.8609721944388877 1.000196022340827
0.8617723544708942 1.000200615159885
0.8625725145029006 1.000204942427555
0.863372674534907 1.000208992590871
0.8641728345669134 1.000212754177157
0.8649729945989197 1.000216215818147
0.8657731546309262 1.000219366275371
0.8665733146629326 1.000222194466756
0.867373474694939 1.000224689494517
0.8681736347269454 1.000226840674333
0.8689737947589518 1.000228637565861
0.8697739547909582 1.000230070004587
0.8705741148229645 1.000231128135074
0.871374274854971 1.000231802445557
0.8721744348869774 1.000232083803999
0.8729745949189838 1.000231963495519
0.8737747549509902 1.000231433261316
0.8745749149829966 1.000230485338979
0.875375075015003 1.000229112504285
0.8761752350470094 1.000227308114436
0.8769753950790158 1.000225066152742
0.8777755551110222 1.00022238127473
0.8785757151430286 1.000219248855701
0.879375875175035 1.000215665039652
0.8801760352070415 1.00021162678958
0.8809761952390478 1.000207131939141
0.8817763552710542 1.000202179245548
0.8825765153030606 1.000196768443744
0.883376675335067 1.000190900301704
0.8841768353670734 1.000184576676844
0.8849769953990798 1.000177800573429
0.8857771554310863 1.000170576200839
0.8865773154630926 1.000162909032657
0.887377475495099 1.000154805866345
0.8881776355271054 1.000146274883432
0.8889777955591118 1.000137325710008
0.8897779555911183 1.000127969477305
0.8905781156231246 1.000118218882222
0.8913782756551311 1.000108088247442
0.8921784356871374 1.000097593580985
0.8929785957191438 1.000086752634795
0.8937787557511502 1.000075584962105
0.8945789157831566 1.000064111973163
0.8953790758151631 1.000052356988919
0.8961792358471694 1.000040345292248
0.8969793958791759 1.000028104176188
0.8977795559111822 1.00001566298865
0.8985797159431886 1.000003053173023
0.8993798759751951 0.9999903083040046
0.9001800360072014 0.9999774641179249
0.9009801960392079 0.999964558536819
0.9017803560712142 0.9999516316853355
0.9025805161032207 0.9999387258995919
0.9033806761352271 0.9999258857269078
0.9041808361672334 0.9999131579153286
0.9049809961992399 0.999900591391696
0.9057811562312462 0.9998882372269421
0.9065813162632527 0.9998761485871505
0.907381476295259 0.9998643806688251
0.9081816363272655 0.9998529906165867
0.9089817963592719 0.9998420374215243
0.9097819563912782 0.999831581798037
0.9105821164232847 0.9998216860370734
0.911382276455291 0.9998124138332719
0.9121824364872975 0.9998038300834272
0.9129825965193039 0.9997960006534373
0.9137827565513102 0.9997889921105934
0.9145829165833167 0.999782871417966
0.915383076615323 0.9997777055871045
0.9161832366473295 0.9997735612852067
0.9169833966793358 0.9997705043924325
0.9177835567113423 0.9997685995046631
0.9185837167433487 0.9997679093767359
0.919383876775355 0.9997684943006002
0.9201840368073615 0.9997704114124843
0.9209841968393678 0.9997737139226381
0.9217843568713743 0.9997784502606314
0.9225845169033807 0.9997846631286499
0.9233846769353871 0.999792388454587
0.9241848369673935 0.9998016542360152
0.9249849969993998 0.9998124792654052
0.9257851570314063 0.9998248717261193
0.9265853170634126 0.9998388276479268
0.9273854770954191 0.9998543292097454
0.9281856371274255 0.9998713428762953
0.9289857971594319 0.9998898173544908
0.9297859571914383 0.9999096813537893
0.9305861172234446 0.9999308411339187
0.9313862772554511 0.999953177821711
0.9321864372874575 0.9999765444774135
0.9329865973194639 1.000000762889329
0.9337867573514703 1.000025620073831
0.9345869173834767 1.00005086445609
0.9353870774154831 1.000076201704841
0.9361872374474896 1.000101290192462
0.9369873974794959 1.000125736049517
0.9377875575115023 1.000149087780384
0.9385877175435087 1.000170830404314
0.9393878775755151 1.000190379083501
0.9401880376075215 1.000207072196947
0.9409881976395279 1.000220163816173
0.9417883576715343 1.000228815535551
0.9425885177035407 1.00023208760705
0.9433886777355471 1.000228929325881
0.9441888377675535 1.000218168610059
0.9449889977995599 1.00019850071382
0.9457891578315664 1.000168476010965
0.9465893178635727 1.000126486781393
0.9473894778955791 1.000070752930281
0.9481896379275855 0.9999993065667783
0.9489897979595919 0.9999099753659976
0.9497899579915983 0.999800364635772
0.9505901180236047 0.9996678380079606
0.9513902780556112 0.9995094966727923
0.9521904380876175 0.9993221570747265
0.9529905981196239 0.9991023269893614
0.9537907581516303 0.9988461799033405
0.9545909181836367 0.998549527623858
0.9553910782156432 0.9982077910508299
0.9561912382476495 0.9978159690543261
0.956991398279656 0.9973686054128782
0.9577915583116623 0.9968597537845995
0.9585917183436687 0.9962829407051351
0.9593918783756752 0.9956311266331583
0.9601920384076815 0.9948966650980143
0.960992198439688 0.9940712600454705
0.9617923584716943 0.9931459215274882
0.9625925185037008 0.9921109199423888
0.9633926785357071 0.990955739103573
0.9641928385677135 0.9896690284994966
0.96499299859972 0.9882385552074415
0.9657931586317263 0.9866511560384531
0.9665933186637328 0.9848926906242403
0.9673934786957391 0.9829479963084328
0.9681936387277456 0.9808008458762075
0.968993798759752 0.9784339093487058
0.9697939587917583 0.9758287212812845
0.9705941188237648 0.9729656552371683
0.9713942788557711 0.9698239073582439
0.9721944388877776 0.9663814912189376
0.9729945989197839 0.9626152464231827
0.9737947589517904 0.9585008636789448
0.9745949189837968 0.9540129293514068
0.9753950790158031 0.949124992740346
0.9761952390478096 0.9438096595321614
0.9769953990798159 0.9380387150236976
0.9777955591118224 0.9317832807755283
0.9785957191438288 0.9250140083016162
0.9793958791758351 0.9177013132051972
0.9801960392078416 0.9098156527941225
0.9809961992398479 0.9013278496164914
0.9817963592718544 0.892209462513883
0.9825965193038608 0.8824332056643428
0.9833966793358672 0.8719734146568136
0.9841968393678736 0.8608065568918217
0.9849969993998799 0.8489117815467323
0.9857971594318864 0.8362715020053695
0.9865973194638927 0.822872001089438
0.9873974794958992 0.8087040467310752
0.9881976395279056 0.7937635030151691
0.988997799559912 0.7780519189555323
0.9897979595919184 0.7615770751382596
0.9905981196239247 0.7443534666789983
0.9913982796559312 0.7264027000185052
0.9921984396879376 0.7077537811316562
0.992998599719944 0.6884432739303171
0.9937987597519504 0.6685153101210477
0.9945989197839568 0.6480214355849157
0.9953990798159632 0.6270202834204167
0.9961992398479695 0.6055770699734033
0.996999399879976 0.5837629171887831
0.9977995599119824 0.5616540120816342
0.9985997199439888 0.5393306215789385
0.9993998799759952 0.5168759879316274
1.000200040008002 0.4943751358372713
1.001000200040008 0.471913626906754
1.001800360072014 0.4495762998036055
1.002600520104021 0.4274460350709204
1.003400680136027 0.4056025822905328
1.004200840168034 0.3841214838994777
1.00500100020004 0.3630731249916846
1.005801160232046 0.3425219321384603
1.006601320264053 0.322525737144434
1.007401480296059 0.3031353142109229
1.008201640328066 0.2843940916938481
1.009001800360072 0.2663380329466435
1.009801960392078 0.248995674966564
1.010602120424085 0.2323883089521233
1.011402280456091 0.2165302835467362
1.012202440488098 0.2014294095060707
1.013002600520104 0.1870874437094024
1.01380276055211 0.1735006306926048
1.014602920584117 0.1606602810264502
1.015403080616123 0.1485533676858471
1.01620324064813 0.1371631238413174
1.017003400680136 0.1264696280553272
1.017803560712143 0.1164503655077872
1.018603720744149 0.107080756465497
1.019403880776155 0.09833464564107477
1.020204040808162 0.09018474828096834
1.021004200840168 0.08260305073483934
1.021804360872175 0.07556116486881216
1.022604520904181 0.0690306369918348
1.023404680936187 0.06298321298326716
1.024204840968194 0.05739106206500691
1.0250050010002 0.05222696218413329
1.025805161032207 0.04746445029648406
1.026605321064213 0.04307794100199393
1.027405481096219 0.03904281701092176
1.028205641128226 0.03533549484731287
1.029005801160232 0.03193346904783866
1.029805961192239 0.0288153379133558
1.030606121224245 0.02596081363556466
1.031406281256251 0.02335071936854065
1.032206441288258 0.02096697555460349
1.033006601320264 0.01879257755739717
1.033806761352271 0.01681156640686477
1.034606921384277 0.01500899422680198
1.035407081416283 0.01337088569893385
1.03620724144829 0.01188419671859843
1.037007401480296 0.01053677121769791
1.037807561512302 0.009317296971195675
1.038607721544309 0.008215261060638256
1.039407881576315 0.007220905544989672
1.040208041608322 0.006325183780835261
1.041008201640328 0.005519717740786739
1.041808361672334 0.00479675660001006
1.042608521704341 0.004149136792691307
1.043408681736347 0.003570243684071405
1.044208841768354 0.00305397495605644
1.04500900180036 0.002594705765138014
1.045809161832366 0.002187255699836004
1.046609321864373 0.001826857538348317
1.047409481896379 0.00150912778676121
1.048209641928386 0.001230038962006692
1.049009801960392 0.0009858935707659552
1.049809961992398 0.0007732997268530253
1.050610122024405 0.0005891483421330652
1.051410282056411 0.0004305918219765731
1.052210442088418 0.0002950241932246707
1.053010602120424 0.0001800625911401221
1.05381076215243 8.353003185649544e-05
1.054610922184437 3.439397248893206e-06
1.055411082216443 -6.202143929557603e-05
1.05621124224845 -0.0001145034157689885
1.057011402280456 -0.0001555090804598001
1.057811562312462 -0.0001864044514267115
1.058611722344469 -0.000208429998366346
1.059411882376475 -0.0002227108056338308
1.060212042408482 -0.0002302659722390702
1.061012202440488 -0.0002320173015596972
1.061812362472494 -0.0002287973304778538
1.062612522504501 -0.0002213567447916011
1.063412682536507 -0.0002103712247577447
1.064212842568514 -0.0001964477619810349
1.06501300260052 -0.0001801304860973014
1.065813162632526 -0.0001619060372354988
1.066613322664533 -0.0001422085177715715
1.067413482696539 -0.0001214240546688049
1.068213642728546 -9.989500141390201e-05
1.069013802760552 -7.79238066993714e-05
1.069813962792558 -5.577657484441604e-05
1.070614122824565 -3.368634141986161e-05
1.071414282856571 -1.185608563585496e-05
1.072214442888578 9.5385004174238e-06
1.073014602920584 3.034646706900355e-05
1.07381476295259 5.043926964894684e-05
1.074614922984597 6.970862247661126e-05
1.075415083016603 8.806452938262464e-05
1.07621524304861 0.0001054334771946387
1.077015403080616 0.0001217567794695691
1.077815563112622 0.0001369890588458801
1.078615723144629 0.0001510968571736696
1.079415883176635 0.000164057363426298
1.080216043208642 0.0001758572501949312
1.081016203240648 0.0001864916101924861
1.081816363272655 0.0001959629849345684
1.082616523304661 0.0002042804782742233
1.083416683336667 0.0002114589480710104
1.084216843368674 0.0002175182698408037
1.08501700340068 0.0002224826665459804
1.085817163432687 0.0002263800993450877
1.086617323464693 0.0002292417143387679
1.087417483496699 0.0002311013408171917
1.088217643528706 0.000231995036870362
1.089017803560712 0.000231960678486884
1.089817963592719 0.000231037588584807
1.090618123624725 0.000229266202764521
1.091418283656731 0.0002266877686697316
1.092218443688738 0.0002233440762537529
1.093018603720744 0.0002192772163391179
1.093818763752751 0.0002145293650804008
1.094618923784757 0.0002091425922170129
1.095419083816763 0.0002031586910099818
1.09621924384877 0.000196619028074189
1.097019403880776 0.0001895644113460908
1.097819563912783 0.000182034974637367
1.098619723944789 0.0001740700773153257
1.099419883976795 0.0001657082177348148
1.100220044008802 0.0001569869592558237
1.101020204040808 0.000147942867623732
1.101820364072815 0.0001386114587494509
1.102620524104821 0.0001290271558613466
1.103420684136827 0.0001192232551707319
1.104220844168834 0.0001092318992541739
1.10502100420084 9.908405735586571e-05
1.105821164232847 8.880951194865533e-05
1.106621324264853 7.843685095674385e-05
1.107421484296859 6.799346496307288e-05
1.108221644328866 5.750554897471052e-05
1.109021804360872 4.699810820060372e-05
1.109821964392879 3.649496737810666e-05
1.110622124424885 2.60187833014815e-05
1.111422284456891 1.559106009779692e-05
1.112222444488898 5.232166970348684e-06
1.113022604520904 -5.038641922702838e-06
1.113822764552911 -1.520320577816745e-05
1.114622924584917 -2.5244433849588e-05
1.115423084616923 -3.514628082026494e-05
1.11622324464893 -4.489372104824964e-05
1.117023404680936 -5.447272188677463e-05
1.117823564712943 -6.38702162575577e-05
1.118623724744949 -7.307407464226363e-05
1.119423884776955 -8.207307663431106e-05
1.120224044808962 -9.08568821702925e-05
1.121024204840968 -9.941600261524325e-05
1.121824364872975 -0.000107741771733029
1.122624524904981 -0.000115826316700319
1.123424684936987 -0.0001236625292205081
1.124224844968994 -0.0001312440368109301
1.125025005001 -0.0001385651743697274
1.125825165033007 -0.0001456209560360869
1.126625325065013 -0.0001524070474201023
1.127425485097019 -0.0001589197382604913
1.128225645129026 -0.000165155915524517
1.129025805161032 -0.0001711130370080188
1.129825965193039 -0.0001767891054619805
1.130626125225045 -0.0001821826432523623
1.131426285257051 -0.0001872926676100223
1.132226445289058 -0.0001921186664583484
1.133026605321064 -0.0001966605748366968
1.133826765353071 -0.0002009187519587501
1.134626925385077 -0.0002048939588648072
1.135427085417083 -0.0002085873367381382
1.13622724544909 -0.0002120003858238204
1.137027405481096 -0.0002151349449871074
1.137827565513103 -0.0002179931719160468
1.138627725545109 -0.0002205775239423172
1.139427885577115 -0.0002228907394971392
1.140228045609122 -0.0002249358201791406
1.141028205641128 -0.0002267160134592486
1.141828365673135 -0.0002282347959574903
1.142628525705141 -0.0002294958573508628
1.143428685737147 -0.0002305030848630605
1.144228845769154 -0.0002312605483248503
1.14502900580116 -0.0002317724858163785
1.145829165833167 -0.0002320432898664104
1.146629325865173 -0.0002320774941857721
1.147429485897179 -0.0002318797609578003
1.148229645929186 -0.0002314548686404251
1.149029805961192 -0.0002308077002701619
1.149829965993199 -0.0002299432322829074
1.150630126025205 -0.0002288665238151719
1.151430286057211 -0.0002275827064632535
1.152230446089218 -0.0002260969745199537
1.153030606121224 -0.0002244145756513584
1.153830766153231 -0.0002225408020173037
1.154630926185237 -0.0002204809817812841
1.155431086217243 -0.0002182404710781436
1.15623124624925 -0.00021582464633469
1.157031406281256 -0.0002132388969975413
1.157831566313263 -0.0002104886186251017
1.158631726345269 -0.0002075792063394303
1.159431886377275 -0.0002045160486237453
1.160232046409282 -0.0002013045214563072
1.161032206441288 -0.0001979499827712034
1.161832366473295 -0.0001944577672255776
1.162632526505301 -0.0001908331812770609
1.163432686537307 -0.0001870814985306615
1.164232846569314 -0.0001832079554082331
1.16503300660132 -0.0001792177470341856
1.165833166633327 -0.0001751160234183117
1.166633326665333 -0.0001709078858736535
1.167433486697339 -0.0001665983836759227
1.168233646729346 -0.0001621925109544375
1.169033806761352 -0.0001576952038010947
1.169833966793359 -0.0001531113375966753
1.170634126825365 -0.000148445724532614
1.171434286857371 -0.0001437031113343477
1.172234446889378 -0.0001388881771751115
1.173034606921384 -0.000134005531752834
1.173834766953391 -0.0001290597135541868
1.174634926985397 -0.0001240551882808699
1.175435087017404 -0.0001189963474154805
1.17623524704941 -0.0001138875069651347
1.177035407081416 -0.0001087329063169275
1.177835567113423 -0.0001035367072535122
1.178635727145429 -9.830299309015736e-05
1.179435887177436 -9.303576792529255e-05
1.180236047209442 -8.77389560322781e-05
1.181036207241448 -8.241640133386536e-05
1.181836367273455 -7.707186701012295e-05
1.182636527305461 -7.170903518999014e-05
1.183436687337468 -6.633150674016917e-05
1.184236847369474 -6.094280116240804e-05
1.18503700740148 -5.554635654901673e-05
1.185837167433487 -5.014552963971868e-05
1.186637327465493 -4.474359595765948e-05
1.1874374874975 -3.934375000208038e-05
1.188237647529506 -3.394910552155963e-05
1.189037807561512 -2.856269585003078e-05
1.189837967593519 -2.318747430784905e-05
1.190638127625525 -1.782631464918023e-05
1.191438287657532 -1.2482011571849e-05
1.192238447689538 -7.157281278523749e-06
1.193038607721544 -1.854762081946437e-06
1.193838767753551 3.422984948142766e-06
1.194638927785557 8.673475287452514e-06
1.195439087817564 1.389430023544769e-05
1.19623924784957 1.908312614005062e-05
1.197039407881576 2.423769360635415e-05
1.197839567913583 2.935581666669682e-05
1.198639727945589 3.443538191233639e-05
1.199439887977596 3.947434763170424e-05
1.200240048009602 4.447074287867717e-05
1.201040208041608 4.942266656090886e-05
1.201840368073615 5.432828648466853e-05
1.202640528105621 5.918583838674453e-05
1.203440688137628 6.399362495694692e-05
1.204240848169634 6.875001483662558e-05
1.20504100820164 7.345344161672026e-05
1.205841168233647 7.810240280955597e-05
1.206641328265653 8.269545882533991e-05
1.20744148829766 8.723123193087016e-05
1.208241648329666 9.170840520886853e-05
1.209041808361672 9.612572150399574e-05
1.209841968393679 0.0001004819823737203
1.210642128425685 0.0001047760470272788
1.211442288457692 0.0001090068312716117
1.212242448489698 0.0001131733064450721
1.213042608521704 0.0001172744983645369
1.213842768553711 0.0001213094862638988
1.214642928585717 0.0001252774017346741
1.215443088617724 0.0001291774276805597
1.21624324864973 0.0001330087972534989
1.217043408681736 0.0001367707928210913
1.217843568713743 0.0001404627449217031
1.218643728745749 0.0001440840312199682
1.219443888777755 0.0001476340754912089
1.220244048809762 0.0001511123465912799
1.221044208841768 0.0001545183574376999
1.221844368873775 0.000157851664014764
1.222644528905781 0.00016111186436071
1.223444688937787 0.0001642985975871754
1.224244848969794 0.0001674115428938722
1.2250450090018 0.0001704504185973728
1.225845169033807 0.0001734149811721178
1.226645329065813 0.0001763050242954257
1.227445489097819 0.0001791203779084894
1.228245649129826 0.0001818609072848178
1.229045809161832 0.000184526512113883
1.229845969193839 0.0001871171255920571
1.230646129225845 0.0001896327135220913
1.231446289257851 0.0001920732734328951
1.232246449289858 0.0001944388337102859
1.233046609321864 0.0001967294527235881
1.233846769353871 0.000198945217989223
1.234646929385877 0.0002010862453253652
1.235447089417884 0.0002031526780337934
1.23624724944989 0.0002051446860826848
1.237047409481896 0.0002070624653074333
1.237847569513903 0.0002089062366254199
1.238647729545909 0.0002106762452620671
1.239447889577916 0.0002123727599830894
1.240248049609922 0.0002139960723514252
1.241048209641928 0.0002155464959808074
1.241848369673935 0.0002170243658238091
1.242648529705941 0.0002184300374488466
1.243448689737948 0.0002197638863424943
1.244248849769954 0.0002210263072278651
1.24504900980196 0.0002222177133815045
1.245849169833967 0.0002233385359777143
1.246649329865973 0.000224389223433425
1.24744948989798 0.0002253702407728977
1.248249649929986 0.0002262820690024579
1.249049809961992 0.0002271252044904794
1.249849969993999 0.0002279001583760545
1.250650130026005 0.0002286074559685729
1.251450290058012 0.0002292476361774737
1.252250450090018 0.0002298212509399606
1.253050610122024 0.0002303288646702698
1.253850770154031 0.0002307710537131708
1.254650930186037 0.0002311484058154132
1.255451090218044 0.0002314615196013299
1.25625125025005 0.0002317110040672482
1.257051410282056 0.0002318974780756668
1.257851570314063 0.0002320215698791364
1.258651730346069 0.000232083916633324
1.259451890378076 0.0002320851639326514
1.260252050410082 0.0002320259653602724
1.261052210442088 0.0002319069820356248
1.261852370474095 0.0002317288821834529
1.262652530506101 0.0002314923407087109
1.263452690538108 0.0002311980387783629
1.264252850570114 0.0002308466634205015
1.26505301060212 0.0002304389071256639
1.265853170634127 0.0002299754674646041
1.266653330666133 0.0002294570467079482
1.26745349069814 0.0002288843514601902
1.268253650730146 0.0002282580923041916
1.269053810762153 0.0002275789834474042
1.269853970794159 0.0002268477423892543
1.270654130826165 0.0002260650895811602
1.271454290858172 0.0002252317481098257
1.272254450890178 0.0002243484433825724
1.273054610922185 0.0002234159028154147
1.273854770954191 0.000222434855545509
1.274654930986197 0.0002214060321328661
1.275455091018204 0.0002203301642818129
1.27625525105021 0.0002192079845684124
1.277055411082217 0.0002180402261687438
1.277855571114223 0.0002168276226071691
1.278655731146229 0.0002155709075015424
1.279455891178236 0.0002142708143162576
1.280256051210242 0.0002129280761316759
1.281056211242249 0.000211543425403834
1.281856371274255 0.0002101175937553462
1.282656531306261 0.0002086513117457723
1.283456691338268 0.0002071453086667523
1.284256851370274 0.000205600312342076
1.28505701140228 0.000204017048923211
1.285857171434287 0.0002023962427034019
1.286657331466293 0.0002007386159346701
1.2874574914983 0.0001990448886405843
1.288257651530306 0.000197315778453243
1.289057811562312 0.0001955520004399956
1.289857971594319 0.0001937542669421504
1.290658131626325 0.0001919232874234044
1.291458291658332 0.0001900597683127839
1.292258451690338 0.0001881644128638896
1.293058611722344 0.0001862379210113964
1.293858771754351 0.0001842809892411123
1.294658931786357 0.0001822943104535338
1.295459091818364 0.0001802785738419772
1.29625925185037 0.0001782344647747069
1.297059411882376 0.0001761626646714227
1.297859571914383 0.0001740638508979268
1.298659731946389 0.0001719386966588346
1.299459891978396 0.0001697878708927907
1.300260052010402 0.0001676120381745836
1.301060212042408 0.0001654118586243133
1.301860372074415 0.0001631879878096628
1.302660532106421 0.0001609410766697202
1.303460692138428 0.0001586717714253227
1.304260852170434 0.0001563807135035871
1.30506101220244 0.0001540685394618868
1.305861172234447 0.0001517358809170861
1.306661332266453 0.000149383364480648
1.30746149229846 0.0001470116116892765
1.308261652330466 0.0001446212389474716
1.309061812362472 0.000142212857472278
1.309861972394479 0.0001397870732308245
1.310662132426485 0.0001373444868979265
1.311462292458492 0.00013488569380201
1.312262452490498 0.0001324112838878868
1.313062612522504 0.0001299218416600165
1.313862772554511 0.0001274179461576613
1.314662932586517 0.0001249001709109232
1.315463092618524 0.0001223690839068889
1.31626325265053 0.0001198252475599276
1.317063412682536 0.000117269218681677
1.317863572714543 0.0001147015484547124
1.318663732746549 0.000112122782409193
1.319463892778556 0.0001095334603998235
1.320264052810562 0.0001069341165878292
1.321064212842568 0.0001043252794230902
1.321864372874575 0.0001017074716264312
1.322664532906581 9.908121018429303e-05
1.323464692938588 9.644700632710589e-05
1.324264852970594 9.380536552983832e-05
1.3250650130026 9.115678750000937e-05
1.325865173034607 8.850176617181227e-05
1.326665333066613 8.5840789707841e-05
1.32746549309862 8.317434049000086e-05
1.328265653130626 8.050289512672125e-05
1.329065813162633 7.782692445146824e-05
1.329865973194639 7.514689352470647e-05
1.330666133226645 7.246326164236506e-05
1.331466293258652 6.977648233991523e-05
1.332266453290658 6.708700339989639e-05
1.333066613322665 6.439526686383033e-05
1.333866773354671 6.170170903959082e-05
1.334666933386677 5.900676051723631e-05
1.335467093418684 5.631084617724217e-05
1.33626725345069 5.361438521166207e-05
1.337067413482697 5.091779113455433e-05
1.337867573514703 4.822147179946101e-05
1.338667733546709 4.552582942268627e-05
1.339467893578716 4.283126059340875e-05
1.340268053610722 4.013815630471845e-05
1.341068213642729 3.744690196639453e-05
1.341868373674735 3.475787742857489e-05
1.342668533706741 3.207145700879706e-05
1.343468693738748 2.938800951316041e-05
1.344268853770754 2.670789825944884e-05
1.345069013802761 2.403148110942084e-05
1.345869173834767 2.135911048903248e-05
1.346669333866773 1.869113341649682e-05
1.34746949389878 1.602789153402603e-05
1.348269653930786 1.336972113487151e-05
1.349069813962793 1.071695319044439e-05
1.349869973994799 8.069913385112699e-06
1.350670134026805 5.428922141753876e-06
1.351470294058812 2.794294659688292e-06
1.352270454090818 1.663409406229455e-07
1.353070614122825 -2.454634176079904e-06
1.353870774154831 -5.068330980169978e-06
1.354670934186837 -7.674454857670316e-06
1.355471094218844 -1.027271625450986e-05
1.35627125425085 -1.286283064830752e-05
1.357071414282857 -1.544451850166154e-05
1.357871574314863 -1.801750524247486e-05
1.358671734346869 -2.05815212123072e-05
1.359471894378876 -2.313630164176336e-05
1.360272054410882 -2.568158660981722e-05
1.361072214442889 -2.82171210036044e-05
1.361872374474895 -3.07426544895796e-05
1.362672534506901 -3.325794146751075e-05
1.363472694538908 -3.576274103654168e-05
1.364272854570914 -3.825681696007981e-05
1.365073014602921 -4.073993761892846e-05
1.365873174634927 -4.321187598643997e-05
1.366673334666933 -4.567240957514348e-05
1.36747349469894 -4.812132040845109e-05
1.368273654730946 -5.055839497684547e-05
1.369073814762953 -5.298342420120039e-05
1.369873974794959 -5.539620339108515e-05
1.370674134826965 -5.779653220690953e-05
1.371474294858972 -6.018421461932475e-05
1.372274454890978 -6.255905887364147e-05
1.373074614922985 -6.492087744225642e-05
1.373874774954991 -6.726948699471197e-05
1.374674934986997 -6.960470834777287e-05
1.375475095019004 -7.192636643438787e-05
1.37627525505101 -7.423429025846874e-05
1.377075415083017 -7.652831285625067e-05
1.377875575115023 -7.880827125757511e-05
1.378675735147029 -8.10740064462321e-05
1.379475895179036 -8.332536331426864e-05
1.380276055211042 -8.556219063259564e-05
1.381076215243049 -8.778434100122258e-05
1.381876375275055 -8.999167081594676e-05
1.382676535307061 -9.218404022375874e-05
1.383476695339068 -9.436131308812136e-05
1.384276855371074 -9.652335694555099e-05
1.385077015403081 -9.867004296611685e-05
1.385877175435087 -0.0001008012459171525
1.386677335467093 -0.0001029168441223449
1.3874774954991 -0.0001050167194180024
1.388277655531106 -0.0001071007571227998
1.389077815563113 -0.0001091688459892667
1.389877975595119 -0.0001112208781735335
1.390678135627125 -0.0001132567491899537
1.391478295659132 -0.0001152763578740316
1.392278455691138 -0.0001172796063476248
1.393078615723145 -0.0001192663999741142
1.393878775755151 -0.0001212366473257995
1.394678935787157 -0.0001231902601439287
1.395479095819164 -0.0001251271532986488
1.39627925585117 -0.0001270472447561667
1.397079415883177 -0.0001289504555336064
1.397879575915183 -0.0001308367096711062
1.398679735947189 -0.000132705934186285
1.399479895979196 -0.0001345580590418726
1.400280056011202 -0.0001363930171073849
1.401080216043209 -0.0001382107441224452
1.401880376075215 -0.000140011178660183
1.402680536107221 -0.0001417942620934546
1.403480696139228 -0.0001435599385540893
1.404280856171234 -0.0001453081549020091
1.405081016203241 -0.0001470388606845533
1.405881176235247 -0.0001487520081069308
1.406681336267253 -0.0001504475519922501
1.40748149629926 -0.0001521254497475825
1.408281656331266 -0.0001537856613329262
1.409081816363273 -0.0001554281492199825
1.409881976395279 -0.0001570528783641748
1.410682136427285 -0.0001586598161676572
1.411482296459292 -0.0001602489324454564
1.412282456491298 -0.0001618201993918497
1.413082616523305 -0.0001633735915477612
1.413882776555311 -0.0001649090857687848
1.414682936587317 -0.0001664266611897604
1.415483096619324 -0.0001679262991924043
1.41628325665133 -0.0001694079833769382
1.417083416683337 -0.0001708716995240002
1.417883576715343 -0.0001723174355670564
1.418683736747349 -0.0001737451815583871
1.419483896779356 -0.0001751549296404015
1.420284056811362 -0.0001765466740116246
1.421084216843369 -0.0001779204108970705
1.421884376875375 -0.0001792761385171293
1.422684536907382 -0.0001806138570604485
1.423484696939388 -0.0001819335686462371
1.424284856971394 -0.0001832352773027107
1.425085017003401 -0.0001845189889340978
1.425885177035407 -0.0001857847112872521
1.426685337067414 -0.0001870324539314318
1.42748549709942 -0.0001882622282204456
1.428285657131426 -0.0001894740472690625
1.429085817163433 -0.0001906679259251882
1.429885977195439 -0.0001918438807380462
1.430686137227446 -0.0001930019299328632
1.431486297259452 -0.0001941420933827327
1.432286457291458 -0.0001952643925830654
1.433086617323465 -0.0001963688506200828
1.433886777355471 -0.0001974554921489516
1.434686937387478 -0.0001985243433639226
1.435487097419484 -0.0001995754319732521
1.43628725745149 -0.000200608787172711
1.437087417483497 -0.0002016244396217592
1.437887577515503 -0.0002026224214118841
1.43868773754751 -0.0002036027660511589
1.439487897579516 -0.0002045655084288981
1.440288057611522 -0.0002055106847984927
1.441088217643529 -0.0002064383327496663
1.441888377675535 -0.0002073484911818288
1.442688537707542 -0.0002082412002855789
1.443488697739548 -0.0002091165015141778
1.444288857771554 -0.0002099744375629357
1.445089017803561 -0.0002108150523432717
1.445889177835567 -0.0002116383909609246
1.446689337867574 -0.0002124444996947928
1.44748949789958 -0.0002132334259702095
1.448289657931586 -0.0002140052183395838
1.449089817963593 -0.0002147599264633557
1.449889977995599 -0.0002154976010773164
1.450690138027606 -0.0002162182939852387
1.451490298059612 -0.000216922058024865
1.452290458091618 -0.0002176089470553665
1.453090618123625 -0.0002182790159316377
1.453890778155631 -0.0002189323204849375
1.454690938187638 -0.0002195689175037667
1.455491098219644 -0.000220188864711296
1.45629125825165 -0.0002207922207459303
1.457091418283657 -0.0002213790451439876
1.457891578315663 -0.0002219493983150903
1.45869173834767 -0.0002225033415289198
1.459491898379676 -0.0002230409368906862
1.460292058411682 -0.0002235622473249831
1.461092218443689 -0.0002240673365576839
1.461892378475695 -0.0002245562690952507
1.462692538507702 -0.0002250291102076497
1.463492698539708 -0.0002254859259111088
1.464292858571714 -0.0002259267829481327
1.465093018603721 -0.0002263517487732389
1.465893178635727 -0.000226760891530073
1.466693338667733 -0.0002271542800423172
1.46749349869974 -0.0002275319837886113
1.468293658731746 -0.0002278940728896996
1.469093818763753 -0.0002282406180928343
1.469893978795759 -0.0002285716907521829
1.470694138827765 -0.0002288873628162882
1.471494298859772 -0.0002291877068097293
1.472294458891778 -0.0002294727958162712
1.473094618923785 -0.0002297427034664822
1.473894778955791 -0.0002299975039218242
1.474694938987797 -0.0002302372718553728
1.475495099019804 -0.0002304620824443723
1.47629525905181 -0.0002306720113467237
1.477095419083817 -0.0002308671346928342
1.477895579115823 -0.0002310475290690016
1.478695739147829 -0.0002312132715035431
1.479495899179836 -0.0002313644394521393
1.480296059211842 -0.0002315011107840406
1.481096219243849 -0.0002316233637686657
1.481896379275855 -0.000231731277064159
1.482696539307861 -0.0002318249296990517
1.483496699339868 -0.0002319044010648163
1.484296859371874 -0.0002319697708991731
1.485097019403881 -0.000232021119274335
1.485897179435887 -0.0002320585265854073
1.486697339467894 -0.0002320820735365952
1.4874974994999 -0.000232091841129761
1.488297659531906 -0.0002320879106500822
1.489097819563913 -0.0002320703636610349
1.489897979595919 -0.0002320392819817456
1.490698139627926 -0.000231994747686598
1.491498299659932 -0.0002319368430847004
1.492298459691938 -0.0002318656507147123
1.493098619723945 -0.0002317812533317575
1.493898779755951 -0.0002316837338943345
1.494698939787958 -0.0002315731755582828
1.495499099819964 -0.0002314496616617352
1.49629925985197 -0.0002313132757155566
1.497099419883977 -0.0002311641013955062
1.497899579915983 -0.0002310022225304822
1.49869973994799 -0.0002308277230898259
1.499499899979996 -0.0002306406871792453
1.500300060012002 -0.0002304411990255334
1.501100220044009 -0.0002302293429706901
1.501900380076015 -0.0002300052034606365
1.502700540108022 -0.0002297688650357321
1.503500700140028 -0.0002295204123237994
1.504300860172034 -0.0002292599300285256
1.505101020204041 -0.0002289875029219377
1.505901180236047 -0.0002287032158352342
1.506701340268054 -0.0002284071536514958
1.50750150030006 -0.0002280994012949487
1.508301660332066 -0.0002277800437232058
1.509101820364073 -0.0002274491659224075
1.509901980396079 -0.000227106852893742
1.510702140428086 -0.0002267531896492916
1.511502300460092 -0.000226388261202393
1.512302460492098 -0.0002260121525626207
1.513102620524105 -0.0002256249487238762
1.513902780556111 -0.0002252267346606247
1.514702940588118 -0.0002248175953191178
1.515503100620124 -0.000224397615611281
1.516303260652131 -0.0002239668804053088
1.517103420684137 -0.0002235254745199438
1.517903580716143 -0.0002230734827211059
1.51870374074815 -0.0002226109897066114
1.519503900780156 -0.0002221380801111871
1.520304060812163 -0.0002216548384871923
1.521104220844169 -0.0002211613493097904
1.521904380876175 -0.0002206576969629994
1.522704540908182 -0.0002201439657367919
1.523504700940188 -0.0002196202398212955
1.524304860972195 -0.0002190866032977803
1.525105021004201 -0.00021854314013717
1.525905181036207 -0.0002179899341907939
1.526705341068214 -0.000217427069185371
1.52750550110022 -0.0002168546287214428
1.528305661132227 -0.0002162726962613825
1.529105821164233 -0.0002156813551286898
1.529905981196239 -0.0002150806885004671
1.530706141228246 -0.0002144707794037361
1.531506301260252 -0.0002138517107116757
1.532306461292259 -0.0002132235651332779
1.533106621324265 -0.0002125864252154628
1.533906781356271 -0.0002119403733334398
1.534706941388278 -0.0002112854916870236
1.535507101420284 -0.0002106218622984401
1.53630726145229 -0.0002099495670035491
1.537107421484297 -0.0002092686874520004
1.537907581516303 -0.0002085793051001027
1.53870774154831 -0.0002078815012072965
1.539507901580316 -0.0002071753568321579
1.540308061612322 -0.0002064609528276953
1.541108221644329 -0.000205738369838137
1.541908381676335 -0.0002050076882965015
1.542708541708342 -0.0002042689884154281
1.543508701740348 -0.0002035223501911741
1.544308861772354 -0.0002027678533935829
1.545109021804361 -0.0002020055775651441
1.545909181836367 -0.0002012356020177014
1.546709341868374 -0.0002004580058276725
1.54750950190038 -0.0001996728678354217
1.548309661932386 -0.0001988802666385992
1.549109821964393 -0.0001980802805900243
1.549909981996399 -0.0001972729877972155
1.550710142028406 -0.0001964584661150237
1.551510302060412 -0.0001956367931467295
1.552310462092418 -0.0001948080462368334
1.553110622124425 -0.0001939723024732491
1.553910782156431 -0.00019312963867986
1.554710942188438 -0.0001922801314168313
1.555511102220444 -0.0001914238569779462
1.55631126225245 -0.0001905608913840225
1.557111422284457 -0.0001896913103865181
1.557911582316463 -0.0001888151894614955
1.55871174234847 -0.0001879326038060966
1.559511902380476 -0.0001870436283390121
1.560312062412482 -0.0001861483376989136
1.561112222444489 -0.0001852468062355996
1.561912382476495 -0.0001843391080192412
1.562712542508502 -0.000183425316825493
1.563512702540508 -0.0001825055061449757
1.564312862572514 -0.0001815797491722258
1.565113022604521 -0.000180648118810006
1.565913182636527 -0.0001797106876638981
1.566713342668534 -0.0001787675280425374
1.56751350270054 -0.0001778187119549489
1.568313662732546 -0.0001768643111080394
1.569113822764553 -0.0001759043969071454
1.569913982796559 -0.0001749390404522725
1.570714142828566 -0.0001739683125378594
1.571514302860572 -0.000172992283651603
1.572314462892578 -0.0001720110239705397
1.573114622924585 -0.0001710246033631612
1.573914782956591 -0.0001700330913858887
1.574714942988598 -0.0001690365572820533
1.575515103020604 -0.0001680350699807207
1.57631526305261 -0.0001670286980970051
1.577115423084617 -0.0001660175099267399
1.577915583116623 -0.0001650015734512581
1.57871574314863 -0.0001639809563315149
1.579515903180636 -0.0001629557259092633
1.580316063212643 -0.0001619259492065836
1.581116223244649 -0.0001608916929215736
1.581916383276655 -0.0001598530234329723
1.582716543308662 -0.0001588100067934199
1.583516703340668 -0.000157762708733455
1.584316863372675 -0.0001567111946582232
1.585117023404681 -0.0001556555296466932
1.585917183436687 -0.0001545957784522056
1.586717343468694 -0.000153532005500827
1.5875175035007 -0.0001524642748907239
1.588317663532707 -0.000151392650393964
1.589117823564713 -0.0001503171954509529
1.589917983596719 -0.0001492379731750579
1.590718143628726 -0.0001481550463491596
1.591518303660732 -0.0001470684774269841
1.592318463692739 -0.0001459783285298904
1.593118623724745 -0.0001448846614504752
1.593918783756751 -0.0001437875376494378
1.594718943788758 -0.0001426870182550327
1.595519103820764 -0.0001415831640653409
1.596319263852771 -0.0001404760355452148
1.597119423884777 -0.0001393656928281583
1.597919583916783 -0.0001382521957146036
1.59871974394879 -0.0001371356036731642
1.599519903980796 -0.0001360159758396171
1.600320064012803 -0.0001348933710165102
1.601120224044809 -0.000133767847674887
1.601920384076815 -0.00013263946395029
1.602720544108822 -0.0001315082776493431
1.603520704140828 -0.0001303743462426992
1.604320864172835 -0.000129237726869977
1.605121024204841 -0.0001280984763366268
1.605921184236847 -0.0001269566511169865
1.606721344268854 -0.000125812307353498
1.60752150430086 -0.0001246655008538081
1.608321664332867 -0.0001235162870959407
1.609121824364873 -0.0001223647212243779
1.609921984396879 -0.0001212108580532743
1.610722144428886 -0.0001200547520647319
1.611522304460892 -0.0001188964574085657
1.612322464492899 -0.000117736027905987
1.613122624524905 -0.00011657351704639
1.613922784556911 -0.0001154089779892334
1.614722944588918 -0.0001142424635641965
1.615523104620924 -0.0001130740262700046
1.616323264652931 -0.0001119037182797572
1.617123424684937 -0.000110731591434816
1.617923584716943 -0.000109557697249115
1.61872374474895 -0.0001083820869104146
1.619523904780956 -0.0001072048112761481
1.620324064812963 -0.0001060259208811017
1.621124224844969 -0.0001048454659290298
1.621924384876975 -0.0001036634963031555
1.622724544908982 -0.0001024800615568457
1.623524704940988 -0.0001012952109219178
1.624324864972995 -0.0001001089933055052
1.625125025005001 -9.892145729076257e-05
1.625925185037007 -9.773265113843362e-05
1.626725345069014 -9.654262278810452e-05
1.62752550510102 -9.535141985569691e-05
1.628325665133027 -9.415908963801299e-05
1.629125825165033 -9.296567911195144e-05
1.629925985197039 -9.177123493333312e-05
1.630726145229046 -9.057580344097539e-05
1.631526305261052 -8.937943065504668e-05
1.632326465293059 -8.818216227863421e-05
1.633126625325065 -8.698404369797881e-05
1.633926785357071 -8.578511998349416e-05
1.634726945389078 -8.45854358910207e-05
1.635527105421084 -8.338503586276579e-05
1.636327265453091 -8.21839640263637e-05
1.637127425485097 -8.098226419848077e-05
1.637927585517103 -7.977997988168049e-05
1.63872774554911 -7.857715427053643e-05
1.639527905581116 -7.737383024771393e-05
1.640328065613123 -7.617005038788847e-05
1.641128225645129 -7.496585695547347e-05
1.641928385677135 -7.376129190987056e-05
1.642728545709142 -7.255639690327567e-05
1.643528705741148 -7.135121328114932e-05
1.644328865773155 -7.014578208605656e-05
1.645129025805161 -6.894014405570817e-05
1.645929185837167 -6.773433962578165e-05
1.646729345869174 -6.65284089281976e-05
1.64752950590118 -6.532239179629172e-05
1.648329665933187 -6.411632776277771e-05
1.649129825965193 -6.291025606115768e-05
1.649929985997199 -6.170421562572247e-05
1.650730146029206 -6.049824509672376e-05
1.651530306061212 -5.92923828155157e-05
1.652330466093219 -5.808666682941375e-05
1.653130626125225 -5.688113489294824e-05
1.653930786157231 -5.567582446637595e-05
1.654730946189238 -5.447077271732603e-05
1.655531106221244 -5.326601652409097e-05
1.656331266253251 -5.206159247421657e-05
1.657131426285257 -5.085753686724453e-05
1.657931586317263 -4.965388571322423e-05
1.65873174634927 -4.845067473764895e-05
1.659531906381276 -4.724793937824415e-05
1.660332066413283 -4.604571478966842e-05
1.661132226445289 -4.484403584218213e-05
1.661932386477295 -4.364293712399829e-05
1.662732546509302 -4.244245294245813e-05
1.663532706541308 -4.124261732309082e-05
1.664332866573315 -4.004346401361044e-05
1.665133026605321 -3.884502648352398e-05
1.665933186637327 -3.764733792366151e-05
1.666733346669334 -3.645043125322918e-05
1.66753350670134 -3.525433911064044e-05
1.668333666733347 -3.405909386581954e-05
1.669133826765353 -3.286472761377615e-05
1.669933986797359 -3.167127217820946e-05
1.670734146829366 -3.047875911354677e-05
1.671534306861372 -2.928721970368882e-05
1.672334466893379 -2.809668496561552e-05
1.673134626925385 -2.690718564938568e-05
1.673934786957392 -2.571875223798032e-05
1.674734946989398 -2.453141495247532e-05
1.675535107021404 -2.334520374733925e-05
1.676335267053411 -2.216014831748646e-05
1.677135427085417 -2.097627809475089e-05
1.677935587117424 -1.979362225282312e-05
1.67873574714943 -1.861220970348904e-05
1.679535907181436 -1.743206910493645e-05
1.680336067213443 -1.625322885579988e-05
1.681136227245449 -1.507571710017575e-05
1.681936387277456 -1.389956172879778e-05
1.682736547309462 -1.272479037833245e-05
1.683536707341468 -1.155143043467003e-05
1.684336867373475 -1.037950903127912e-05
1.685137027405481 -9.209053054065399e-06
1.685937187437488 -8.040089139020769e-06
1.686737347469494 -6.872643676377128e-06
1.6875375075015 -5.706742809273779e-06
1.688337667533507 -4.542412435952178e-06
1.689137827565513 -3.379678212890617e-06
1.68993798759752 -2.218565551277727e-06
1.690738147629526 -1.059099623282002e-06
1.691538307661532 9.869464045586372e-08
1.692338467693539 1.254792547688153e-06
1.693138627725545 2.409169643933274e-06
1.693938787757552 3.561801711378156e-06
1.694738947789558 4.712664767076286e-06
1.695539107821564 5.861735063338791e-06
1.696339267853571 7.008989085305264e-06
1.697139427885577 8.154403549455119e-06
1.697939587917584 9.297955402823111e-06
1.69873974794959 1.043962182331294e-05
1.699539907981596 1.157938021570079e-05
1.700340068013603 1.271720821265359e-05
1.701140228045609 1.385308367269154e-05
1.701940388077616 1.498698468018811e-05
1.702740548109622 1.611888954105952e-05
1.703540708141628 1.724877678535105e-05
1.704340868173635 1.837662516449384e-05
1.705141028205641 1.950241364871895e-05
1.705941188237648 2.062612142870267e-05
1.706741348269654 2.174772791258875e-05
1.70754150830166 2.286721272473442e-05
1.708341668333667 2.398455570531822e-05
1.709141828365673 2.509973690838103e-05
1.70994198839768 2.621273660198251e-05
1.710742148429686 2.732353526561511e-05
1.711542308461692 2.843211358957672e-05
1.712342468493699 2.953845247450091e-05
1.713142628525705 3.064253302884837e-05
1.713942788557712 3.17443365690643e-05
1.714742948589718 3.284384461644322e-05
1.715543108621724 3.394103890002836e-05
1.716343268653731 3.503590134948069e-05
1.717143428685737 3.612841410079915e-05
1.717943588717743 3.721855948856228e-05
1.71874374874975 3.830632005000362e-05
1.719543908781756 3.939167851983896e-05
1.720344068813763 4.047461783269567e-05
1.721144228845769 4.155512111942989e-05
1.721944388877775 4.263317170728237e-05
1.722744548909782 4.370875311799828e-05
1.723544708941788 4.478184906704312e-05
1.724344868973795 4.585244346344582e-05
1.725145029005801 4.692052040556737e-05
1.725945189037807 4.798606418415631e-05
1.726745349069814 4.904905927866589e-05
1.72754550910182 5.010949035568677e-05
1.728345669133827 5.116734226965165e-05
1.729145829165833 5.222260006103338e-05
1.729945989197839 5.327524895563917e-05
1.730746149229846 5.432527436045734e-05
1.731546309261852 5.537266186781053e-05
1.732346469293859 5.641739725049689e-05
1.733146629325865 5.745946646116319e-05
1.733946789357871 5.849885563246116e-05
1.734746949389878 5.953555107524551e-05
1.735547109421884 6.056953927575213e-05
1.736347269453891 6.160080690014351e-05
1.737147429485897 6.262934078549651e-05
1.737947589517904 6.3655127944426e-05
1.73874774954991 6.467815556336047e-05
1.739547909581916 6.569841099807532e-05
1.740348069613923 6.671588177753242e-05
1.741148229645929 6.773055559831652e-05
1.741948389677936 6.874242032628027e-05
1.742748549709942 6.975146399505572e-05
1.743548709741948 7.075767480487826e-05
1.744348869773955 7.176104112015763e-05
1.745149029805961 7.276155147080995e-05
1.745949189837968 7.375919454912267e-05
1.746749349869974 7.475395921069521e-05
1.74754950990198 7.574583447114763e-05
1.748349669933987 7.673480950745232e-05
1.749149829965993 7.772087365487809e-05
1.749949989998 7.870401640612786e-05
1.750750150030006 7.968422741345441e-05
1.751550310062012 8.066149648231276e-05
1.752350470094019 8.163581357488666e-05
1.753150630126025 8.260716880687522e-05
1.753950790158032 8.357555244741477e-05
1.754750950190038 8.454095491766809e-05
1.755551110222044 8.550336678815974e-05
1.756351270254051 8.646277878206763e-05
1.757151430286057 8.741918176918861e-05
1.757951590318064 8.837256676922969e-05
1.75875175035007 8.932292494820337e-05
1.759551910382076 9.027024761756522e-05
1.760352070414083 9.121452623444941e-05
1.761152230446089 9.215575239994394e-05
1.761952390478096 9.309391785877767e-05
1.762752550510102 9.402901449712562e-05
1.763552710542108 9.496103434237407e-05
1.764352870574115 9.588996956241504e-05
1.765153030606121 9.681581246478418e-05
1.765953190638128 9.773855549454499e-05
1.766753350670134 9.865819123421034e-05
1.767553510702141 9.957471240303685e-05
1.768353670734147 0.0001004881118571035
1.769153830766153 0.0001013983825836691
1.76995399079816 0.0001023055177060309
1.770754150830166 0.0001032095104804683
1.771554310862173 0.0001041103542931867
1.772354470894179 0.0001050080426626678
1.773154630926185 0.0001059025692371623
1.773954790958192 0.000106793927793358
1.774754950990198 0.0001076821122361437
1.775555111022205 0.0001085671165973559
1.776355271054211 0.0001094489350353086
1.777155431086217 0.000110327561834636
1.777955591118224 0.0001112029914023748
1.77875575115023 0.0001120752182715684
1.779555911182237 0.0001129442370955464
1.780356071214243 0.000113810042650981
1.781156231246249 0.0001146726298350653
1.781956391278256 0.0001155319936650432
1.782756551310262 0.0001163881292770345
1.783556711342269 0.0001172410319259551
1.784356871374275 0.0001180906969834026
1.785157031406281 0.0001189371199385173
1.785957191438288 0.0001197802963950829
1.786757351470294 0.0001206202220733284
1.7875575115023 0.0001214568928054625
1.788357671534307 0.0001222903045381011
1.789157831566313 0.0001231204533298395
1.78995799159832 0.0001239473353516429
1.790758151630326 0.0001247709468833993
1.791558311662332 0.0001255912843159561
1.792358471694339 0.0001264083441497101
1.793158631726345 0.0001272221229911592
1.793958791758352 0.00012803261755635
1.794758951790358 0.0001288398246666465
1.795559111822364 0.0001296437412497488
1.796359271854371 0.0001304443643375767
1.797159431886377 0.0001312416910668972
1.797959591918384 0.0001320357186772864
1.79875975195039 0.0001328264445112081
1.799559911982396 0.0001336138660126817
1.800360072014403 0.0001343979807261844
1.801160232046409 0.0001351787862976707
1.801960392078416 0.0001359562804717505
1.802760552110422 0.0001367304610903572
1.803560712142428 0.0001375013260955691
1.804360872174435 0.000138268873524593
1.805161032206441 0.0001390331015131348
1.805961192238448 0.0001397940082895219
1.806761352270454 0.0001405515921791695
1.80756151230246 0.0001413058516008192
1.808361672334467 0.0001420567850663827
1.809161832366473 0.0001428043911803925
1.80996199239848 0.0001435486686385918
1.810762152430486 0.0001442896162301283
1.811562312462492 0.0001450272328308934
1.812362472494499 0.0001457615174089293
1.813162632526505 0.0001464924690207454
1.813962792558512 0.0001472200868101433
1.814762952590518 0.0001479443700097057
1.815563112622524 0.0001486653179379747
1.816363272654531 0.00014938292999859
1.817163432686537 0.0001500972056823266
1.817963592718544 0.0001508081445623924
1.81876375275055 0.0001515157462987387
1.819563912782556 0.0001522200106318688
1.820364072814563 0.0001529209373862865
1.821164232846569 0.0001536185264682231
1.821964392878576 0.0001543127778649323
1.822764552910582 0.0001550036916426528
1.823564712942588 0.0001556912679495855
1.824364872974595 0.0001563755070122894
1.825165033006601 0.0001570564091349759
1.825965193038608 0.0001577339747016244
1.826765353070614 0.0001584082041705759
1.82756551310262 0.0001590790980789203
1.828365673134627 0.000159746657037952
1.829165833166633 0.0001604108817363825
1.82996599319864 0.0001610717729338361
1.830766153230646 0.000161729331467746
1.831566313262653 0.0001623835582456745
1.832366473294659 0.0001630344542489961
1.833166633326665 0.0001636820205314085
1.833966793358672 0.0001643262582176005
1.834766953390678 0.0001649671685023112
1.835567113422685 0.0001656047526514276
1.836367273454691 0.0001662390119998685
1.837167433486697 0.0001668699479505653
1.837967593518704 0.0001674975619762651
1.83876775355071 0.0001681218556161603
1.839567913582717 0.0001687428304765159
1.840368073614723 0.0001693604882297291
1.841168233646729 0.0001699748306155044
1.841968393678736 0.0001705858594371706
1.842768553710742 0.0001711935765633266
1.843568713742749 0.0001717979839267438
1.844368873774755 0.0001723990835235832
1.845169033806761 0.0001729968774119054
1.845969193838768 0.0001735913677132388
1.846769353870774 0.0001741825566112468
1.847569513902781 0.0001747704463490635
1.848369673934787 0.0001753550392315663
1.849169833966793 0.0001759363376228684
1.8499699939988 0.0001765143439479638
1.850770154030806 0.0001770890606884962
1.851570314062813 0.0001776604903876957
1.852370474094819 0.0001782286356430126
1.853170634126825 0.0001787934991109756
1.853970794158832 0.0001793550835048414
1.854770954190838 0.0001799133915940455
1.855571114222845 0.0001804684262024789
1.856371274254851 0.0001810201902108383
1.857171434286857 0.0001815686865534131
1.857971594318864 0.0001821139182183999
1.85877175435087 0.000182655888247274
1.859571914382877 0.0001831945997362012
1.860372074414883 0.0001837300558315703
1.861172234446889 0.0001842622597327359
1.861972394478896 0.0001847912146904516
1.862772554510902 0.0001853169240065558
1.863572714542909 0.0001858393910329533
1.864372874574915 0.0001863586191712235
1.865173034606921 0.0001868746118734038
1.865973194638928 0.000187387372639247
1.866773354670934 0.0001878969050178669
1.867573514702941 0.0001884032126060141
1.868373674734947 0.0001889062990466656
1.869173834766953 0.0001894061680323161
1.86997399479896 0.0001899028232994921
1.870774154830966 0.0001903962686314952
1.871574314862973 0.0001908865078580096
1.872374474894979 0.0001913735448532222
1.873174634926985 0.0001918573835351946
1.873974794958992 0.0001923380278666474
1.874774954990998 0.0001928154818544901
1.875575115023005 0.0001932897495483317
1.876375275055011 0.0001937608350397755
1.877175435087017 0.000194228742464065
1.877975595119024 0.0001946934759979676
1.87877575515103 0.0001951550398578945
1.879575915183037 0.0001956134383042884
1.880376075215043 0.0001960686756351193
1.881176235247049 0.0001965207561898818
1.881976395279056 0.0001969696843479485
1.882776555311062 0.0001974154645267678
1.883576715343069 0.0001978581011837454
1.884376875375075 0.0001982975988134222
1.885177035407081 0.0001987339619494337
1.885977195439088 0.0001991671951616107
1.886777355471094 0.0001995973030578598
1.887577515503101 0.0002000242902822046
1.888377675535107 0.00020044816151502
1.889177835567113 0.0002008689214721712
1.88997799559912 0.0002012865749054048
1.890778155631126 0.0002017011266014085
1.891578315663133 0.0002021125813812629
1.892378475695139 0.0002025209440999708
1.893178635727145 0.0002029262196465357
1.893978795759152 0.0002033284129438839
1.894778955791158 0.0002037275289469828
1.895579115823165 0.0002041235726438607
1.896379275855171 0.0002045165490551355
1.897179435887177 0.0002049064632321349
1.897979595919184 0.0002052933202594819
1.89877975595119 0.0002056771252503143
1.899579915983197 0.0002060578833510657
1.900380076015203 0.0002064355997367632
1.901180236047209 0.000206810279612751
1.901980396079216 0.0002071819282141424
1.902780556111222 0.0002075505508055846
1.903580716143229 0.0002079161526797694
1.904380876175235 0.0002082787391580608
1.905181036207241 0.0002086383155901023
1.905981196239248 0.0002089948873534257
1.906781356271254 0.0002093484598532158
1.907581516303261 0.000209699038520978
1.908381676335267 0.0002100466288147738
1.909181836367273 0.0002103912362200041
1.90998199639928 0.0002107328662471366
1.910782156431286 0.0002110715244327246
1.911582316463293 0.0002114072163392506
1.912382476495299 0.0002117399475527747
1.913182636527305 0.0002120697236845025
1.913982796559312 0.0002123965503707845
1.914782956591318 0.0002127204332713141
1.915583116623325 0.0002130413780688145
1.916383276655331 0.0002133593904705264
1.917183436687337 0.0002136744762060935
1.917983596719344 0.0002139866410271697
1.91878375675135 0.000214295890709379
1.919583916783357 0.000214602231048553
1.920384076815363 0.000214905667863945
1.921184236847369 0.0002152062069947025
1.921984396879376 0.0002155038543021406
1.922784556911382 0.0002157986156677821
1.923584716943389 0.0002160904969939072
1.924384876975395 0.0002163795042029251
1.925185037007402 0.0002166656432365916
1.925985197039408 0.0002169489200574973
1.926785357071414 0.0002172293406462465
1.927585517103421 0.0002175069110024765
1.928385677135427 0.0002177816371458756
1.929185837167434 0.0002180535251128926
1.92998599719944 0.0002183225809593217
1.930786157231446 0.0002185888107575609
1.931586317263453 0.0002188522205987271
1.932386477295459 0.000219112816590227
1.933186637327466 0.0002193706048578731
1.933986797359472 0.0002196255915414948
1.934786957391478 0.0002198777828001112
1.935587117423485 0.0002201271848079337
1.936387277455491 0.0002203738037544452
1.937187437487498 0.0002206176458453395
1.937987597519504 0.0002208587173015032
1.93878775755151 0.0002210970243583889
1.939587917583517 0.0002213325732671903
1.940388077615523 0.0002215653702930397
1.94118823764753 0.0002217954217154785
1.941988397679536 0.0002220227338278304
1.942788557711542 0.0002222473129375143
1.943588717743549 0.0002224691653652613
1.944388877775555 0.0002226882974452707
1.945189037807562 0.0002229047155244273
1.945989197839568 0.0002231184259624571
1.946789357871574 0.0002233294351319279
1.947589517903581 0.0002235377494174657
1.948389677935587 0.0002237433752151275
1.949189837967594 0.0002239463189333418
1.9499899979996 0.000224146586992203
1.950790158031606 0.0002243441858227671
1.951590318063613 0.0002245391218675206
1.952390478095619 0.0002247314015793625
1.953190638127626 0.0002249210314216041
1.953990798159632 0.0002251080178682046
1.954790958191638 0.0002252923674037698
1.955591118223645 0.0002254740865223783
1.956391278255651 0.0002256531817271884
1.957191438287658 0.000225829659531379
1.957991598319664 0.0002260035264580712
1.95879175835167 0.0002261747890380556
1.959591918383677 0.00022634345381183
1.960392078415683 0.0002265095273281887
1.96119223844769 0.0002266730161438303
1.961992398479696 0.0002268339268246907
1.962792558511702 0.0002269922659435917
1.963592718543709 0.0002271480400812594
1.964392878575715 0.0002273012558271086
1.965193038607722 0.0002274519197760295
1.965993198639728 0.0002276000385315218
1.966793358671734 0.0002277456187032663
1.967593518703741 0.0002278886669075943
1.968393678735747 0.0002280291897677234
1.969193838767753 0.0002281671939128164
1.96999399879976 0.0002283026859783738
1.970794158831766 0.000228435672605998
1.971594318863773 0.0002285661604426104
1.972394478895779 0.0002286941561407644
1.973194638927785 0.0002288196663587236
1.973994798959792 0.0002289426977585034
1.974794958991798 0.0002290632570097101
1.975595119023805 0.0002291813507838207
1.976395279055811 0.0002292969857592765
1.977195439087817 0.0002294101686171731
1.977995599119824 0.0002295209060439247
1.97879575915183 0.0002296292047298535
1.979595919183837 0.0002297350713684063
1.980396079215843 0.0002298385126574866
1.981196239247849 0.0002299395352982005
1.981996399279856 0.0002300381459951706
1.982796559311862 0.0002301343514560652
1.983596719343869 0.0002302281583915993
1.984396879375875 0.0002303195735150633
1.985197039407882 0.0002304086035425588
1.985997199439888 0.0002304952551933903
1.986797359471894 0.0002305795351877924
1.987597519503901 0.0002306614502491242
1.988397679535907 0.0002307410071034777
1.989197839567914 0.0002308182124759942
1.98999799959992 0.0002308930730969768
1.990798159631926 0.0002309655956957001
1.991598319663933 0.0002310357870043279
1.992398479695939 0.0002311036537547005
1.993198639727946 0.0002311692026821746
1.993998799759952 0.0002312324405198241
1.994798959791958 0.0002312933740043961
1.995599119823965 0.0002313520098707467
1.996399279855971 0.0002314083548564648
1.997199439887978 0.0002314624156981106
1.997999599919984 0.0002315141991320774
1.99879975995199 0.0002315637118960021
1.999599919983997 0.0002316109607262581
2.000400080016003 0.0002316559523601487
2.00120024004801 0.0002316986935327734
2.002000400080016 0.0002317391909803968
2.002800560112022 0.0002317774514378629
2.003600720144029 0.0002318134816389871
2.004400880176035 0.0002318472883171831
2.005201040208042 0.0002318788782041301
2.006001200240048 0.0002319082580307138
2.006801360272054 0.0002319354345265565
2.007601520304061 0.0002319604144187623
2.008401680336067 0.0002319832044336418
2.009201840368074 0.0002320038112963985
2.01000200040008 0.0002320222417290132
2.010802160432086 0.000232038502452281
2.011602320464093 0.0002320526001843226
2.012402480496099 0.0002320645416416816
2.013202640528106 0.0002320743335373652
2.014002800560112 0.0002320819825828033
2.014802960592118 0.0002320874954866732
2.015603120624125 0.0002320908789552909
2.016403280656131 0.0002320921396903397
2.017203440688138 0.0002320912843925519
2.018003600720144 0.0002320883197587321
2.01880376075215 0.0002320832524826185
2.019603920784157 0.0002320760892537077
2.020404080816163 0.0002320668367596058
2.02120424084817 0.0002320555016826586
2.022004400880176 0.0002320420907027725
2.022804560912182 0.0002320266104957693
2.023604720944189 0.0002320090677335423
2.024404880976195 0.000231989469083587
2.025205041008201 0.0002319678212098624
2.026005201040208 0.0002319441307716941
2.026805361072214 0.0002319184044241661
2.027605521104221 0.0002318906488178077
2.028405681136227 0.0002318608705995332
2.029205841168233 0.0002318290764098999
2.03000600120024 0.0002317952728863204
2.030806161232246 0.0002317594666605556
2.031606321264253 0.0002317216643594192
2.032406481296259 0.0002316818726051702
2.033206641328265 0.0002316400980148074
2.034006801360272 0.0002315963471994425
2.034806961392278 0.0002315506267656319
2.035607121424285 0.0002315029433141239
2.036407281456291 0.000231453303440406
2.037207441488297 0.0002314017137339222
2.038007601520304 0.0002313481807790915
2.03880776155231 0.0002312927111537402
2.039607921584317 0.00023123531143067
2.040408081616323 0.0002311759881760898
2.041208241648329 0.0002311147479499298
2.042008401680336 0.0002310515973071736
2.042808561712342 0.0002309865427951153
2.043608721744349 0.0002309195909557889
2.044408881776355 0.0002308507483242445
2.045209041808361 0.0002307800214294879
2.046009201840368 0.000230707416793463
2.046809361872374 0.0002306329409319129
2.047609521904381 0.0002305566003536751
2.048409681936387 0.000230478401560368
2.049209841968394 0.0002303983510478013
2.0500100020004 0.0002303164553039386
2.050810162032406 0.0002302327208094458
2.051610322064413 0.0002301471540386322
2.052410482096419 0.0002300597614587443
2.053210642128426 0.0002299705495285556
2.054010802160432 0.0002298795247008744
2.054810962192438 0.0002297866934202714
2.055611122224445 0.0002296920621236278
2.056411282256451 0.0002295956372417809
2.057211442288458 0.0002294974251955284
2.058011602320464 0.0002293974324001726
2.05881176235247 0.0002292956652620725
2.059611922384477 0.0002291921301797417
2.060412082416483 0.0002290868335443174
2.06121224244849 0.0002289797817389348
2.062012402480496 0.000228870981137707
2.062812562512502 0.0002287604381083123
2.063612722544509 0.0002286481590087019
2.064412882576515 0.0002285341501888246
2.065213042608522 0.0002284184179918805
2.066013202640528 0.0002283009687504807
2.066813362672534 0.0002281818087903311
2.067613522704541 0.0002280609444280378
2.068413682736547 0.0002279383819718907
2.069213842768554 0.0002278141277217855
2.07001400280056 0.0002276881879677346
2.070814162832566 0.0002275605689930797
2.071614322864573 0.0002274312770705743
2.072414482896579 0.0002273003184650476
2.073214642928586 0.0002271676994314456
2.074014802960592 0.0002270334262175733
2.074814962992598 0.000226897505060491
2.075615123024605 0.0002267599421890996
2.076415283056611 0.0002266207438230437
2.077215443088618 0.0002264799161723978
2.078015603120624 0.0002263374654385291
2.078815763152631 0.0002261933978133915
2.079615923184637 0.0002260477194794477
2.080416083216643 0.0002259004366095904
2.08121624324865 0.0002257515553680048
2.082016403280656 0.000225601081908993
2.082816563312663 0.0002254490223770519
2.083616723344669 0.0002252953829077361
2.084416883376675 0.0002251401696260115
2.085217043408682 0.0002249833886483715
2.086017203440688 0.0002248250460809561
2.086817363472695 0.0002246651480201791
2.087617523504701 0.0002245037005524926
2.088417683536707 0.0002243407097550929
2.089217843568714 0.0002241761816946658
2.09001800360072 0.0002240101224283279
2.090818163632727 0.0002238425380028422
2.091618323664733 0.0002236734344557161
2.092418483696739 0.000223502817813868
2.093218643728746 0.0002233306940933934
2.094018803760752 0.0002231570693019936
2.094818963792759 0.0002229819494355276
2.095619123824765 0.0002228053404809903
2.096419283856771 0.0002226272484136128
2.097219443888778 0.0002224476791999188
2.098019603920784 0.0002222666387951384
2.098819763952791 0.0002220841331445403
2.099619923984797 0.0002219001681822564
2.100420084016803 0.000221714749833398
2.10122024404881 0.0002215278840107637
2.102020404080816 0.0002213395766189937
2.102820564112823 0.0002211498335496319
2.103620724144829 0.00022095866068528
2.104420884176835 0.0002207660638975596
2.105221044208842 0.0002205720490469555
2.106021204240848 0.0002203766219844616
2.106821364272855 0.0002201797885491515
2.107621524304861 0.0002199815545696674
2.108421684336867 0.0002197819258646901
2.109221844368874 0.0002195809082403535
2.11002200440088 0.0002193785074941622
2.110822164432887 0.000219174729411309
2.111622324464893 0.0002189695797664769
2.1124224844969 0.0002187630643235256
2.113222644528906 0.0002185551888347083
2.114022804560912 0.0002183459590427871
2.114822964592919 0.0002181353806777418
2.115623124624925 0.0002179234594600615
2.116423284656932 0.0002177102010983149
2.117223444688938 0.0002174956112898561
2.118023604720944 0.0002172796957222344
2.118823764752951 0.0002170624600699038
2.119623924784957 0.0002168439099979059
2.120424084816964 0.0002166240511593618
2.12122424484897 0.0002164028891957863
2.122024404880976 0.0002161804297384194
2.122824564912983 0.0002159566784068948
2.123624724944989 0.0002157316408093959
2.124424884976996 0.0002155053225424216
2.125225045009002 0.0002152777291923526
2.126025205041008 0.0002150488663330229
2.126825365073015 0.0002148187395276003
2.127625525105021 0.0002145873543283512
2.128425685137028 0.0002143547162750734
2.129225845169034 0.0002141208308965852
2.13002600520104 0.0002138857037104117
2.130826165233047 0.000213649340222393
2.131626325265053 0.0002134117459274681
2.13242648529706 0.0002131729263087345
2.133226645329066 0.0002129328868373693
2.134026805361072 0.0002126916329741192
2.134826965393079 0.0002124491701671836
2.135627125425085 0.000212205503853077
2.136427285457092 0.0002119606394582751
2.137227445489098 0.0002117145823963931
2.138027605521104 0.0002114673380695181
2.138827765553111 0.0002112189118684443
2.139627925585117 0.0002109693091721244
2.140428085617124 0.0002107185353483748
2.14122824564913 0.0002104665957530921
2.142028405681136 0.0002102134957300181
2.142828565713143 0.00020995924061215
2.143628725745149 0.0002097038357198601
2.144428885777156 0.0002094472863629329
2.145229045809162 0.0002091895978382146
2.146029205841168 0.0002089307754317284
2.146829365873175 0.0002086708244176565
2.147629525905181 0.000208409750058026
2.148429685937188 0.000208147557603336
2.149229845969194 0.0002078842522924794
2.1500300060012 0.0002076198393526647
2.150830166033207 0.0002073543239991802
2.151630326065213 0.0002070877114346898
2.15243048609722 0.0002068200068516612
2.153230646129226 0.0002065512154299374
2.154030806161232 0.0002062813423373633
2.154830966193239 0.0002060103927300209
2.155631126225245 0.0002057383717524644
2.156431286257252 0.0002054652845376418
2.157231446289258 0.0002051911362057194
2.158031606321264 0.0002049159318661977
2.158831766353271 0.0002046396766158741
2.159631926385277 0.0002043623755400183
2.160432086417283 0.0002040840337115098
2.16123224644929 0.0002038046561924061
2.162032406481296 0.0002035242480321396
2.162832566513303 0.0002032428142686151
2.163632726545309 0.0002029603599277394
2.164432886577315 0.000202676890022873
2.165233046609322 0.0002023924095567105
2.166033206641328 0.0002021069235189301
2.166833366673335 0.0002018204368885442
2.167633526705341 0.0002015329546310786
2.168433686737347 0.0002012444817017853
2.169233846769354 0.0002009550230432127
2.17003400680136 0.0002006645835852069
2.170834166833367 0.0002003731682477314
2.171634326865373 0.0002000807819368715
2.172434486897379 0.0001997874295471847
2.173234646929386 0.0001994931159628766
2.174034806961392 0.0001991978460541175
2.174834966993399 0.0001989016246808822
2.175635127025405 0.0001986044566897374
2.176435287057411 0.0001983063469165057
2.177235447089418 0.0001980073001845422
2.178035607121424 0.0001977073213055956
2.178835767153431 0.0001974064150790255
2.179635927185437 0.0001971045862923503
2.180436087217443 0.0001968018397223447
2.18123624724945 0.0001964981801315917
2.182036407281456 0.0001961936122731054
2.182836567313463 0.0001958881408865708
2.183636727345469 0.0001955817706998314
2.184436887377475 0.0001952745064295956
2.185237047409482 0.0001949663527803387
2.186037207441488 0.0001946573144443818
2.186837367473495 0.0001943473961023621
2.187637527505501 0.0001940366024224487
2.188437687537507 0.0001937249380619889
2.189237847569514 0.0001934124076658623
2.19003800760152 0.0001930990158669506
2.190838167633527 0.00019278476728606
2.191638327665533 0.0001924696665327043
2.192438487697539 0.0001921537182045566
2.193238647729546 0.0001918369268869006
2.194038807761552 0.0001915192971531009
2.194838967793559 0.0001912008335653085
2.195639127825565 0.0001908815406735198
2.196439287857571 0.0001905614230157343
2.197239447889578 0.0001902404851177184
2.198039607921584 0.0001899187314945738
2.198839767953591 0.0001895961666490125
2.199639927985597 0.0001892727950707308
2.200440088017603 0.0001889486212393864
2.20124024804961 0.0001886236496226398
2.202040408081616 0.0001882978846746651
2.202840568113623 0.0001879713308396766
2.203640728145629 0.0001876439925491859
2.204440888177635 0.0001873158742230994
2.205241048209642 0.0001869869802697959
2.206041208241648 0.0001866573150855004
2.206841368273655 0.0001863268830548325
2.207641528305661 0.0001859956885509628
2.208441688337667 0.0001856637359342814
2.209241848369674 0.0001853310295550614
2.21004200840168 0.0001849975737501684
2.210842168433687 0.0001846633728460381
2.211642328465693 0.0001843284311567952
2.212442488497699 0.0001839927529848809
2.213242648529706 0.0001836563426207391
2.214042808561712 0.000183319204344227
2.214842968593719 0.0001829813424222645
2.215643128625725 0.0001826427611106359
2.216443288657731 0.0001823034646536773
2.217243448689738 0.0001819634572837274
2.218043608721744 0.0001816227432212061
2.218843768753751 0.0001812813266764955
2.219643928785757 0.0001809392118460213
2.220444088817763 0.0001805964029157794
2.22124424884977 0.0001802529040607874
2.222044408881776 0.0001799087194435954
2.222844568913783 0.0001795638532149136
2.223644728945789 0.000179218309515257
2.224444888977795 0.0001788720924715766
2.225245049009802 0.0001785252062010987
2.226045209041808 0.0001781776548088178
2.226845369073815 0.0001778294423881228
2.227645529105821 0.0001774805730204057
2.228445689137827 0.0001771310507770209
2.229245849169834 0.00017678087971615
2.23004600920184 0.0001764300638859368
2.230846169233847 0.0001760786073221364
2.231646329265853 0.0001757265140490554
2.232446489297859 0.0001753737880802573
2.233246649329866 0.0001750204334168386
2.234046809361872 0.0001746664540497794
2.234846969393879 0.0001743118539575145
2.235647129425885 0.0001739566371071871
2.236447289457892 0.000173600807455824
2.237247449489898 0.0001732443689476717
2.238047609521904 0.0001728873255159985
2.238847769553911 0.0001725296810830162
2.239647929585917 0.000172171439559645
2.240448089617924 0.00017181260484473
2.24124824964993 0.0001714531808269218
2.242048409681936 0.0001710931713829524
2.242848569713943 0.0001707325803779489
2.243648729745949 0.0001703714116668441
2.244448889777956 0.0001700096690924956
2.245249049809962 0.0001696473564867044
2.246049209841968 0.0001692844776699802
2.246849369873975 0.0001689210364516979
2.247649529905981 0.0001685570366302546
2.248449689937988 0.0001681924819925986
2.249249849969994 0.0001678273763147792
2.250050010002 0.0001674617233616325
2.250850170034007 0.0001670955268862327
2.251650330066013 0.0001667287906317735
2.25245049009802 0.0001663615183293733
2.253250650130026 0.0001659937136992509
2.254050810162032 0.0001656253804506474
2.254850970194039 0.0001652565222819827
2.255651130226045 0.0001648871428803066
2.256451290258052 0.0001645172459217699
2.257251450290058 0.0001641468350717018
2.258051610322064 0.0001637759139839836
2.258851770354071 0.0001634044863020675
2.259651930386077 0.0001630325556578004
2.260452090418084 0.0001626601256728355
2.26125225045009 0.0001622871999569077
2.262052410482096 0.0001619137821102629
2.262852570514103 0.0001615398757207584
2.263652730546109 0.0001611654843665281
2.264452890578116 0.0001607906116137872
2.265253050610122 0.0001604152610190271
2.266053210642129 0.0001600394361267429
2.266853370674135 0.0001596631404720973
2.267653530706141 0.0001592863775775514
2.268453690738148 0.000158909150956626
2.269253850770154 0.0001585314641110022
2.270054010802161 0.0001581533205316183
2.270854170834167 0.0001577747236990619
2.271654330866173 0.0001573956770834916
2.27245449089818 0.0001570161841431477
2.273254650930186 0.0001566362483267819
2.274054810962193 0.0001562558730719331
2.274854970994199 0.0001558750618057893
2.275655131026205 0.0001554938179447962
2.276455291058212 0.0001551121448947351
2.277255451090218 0.0001547300460508016
2.278055611122225 0.0001543475247972921
2.278855771154231 0.0001539645845084655
2.279655931186237 0.0001535812285482305
2.280456091218244 0.0001531974602690473
2.28125625125025 0.0001528132830127127
2.282056411282257 0.0001524287001128666
2.282856571314263 0.0001520437148897422
2.283656731346269 0.0001516583306549461
2.284456891378276 0.0001512725507088722
2.285257051410282 0.000150886378341407
2.286057211442289 0.0001504998168330269
2.286857371474295 0.0001501128694523687
2.287657531506301 0.0001497255394588941
2.288457691538308 0.0001493378301008522
2.289257851570314 0.0001489497446173954
2.290058011602321 0.000148561286235523
2.290858171634327 0.0001481724581739216
2.291658331666333 0.0001477832636388109
2.29245849169834 0.000147393705828725
2.293258651730346 0.0001470037879298094
2.294058811762353 0.0001466135131189569
2.294858971794359 0.0001462228845627093
2.295659131826365 0.0001458319054172579
2.296459291858372 0.0001454405788287573
2.297259451890378 0.0001450489079334032
2.298059611922385 0.0001446568958571976
2.298859771954391 0.000144264545715322
2.299659931986397 0.0001438718606140961
2.300460092018404 0.0001434788436488626
2.30126025205041 0.0001430854979048487
2.302060412082417 0.0001426918264581066
2.302860572114423 0.0001422978323736329
2.303660732146429 0.0001419035187074059
2.304460892178436 0.0001415088885041916
2.305261052210442 0.0001411139448000514
2.306061212242449 0.0001407186906208527
2.306861372274455 0.0001403231289814859
2.307661532306461 0.0001399272628882935
2.308461692338468 0.000139531095336954
2.309261852370474 0.0001391346293134226
2.310062012402481 0.0001387378677941662
2.310862172434487 0.0001383408137449094
2.311662332466493 0.000137943470122594
2.3124624924985 0.0001375458398736547
2.313262652530506 0.0001371479259353514
2.314062812562513 0.0001367497312348288
2.314862972594519 0.0001363512586895082
2.315663132626525 0.0001359525112070093
2.316463292658532 0.000135553491685542
2.317263452690538 0.0001351542030132791
2.318063612722545 0.0001347546480691406
2.318863772754551 0.0001343548297219313
2.319663932786557 0.0001339547508315163
2.320464092818564 0.0001335544142471754
2.32126425285057 0.0001331538228100324
2.322064412882577 0.0001327529793497639
2.322864572914583 0.0001323518866882823
2.323664732946589 0.0001319505476373067
2.324464892978596 0.0001315489649983625
2.325265053010602 0.0001311471415645843
2.326065213042609 0.0001307450801189133
2.326865373074615 0.0001303427834353509
2.327665533106621 0.0001299402542777837
2.328465693138628 0.0001295374954018641
2.329265853170634 0.0001291345095527374
2.330066013202641 0.0001287312994663745
2.330866173234647 0.0001283278678698851
2.331666333266653 0.0001279242174803421
2.33246649329866 0.000127520351006898
2.333266653330666 0.0001271162711474929
2.334066813362673 0.0001267119805922248
2.334866973394679 0.000126307482020998
2.335667133426685 0.0001259027781060317
2.336467293458692 0.0001254978715081759
2.337267453490698 0.0001250927648809087
2.338067613522705 0.0001246874608675147
2.338867773554711 0.0001242819621020258
2.339667933586717 0.0001238762712107099
2.340468093618724 0.0001234703908089365
2.34126825365073 0.0001230643235042325
2.342068413682736 0.0001226580718947154
2.342868573714743 0.0001222516385690933
2.343668733746749 0.0001218450261076048
2.344468893778756 0.0001214382370804521
2.345269053810762 0.0001210312740508574
2.346069213842768 0.0001206241395709089
2.346869373874775 0.0001202168361850097
2.347669533906781 0.0001198093664277615
2.348469693938788 0.00011940173282561
2.349269853970794 0.0001189939378963755
2.3500700140028 0.0001185859841476848
2.350870174034807 0.0001181778740795578
2.351670334066813 0.0001177696101826048
2.35247049409882 0.0001173611949388887
2.353270654130826 0.000116952630821298
2.354070814162832 0.0001165439202942523
2.354870974194839 0.0001161350658133101
2.355671134226845 0.0001157260698259526
2.356471294258852 0.0001153169347689981
2.357271454290858 0.0001149076630733031
2.358071614322864 0.000114498257158591
2.358871774354871 0.0001140887194372915
2.359671934386877 0.0001136790523133652
2.360472094418884 0.0001132692581810501
2.36127225445089 0.0001128593394268985
2.362072414482896 0.0001124492984290725
2.362872574514903 0.0001120391375556193
2.363672734546909 0.0001116288591679194
2.364472894578916 0.0001112184656178659
2.365273054610922 0.0001108079592494313
2.366073214642928 0.0001103973423967086
2.366873374674935 0.0001099866173871242
2.367673534706941 0.0001095757865390873
2.368473694738948 0.0001091648521619108
2.369273854770954 0.0001087538165573012
2.37007401480296 0.0001083426820178688
2.370874174834967 0.0001079314508282252
2.371674334866973 0.0001075201252654538
2.37247449489898 0.0001071087075970717
2.373274654930986 0.0001066972000824407
2.374074814962992 0.0001062856049735508
2.374874974994999 0.0001058739245133747
2.375675135027005 0.0001054621609367296
2.376475295059012 0.0001050503164702773
2.377275455091018 0.0001046383933325243
2.378075615123024 0.0001042263937340569
2.378875775155031 0.0001038143198768356
2.379675935187037 0.0001034021739547441
2.380476095219044 0.0001029899581536676
2.38127625525105 0.0001025776746518058
2.382076415283056 0.0001021653256179496
2.382876575315063 0.0001017529132151638
2.383676735347069 0.0001013404395957715
2.384476895379076 0.0001009279069057434
2.385277055411082 0.000100515317282738
2.386077215443088 0.0001001026728563367
2.386877375475095 9.968997574788744e-05
2.387677535507101 9.927722807120972e-05
2.388477695539108 9.886443193228134e-05
2.389277855571114 9.845158942853293e-05
2.39007801560312 9.803870265033696e-05
2.390878175635127 9.762577367897042e-05
2.391678335667133 9.72128045895924e-05
2.39247849569914 9.679979744850154e-05
2.393278655731146 9.638675431337113e-05
2.394078815763153 9.597367723544322e-05
2.394878975795159 9.556056825803974e-05
2.395679135827165 9.514742941640585e-05
2.396479295859172 9.47342627379449e-05
2.397279455891178 9.432107024221869e-05
2.398079615923185 9.390785394165234e-05
2.398879775955191 9.349461584067279e-05
2.399679935987197 9.308135793586514e-05
2.400480096019204 9.266808221644302e-05
2.40128025605121 9.225479066432697e-05
2.402080416083217 9.184148525296887e-05
2.402880576115223 9.14281679493112e-05
2.403680736147229 9.101484071112263e-05
2.404480896179236 9.060150549060255e-05
2.405281056211242 9.01881642313254e-05
2.406081216243249 8.977481886925874e-05
2.406881376275255 8.936147133354744e-05
2.407681536307261 8.894812354510293e-05
2.408481696339268 8.853477741785694e-05
2.409281856371274 8.812143485844826e-05
2.410082016403281 8.770809776543889e-05
2.410882176435287 8.72947680310383e-05
2.411682336467293 8.688144753914406e-05
2.4124824964993 8.646813816667421e-05
2.413282656531306 8.605484178380245e-05
2.414082816563313 8.564156025168528e-05
2.414882976595319 8.522829542645895e-05
2.415683136627325 8.481504915485069e-05
2.416483296659332 8.440182327833236e-05
2.417283456691338 8.398861962896697e-05
2.418083616723345 8.357544003356205e-05
2.418883776755351 8.316228631077021e-05
2.419683936787357 8.274916027195088e-05
2.420484096819364 8.233606372211127e-05
2.42128425685137 8.192299845778991e-05
2.422084416883377 8.150996627034837e-05
2.422884576915383 8.109696894150434e-05
2.42368473694739 8.068400824826862e-05
2.424484896979396 8.027108595894846e-05
2.425285057011402 7.985820383604732e-05
2.426085217043409 7.944536363407032e-05
2.426885377075415 7.903256710132687e-05
2.427685537107422 7.861981597742291e-05
2.428485697139428 7.820711199796292e-05
2.429285857171434 7.779445688835887e-05
2.430086017203441 7.73818523697862e-05
2.430886177235447 7.696930015448182e-05
2.431686337267454 7.65568019495056e-05
2.43248649729946 7.614435945329243e-05
2.433286657331466 7.57319743590219e-05
2.434086817363473 7.53196483513268e-05
2.434886977395479 7.490738310989814e-05
2.435687137427486 7.449518030658566e-05
2.436487297459492 7.408304160586771e-05
2.437287457491498 7.367096866720262e-05
2.438087617523505 7.325896314150199e-05
2.438887777555511 7.284702667340346e-05
2.439687937587518 7.243516090221095e-05
2.440488097619524 7.202336745836836e-05
2.44128825765153 7.161164796761289e-05
2.442088417683537 7.12000040469e-05
2.442888577715543 7.078843730918375e-05
2.44368873774755 7.037694935847981e-05
2.444488897779556 6.996554179323515e-05
2.445289057811562 6.95542162049959e-05
2.446089217843569 6.914297417950423e-05
2.446889377875575 6.873181729450446e-05
2.447689537907582 6.832074712287756e-05
2.448489697939588 6.79097652293496e-05
2.449289857971594 6.74988731734701e-05
2.450090018003601 6.70880725080441e-05
2.450890178035607 6.667736477842751e-05
2.451690338067614 6.626675152448589e-05
2.45249049809962 6.585623427957571e-05
2.453290658131627 6.544581457077966e-05
2.454090818163633 6.50354939183578e-05
2.454890978195639 6.462527383543443e-05
2.455691138227646 6.42151558308974e-05
2.456491298259652 6.380514140547993e-05
2.457291458291659 6.33952320548951e-05
2.458091618323665 6.298542926670155e-05
2.458891778355671 6.257573452422133e-05
2.459691938387678 6.216614930285717e-05
2.460492098419684 6.175667507377531e-05
2.461292258451691 6.134731329959556e-05
2.462092418483697 6.093806543807451e-05
2.462892578515703 6.052893294030311e-05
2.46369273854771 6.011991725188211e-05
2.464492898579716 5.971101981119804e-05
2.465293058611723 5.930224205146076e-05
2.466093218643729 5.889358539874425e-05
2.466893378675735 5.84850512738676e-05
2.467693538707742 5.807664109153263e-05
2.468493698739748 5.766835626008911e-05
2.469293858771755 5.726019818122123e-05
2.470094018803761 5.685216825151489e-05
2.470894178835767 5.644426786190904e-05
2.471694338867774 5.603649839526661e-05
2.47249449889978 5.562886123099778e-05
2.473294658931787 5.522135774082854e-05
2.474094818963793 5.481398929130819e-05
2.474894978995799 5.440675724255563e-05
2.475695139027806 5.399966294896447e-05
2.476495299059812 5.359270775959501e-05
2.477295459091818 5.318589301598013e-05
2.478095619123825 5.277922005604329e-05
2.478895779155831 5.237269021041547e-05
2.479695939187838 5.196630480384588e-05
2.480496099219844 5.156006515559364e-05
2.48129625925185 5.115397257997643e-05
2.482096419283857 5.074802838331421e-05
2.482896579315863 5.034223386839596e-05
2.48369673934787 4.993659033111025e-05
2.484496899379876 4.95310990620122e-05
2.485297059411882 4.912576134506993e-05
2.486097219443889 4.872057846072068e-05
2.486897379475895 4.8315551680777e-05
2.487697539507902 4.791068227352078e-05
2.488497699539908 4.750597150041155e-05
2.489297859571914 4.710142061843764e-05
2.490098019603921 4.669703087847057e-05
2.490898179635927 4.629280352479481e-05
2.491698339667934 4.588873979722355e-05
2.49249849969994 4.54848409299233e-05
2.493298659731946 4.508110815086541e-05
2.494098819763953 4.467754268292307e-05
2.494898979795959 4.427414574379302e-05
2.495699139827966 4.38709185448985e-05
2.496499299859972 4.346786229272126e-05
2.497299459891978 4.306497818809651e-05
2.498099619923985 4.266226742621282e-05
2.498899779955991 4.225973119716064e-05
2.499699939987998 4.185737068538383e-05
2.500500100020004 4.145518707014984e-05
2.50130026005201 4.105318152476608e-05
2.502100420084017 4.065135521799039e-05
2.502900580116023 4.024970931222877e-05
2.50370074014803 3.984824496557287e-05
2.504500900180036 3.94469633297624e-05
2.505301060212042 3.904586555237952e-05
2.506101220244049 3.864495277473281e-05
2.506901380276055 3.824422613326798e-05
2.507701540308062 3.784368675901932e-05
2.508501700340068 3.744333577800136e-05
2.509301860372074 3.704317431050388e-05
2.510102020404081 3.6643203472032e-05
2.510902180436087 3.624342437307128e-05
2.511702340468094 3.584383811830405e-05
2.5125025005001 3.544444580770637e-05
2.513302660532106 3.504524853552964e-05
2.514102820564113 3.464624739178916e-05
2.514902980596119 3.424744346069698e-05
2.515703140628126 3.384883782175908e-05
2.516503300660132 3.345043154867826e-05
2.517303460692138 3.305222571076457e-05
2.518103620724145 3.265422137183841e-05
2.518903780756151 3.22564195913275e-05
2.519703940788158 3.185882142309139e-05
2.520504100820164 3.146142791565678e-05
2.52130426085217 3.106424011307918e-05
2.522104420884177 3.066725905470826e-05
2.522904580916183 3.027048577409033e-05
2.523704740948189 2.987392130006567e-05
2.524504900980196 2.947756665747389e-05
2.525305061012202 2.908142286441096e-05
2.526105221044209 2.868549093559904e-05
2.526905381076215 2.828977188027063e-05
2.527705541108221 2.789426670271704e-05
2.528505701140228 2.749897640283706e-05
2.529305861172234 2.710390197496143e-05
2.530106021204241 2.670904440934182e-05
2.530906181236247 2.631440469019164e-05
2.531706341268253 2.591998379866394e-05
2.53250650130026 2.552578270987372e-05
2.533306661332266 2.513180239407302e-05
2.534106821364273 2.473804381790519e-05
2.534906981396279 2.434450794150515e-05
2.535707141428285 2.395119572186912e-05
2.536507301460292 2.355810811081715e-05
2.537307461492298 2.316524605467971e-05
2.538107621524305 2.277261049633521e-05
2.538907781556311 2.23802023731722e-05
2.539707941588317 2.198802261803037e-05
2.540508101620324 2.159607215888651e-05
2.54130826165233 2.120435192026532e-05
2.542108421684337 2.081286282026166e-05
2.542908581716343 2.042160577375324e-05
2.543708741748349 2.003058169012834e-05
2.544508901780356 1.963979147516632e-05
2.545309061812362 1.924923602939215e-05
2.546109221844369 1.885891624854654e-05
2.546909381876375 1.846883302491808e-05
2.547709541908382 1.807898724507075e-05
2.548509701940388 1.768937979125451e-05
2.549309861972394 1.730001154258061e-05
2.550110022004401 1.691088337188729e-05
2.550910182036407 1.652199614801203e-05
2.551710342068414 1.613335073634047e-05
2.55251050210042 1.574494799684691e-05
2.553310662132426 1.535678878527016e-05
2.554110822164433 1.496887395319165e-05
2.554910982196439 1.458120434733022e-05
2.555711142228446 1.419378081040414e-05
2.556511302260452 1.380660418058265e-05
2.557311462292458 1.34196752926613e-05
2.558111622324465 1.303299497469241e-05
2.558911782356471 1.264656405331367e-05
2.559711942388478 1.226038334881143e-05
2.560512102420484 1.187445367770653e-05
2.56131226245249 1.148877585291116e-05
2.562112422484497 1.110335068176969e-05
2.562912582516503 1.071817896833125e-05
2.56371274254851 1.033326151303627e-05
2.564512902580516 9.948599109973825e-06
2.565313062612522 9.564192550721283e-06
2.566113222644529 9.180042622855727e-06
2.566913382676535 8.796150108307911e-06
2.567713542708542 8.412515786026931e-06
2.568513702740548 8.029140429864317e-06
2.569313862772554 7.646024810924934e-06
2.570114022804561 7.263169694745951e-06
2.570914182836567 6.880575843020773e-06
2.571714342868574 6.498244014852866e-06
2.57251450290058 6.116174962680963e-06
2.573314662932586 5.734369436980714e-06
2.574114822964593 5.35282818289522e-06
2.574914982996599 4.971551942429173e-06
2.575715143028606 4.590541452803099e-06
2.576515303060612 4.209797447864166e-06
2.577315463092618 3.829320657067149e-06
2.578115623124625 3.449111804926154e-06
2.578915783156631 3.069171613992322e-06
2.579715943188638 2.689500801719215e-06
2.580516103220644 2.310100081168387e-06
2.581316263252651 1.930970161870921e-06
2.582116423284657 1.552111749906302e-06
2.582916583316663 1.173525547118369e-06
2.58371674334867 7.952122500969149e-07
2.584516903380676 4.171725540955694e-07
2.585317063412683 3.940714825188244e-08
2.586117223444689 -3.380832811214356e-07
2.586917383476695 -7.152980513203506e-07
2.587717543508702 -1.092236484346369e-06
2.588517703540708 -1.468897905652792e-06
2.589317863572715 -1.845281644614964e-06
2.590118023604721 -2.221387033668069e-06
2.590918183636727 -2.597213410266447e-06
2.591718343668734 -2.972760115316168e-06
2.59251850370074 -3.348026492391466e-06
2.593318663732747 -3.723011890712532e-06
2.594118823764753 -4.097715661462331e-06
2.594918983796759 -4.472137160686271e-06
2.595719143828766 -4.846275747881281e-06
2.596519303860772 -5.220130786153027e-06
2.597319463892779 -5.593701642372173e-06
2.598119623924785 -5.966987686704468e-06
2.598919783956791 -6.339988293864506e-06
2.599719943988798 -6.712702841391652e-06
2.600520104020804 -7.08513071113899e-06
2.601320264052811 -7.457271288254642e-06
2.602120424084817 -7.829123961730177e-06
2.602920584116823 -8.200688123382034e-06
2.60372074414883 -8.571963169497006e-06
2.604520904180836 -8.942948500127158e-06
2.605321064212843 -9.313643517992439e-06
2.606121224244849 -9.684047630283334e-06
2.606921384276855 -1.00541602470935e-05
2.607721544308862 -1.04239807823599e-05
2.608521704340868 -1.079350865354971e-05
2.609321864372875 -1.116274328134659e-05
2.610122024404881 -1.153168409098302e-05
2.610922184436888 -1.190033050965414e-05
2.611722344468894 -1.226868196926059e-05
2.6125225045009 -1.263673790444946e-05
2.613322664532907 -1.300449775394628e-05
2.614122824564913 -1.337196095914458e-05
2.61492298459692 -1.373912696567331e-05
2.615723144628926 -1.410599522222101e-05
2.616523304660932 -1.447256518100641e-05
2.617323464692939 -1.483883629722945e-05
2.618123624724945 -1.520480803048231e-05
2.618923784756952 -1.557047984208455e-05
2.619723944788958 -1.593585119860984e-05
2.620524104820964 -1.630092156898627e-05
2.621324264852971 -1.666569042543679e-05
2.622124424884977 -1.70301572433226e-05
2.622924584916984 -1.739432150278854e-05
2.62372474494899 -1.775818268539362e-05
2.624524904980996 -1.812174027701039e-05
2.625325065013003 -1.848499376664957e-05
2.626125225045009 -1.884794264700855e-05
2.626925385077016 -1.921058641282563e-05
2.627725545109022 -1.957292456346623e-05
2.628525705141028 -1.993495660057174e-05
2.629325865173035 -2.029668203033232e-05
2.630126025205041 -2.065810036003873e-05
2.630926185237048 -2.10192111027841e-05
2.631726345269054 -2.138001377237043e-05
2.63252650530106 -2.174050788730501e-05
2.633326665333067 -2.210069296915493e-05
2.634126825365073 -2.246056854199831e-05
2.63492698539708 -2.282013413414853e-05
2.635727145429086 -2.317938927548965e-05
2.636527305461092 -2.353833350100292e-05
2.637327465493099 -2.389696634669189e-05
2.638127625525105 -2.425528735389218e-05
2.638927785557112 -2.461329606480502e-05
2.639727945589118 -2.497099202680706e-05
2.640528105621124 -2.532837478861065e-05
2.641328265653131 -2.568544390331989e-05
2.642128425685137 -2.604219892623671e-05
2.642928585717144 -2.639863941595757e-05
2.64372874574915 -2.67547649349224e-05
2.644528905781156 -2.711057504714171e-05
2.645329065813163 -2.74660693206261e-05
2.646129225845169 -2.782124732597557e-05
2.646929385877176 -2.817610863747671e-05
2.647729545909182 -2.853065283153525e-05
2.648529705941188 -2.888487948832199e-05
2.649329865973195 -2.923878818997005e-05
2.650130026005201 -2.959237852284778e-05
2.650930186037208 -2.994565007512922e-05
2.651730346069214 -3.029860243859657e-05
2.65253050610122 -3.065123520777823e-05
2.653330666133227 -3.100354797994861e-05
2.654130826165233 -3.135554035599039e-05
2.65493098619724 -3.170721193851353e-05
2.655731146229246 -3.205856233381457e-05
2.656531306261252 -3.240959115124956e-05
2.657331466293259 -3.276029800245053e-05
2.658131626325265 -3.311068250218742e-05
2.658931786357272 -3.346074426836795e-05
2.659731946389278 -3.381048292094094e-05
2.660532106421284 -3.415989808354151e-05
2.661332266453291 -3.450898938168882e-05
2.662132426485297 -3.485775644560734e-05
2.662932586517303 -3.520619890536806e-05
2.66373274654931 -3.555431639629574e-05
2.664532906581316 -3.590210855591268e-05
2.665333066613323 -3.624957502346848e-05
2.666133226645329 -3.659671544244768e-05
2.666933386677335 -3.6943529458219e-05
2.667733546709342 -3.729001671881876e-05
2.668533706741348 -3.763617687573466e-05
2.669333866773355 -3.798200958249509e-05
2.670134026805361 -3.832751449498276e-05
2.670934186837367 -3.867269127331523e-05
2.671734346869374 -3.901753957855383e-05
2.67253450690138 -3.936205907607317e-05
2.673334666933387 -3.970624943172129e-05
2.674134826965393 -4.005011031683504e-05
2.674934986997399 -4.039364140330307e-05
2.675735147029406 -4.073684236638691e-05
2.676535307061412 -4.107971288378076e-05
2.677335467093419 -4.14222526356896e-05
2.678135627125425 -4.17644613056915e-05
2.678935787157431 -4.210633857901323e-05
2.679735947189438 -4.244788414401946e-05
2.680536107221444 -4.27890976918993e-05
2.681336267253451 -4.312997891525549e-05
2.682136427285457 -4.347052751084746e-05
2.682936587317463 -4.381074317716178e-05
2.68373674734947 -4.415062561503921e-05
2.684536907381476 -4.449017452822322e-05
2.685337067413483 -4.482938962281134e-05
2.686137227445489 -4.516827060756884e-05
2.686937387477495 -4.550681719353665e-05
2.687737547509502 -4.584502909473681e-05
2.688537707541508 -4.618290602754543e-05
2.689337867573515 -4.65204477102226e-05
2.690138027605521 -4.685765386393104e-05
2.690938187637527 -4.719452421265785e-05
2.691738347669534 -4.75310584821956e-05
2.69253850770154 -4.786725640155301e-05
2.693338667733547 -4.820311770146603e-05
2.694138827765553 -4.853864211557318e-05
2.694938987797559 -4.88738293794753e-05
2.695739147829566 -4.920867923151915e-05
2.696539307861572 -4.954319141264066e-05
2.697339467893579 -4.987736566565969e-05
2.698139627925585 -5.021120173637701e-05
2.698939787957591 -5.05446993725557e-05
2.699739947989598 -5.087785832407788e-05
2.700540108021604 -5.121067834380649e-05
2.701340268053611 -5.154315918711542e-05
2.702140428085617 -5.187530061087055e-05
2.702940588117623 -5.220710237476198e-05
2.70374074814963 -5.253856424067716e-05
2.704540908181636 -5.286968597301437e-05
2.705341068213643 -5.320046733876093e-05
2.706141228245649 -5.353090810623947e-05
2.706941388277655 -5.386100804722387e-05
2.707741548309662 -5.419076693474478e-05
2.708541708341668 -5.45201845448923e-05
2.709341868373675 -5.484926065524848e-05
2.710142028405681 -5.517799504715998e-05
2.710942188437687 -5.550638750213324e-05
2.711742348469694 -5.583443780520419e-05
2.7125425085017 -5.616214574391951e-05
2.713342668533707 -5.648951110692604e-05
2.714142828565713 -5.681653368616504e-05
2.714942988597719 -5.71432132754615e-05
2.715743148629726 -5.746954967036755e-05
2.716543308661732 -5.779554266910279e-05
2.717343468693739 -5.812119207208402e-05
2.718143628725745 -5.844649768169021e-05
2.718943788757751 -5.877145930265434e-05
2.719743948789758 -5.909607674182826e-05
2.720544108821764 -5.942034980810433e-05
2.721344268853771 -5.974427831233705e-05
2.722144428885777 -6.006786206836182e-05
2.722944588917783 -6.039110089119255e-05
2.72374474894979 -6.0713994598197e-05
2.724544908981796 -6.103654300933214e-05
2.725345069013803 -6.13587459465953e-05
2.726145229045809 -6.16806032332407e-05
2.726945389077815 -6.200211469534673e-05
2.727745549109822 -6.232328016103224e-05
2.728545709141828 -6.264409946061317e-05
2.729345869173835 -6.296457242574087e-05
2.730146029205841 -6.328469889112572e-05
2.730946189237847 -6.360447869265661e-05
2.731746349269854 -6.392391166881145e-05
2.73254650930186 -6.424299766018705e-05
2.733346669333867 -6.456173650855852e-05
2.734146829365873 -6.488012805923042e-05
2.73494698939788 -6.519817215774544e-05
2.735747149429886 -6.5515868652862e-05
2.736547309461892 -6.583321739522243e-05
2.737347469493899 -6.615021823696089e-05
2.738147629525905 -6.64668710324086e-05
2.738947789557912 -6.678317563825082e-05
2.739747949589918 -6.709913191258615e-05
2.740548109621924 -6.741473971610235e-05
2.741348269653931 -6.772999891043038e-05
2.742148429685937 -6.804490936033871e-05
2.742948589717944 -6.835947093169596e-05
2.74374874974995 -6.867368349272443e-05
2.744548909781956 -6.898754691353029e-05
2.745349069813963 -6.930106106571143e-05
2.746149229845969 -6.961422582314133e-05
2.746949389877976 -6.992704106134192e-05
2.747749549909982 -7.023950665905114e-05
2.748549709941988 -7.055162249461785e-05
2.749349869973995 -7.08633884496853e-05
2.750150030006001 -7.117480440738838e-05
2.750950190038008 -7.148587025360783e-05
2.751750350070014 -7.179658587438388e-05
2.75255051010202 -7.210695115928609e-05
2.753350670134027 -7.241696599867059e-05
2.754150830166033 -7.272663028501219e-05
2.75495099019804 -7.303594391266938e-05
2.755751150230046 -7.334490677819766e-05
2.756551310262052 -7.365351877886077e-05
2.757351470294059 -7.396177981505988e-05
2.758151630326065 -7.426968978837444e-05
2.758951790358072 -7.457724860179735e-05
2.759751950390078 -7.488445616091049e-05
2.760552110422084 -7.519131237216049e-05
2.761352270454091 -7.549781714528819e-05
2.762152430486097 -7.580397038980218e-05
2.762952590518104 -7.610977201850525e-05
2.76375275055011 -7.641522194498662e-05
2.764552910582116 -7.672032008503256e-05
2.765353070614123 -7.702506635701826e-05
2.766153230646129 -7.732946067885153e-05
2.766953390678136 -7.763350297251793e-05
2.767753550710142 -7.793719316031936e-05
2.768553710742149 -7.824053116667634e-05
2.769353870774155 -7.854351691757957e-05
2.770154030806161 -7.884615034121666e-05
2.770954190838168 -7.914843136648344e-05
2.771754350870174 -7.945035992470775e-05
2.772554510902181 -7.975193594925776e-05
2.773354670934187 -8.005315937413138e-05
2.774154830966193 -8.035403013560187e-05
2.7749549909982 -8.065454817151255e-05
2.775755151030206 -8.095471342151197e-05
2.776555311062213 -8.125452582666198e-05
2.777355471094219 -8.155398533006469e-05
2.778155631126225 -8.185309187537367e-05
2.778955791158232 -8.215184540914459e-05
2.779755951190238 -8.245024587926821e-05
2.780556111222245 -8.274829323473507e-05
2.781356271254251 -8.304598742618421e-05
2.782156431286257 -8.334332840645164e-05
2.782956591318264 -8.364031612939486e-05
2.78375675135027 -8.393695055106832e-05
2.784556911382277 -8.423323162815615e-05
2.785357071414283 -8.45291593200097e-05
2.786157231446289 -8.482473358692328e-05
2.786957391478296 -8.511995439005614e-05
2.787757551510302 -8.541482169386145e-05
2.788557711542309 -8.570933546342213e-05
2.789357871574315 -8.600349566492086e-05
2.790158031606321 -8.629730226618882e-05
2.790958191638328 -8.659075523772419e-05
2.791758351670334 -8.688385455002794e-05
2.792558511702341 -8.717660017611145e-05
2.793358671734347 -8.746899209000755e-05
2.794158831766353 -8.776103026810266e-05
2.79495899179836 -8.805271468670763e-05
2.795759151830366 -8.834404532519221e-05
2.796559311862373 -8.863502216332071e-05
2.797359471894379 -8.892564518336773e-05
2.798159631926385 -8.921591436792414e-05
2.798959791958392 -8.950582970185597e-05
2.799759951990398 -8.979539117120754e-05
2.800560112022405 -9.008459876374975e-05
2.801360272054411 -9.037345246819667e-05
2.802160432086417 -9.066195227553755e-05
2.802960592118424 -9.095009817668602e-05
2.80376075215043 -9.123789016608476e-05
2.804560912182437 -9.152532823810079e-05
2.805361072214443 -9.181241238843599e-05
2.806161232246449 -9.209914261530254e-05
2.806961392278456 -9.238551891777734e-05
2.807761552310462 -9.267154129556688e-05
2.808561712342469 -9.295720975104464e-05
2.809361872374475 -9.324252428744889e-05
2.810162032406481 -9.352748490911753e-05
2.810962192438488 -9.381209162235027e-05
2.811762352470494 -9.409634443391971e-05
2.812562512502501 -9.438024335350053e-05
2.813362672534507 -9.46637883899864e-05
2.814162832566513 -9.494697955595682e-05
2.81496299259852 -9.522981686352366e-05
2.815763152630526 -9.551230032683899e-05
2.816563312662533 -9.579442996209488e-05
2.817363472694539 -9.607620578548614e-05
2.818163632726545 -9.635762781501257e-05
2.818963792758552 -9.6638696070714e-05
2.819763952790558 -9.691941057333817e-05
2.820564112822565 -9.719977134441919e-05
2.821364272854571 -9.747977840792296e-05
2.822164432886577 -9.775943178875845e-05
2.822964592918584 -9.803873151254242e-05
2.82376475295059 -9.831767760677508e-05
2.824564912982597 -9.859627009974285e-05
2.825365073014603 -9.887450902177222e-05
2.826165233046609 -9.915239440381918e-05
2.826965393078616 -9.942992627825292e-05
2.827765553110622 -9.970710467932588e-05
2.828565713142629 -9.998392964113647e-05
2.829365873174635 -0.0001002604012002149
2.830166033206641 -0.000100536519394583
2.830966193238648 -0.0001008122842625
2.831766353270654 -0.0001010876958436386
2.832566513302661 -0.000101362754179633
2.833366673334667 -0.0001016374593125118
2.834166833366673 -0.0001019118112865004
2.83496699339868 -0.0001021858101460618
2.835767153430686 -0.0001024594559373858
2.836567313462693 -0.0001027327487079183
2.837367473494699 -0.0001030056885050295
2.838167633526705 -0.000103278275379697
2.838967793558712 -0.0001035505093824306
2.839767953590718 -0.0001038223905649967
2.840568113622725 -0.000104093918980888
2.841368273654731 -0.0001043650946844619
2.842168433686737 -0.0001046359177314105
2.842968593718744 -0.0001049063881780555
2.84376875375075 -0.0001051765060826799
2.844568913782756 -0.0001054462715044316
2.845369073814763 -0.000105715684502931
2.846169233846769 -0.0001059847451401519
2.846969393878776 -0.0001062534534785411
2.847769553910782 -0.0001065218095814881
2.848569713942788 -0.0001067898135140304
2.849369873974795 -0.0001070574653416785
2.850170034006801 -0.0001073247651314342
2.850970194038808 -0.0001075917129523393
2.851770354070814 -0.0001078583088724976
2.85257051410282 -0.0001081245529628367
2.853370674134827 -0.0001083904452949137
2.854170834166833 -0.0001086559859406796
2.85497099419884 -0.0001089211749744393
2.855771154230846 -0.0001091860124705
2.856571314262852 -0.0001094504985048952
2.857371474294859 -0.0001097146331546015
2.858171634326865 -0.0001099784164973032
2.858971794358872 -0.000110241848611941
2.859771954390878 -0.0001105049295788685
2.860572114422884 -0.0001107676594794606
2.861372274454891 -0.0001110300383954863
2.862172434486897 -0.0001112920664104413
2.862972594518904 -0.0001115537436082155
2.86377275455091 -0.0001118150700751307
2.864572914582916 -0.0001120760458964921
2.865373074614923 -0.000112336671160272
2.866173234646929 -0.0001125969459546803
2.866973394678936 -0.0001128568703693396
2.867773554710942 -0.0001131164444945807
2.868573714742948 -0.0001133756684219901
2.869373874774955 -0.0001136345422440975
2.870174034806961 -0.0001138930660543754
2.870974194838968 -0.0001141512399473174
2.871774354870974 -0.0001144090640182814
2.87257451490298 -0.0001146665383637251
2.873374674934987 -0.0001149236630815974
2.874174834966993 -0.0001151804382694577
2.874974994999 -0.0001154368640277677
2.875775155031006 -0.0001156929404559722
2.876575315063012 -0.000115948667656105
2.877375475095019 -0.000116204045730202
2.878175635127025 -0.0001164590747818688
2.878975795159032 -0.0001167137549147919
2.879775955191038 -0.0001169680862343842
2.880576115223044 -0.0001172220688466878
2.881376275255051 -0.0001174757028595498
2.882176435287057 -0.0001177289883797223
2.882976595319064 -0.0001179819255170947
2.88377675535107 -0.0001182345143811666
2.884576915383076 -0.0001184867550829294
2.885377075415083 -0.0001187386477338466
2.886177235447089 -0.0001189901924466381
2.886977395479096 -0.0001192413893349667
2.887777555511102 -0.0001194922385131242
2.888577715543108 -0.0001197427400965806
2.889377875575115 -0.0001199928942014348
2.890178035607121 -0.0001202427009451206
2.890978195639128 -0.0001204921604453875
2.891778355671134 -0.0001207412728215545
2.892578515703141 -0.0001209900381929432
2.893378675735147 -0.0001212384566806015
2.894178835767153 -0.0001214865284057363
2.89497899579916 -0.0001217342534909676
2.895779155831166 -0.0001219816320597012
2.896579315863173 -0.0001222286642357371
2.897379475895179 -0.0001224753501446019
2.898179635927185 -0.0001227216899119025
2.898979795959192 -0.0001229676836641889
2.899779955991198 -0.0001232133315291888
2.900580116023205 -0.0001234586336354157
2.901380276055211 -0.0001237035901117774
2.902180436087217 -0.0001239482010888298
2.902980596119224 -0.0001241924666968175
2.90378075615123 -0.0001244363870682599
2.904580916183237 -0.0001246799623349739
2.905381076215243 -0.0001249231926308939
2.906181236247249 -0.0001251660780898005
2.906981396279256 -0.0001254086188471219
2.907781556311262 -0.0001256508150378185
2.908581716343269 -0.0001258926667992824
2.909381876375275 -0.0001261341742688297
2.910182036407281 -0.0001263753375842487
2.910982196439288 -0.0001266161568847409
2.911782356471294 -0.0001268566323106069
2.912582516503301 -0.000127096764001523
2.913382676535307 -0.0001273365520989698
2.914182836567313 -0.0001275759967455278
2.91498299659932 -0.0001278150980833091
2.915783156631326 -0.0001280538562570144
2.916583316663333 -0.0001282922714104062
2.917383476695339 -0.0001285303436885033
2.918183636727345 -0.0001287680732374236
2.918983796759352 -0.0001290054602039927
2.919783956791358 -0.0001292425047352736
2.920584116823365 -0.0001294792069803691
2.921384276855371 -0.0001297155670867384
2.922184436887378 -0.0001299515852052129
2.922984596919384 -0.0001301872614856858
2.92378475695139 -0.0001304225960791494
2.924584916983397 -0.0001306575891376959
2.925385077015403 -0.0001308922408140461
2.92618523704741 -0.000131126551261237
2.926985397079416 -0.0001313605206332479
2.927785557111422 -0.0001315941490846875
2.928585717143429 -0.0001318274367713419
2.929385877175435 -0.0001320603838489998
2.930186037207442 -0.0001322929904747059
2.930986197239448 -0.000132525256805977
2.931786357271454 -0.0001327571830008812
2.932586517303461 -0.000132988769218272
2.933386677335467 -0.0001332200156182593
2.934186837367474 -0.0001334509223606416
2.93498699739948 -0.0001336814896067871
2.935787157431486 -0.0001339117175179876
2.936587317463493 -0.0001341416062564778
2.937387477495499 -0.0001343711559853563
2.938187637527506 -0.0001346003668687429
2.938987797559512 -0.0001348292390702894
2.939787957591518 -0.0001350577727552169
2.940588117623525 -0.0001352859680894544
2.941388277655531 -0.0001355138252391679
2.942188437687538 -0.0001357413443712307
2.942988597719544 -0.0001359685256526756
2.94378875775155 -0.0001361953692527313
2.944588917783557 -0.0001364218753398453
2.945389077815563 -0.0001366480440832509
2.94618923784757 -0.0001368738756534374
2.946989397879576 -0.000137099370221053
2.947789557911582 -0.0001373245279572967
2.948589717943589 -0.0001375493490350154
2.949389877975595 -0.0001377738336261177
2.950190038007602 -0.0001379979819036898
2.950990198039608 -0.0001382217940421524
2.951790358071614 -0.0001384452702158501
2.952590518103621 -0.0001386684105995995
2.953390678135627 -0.0001388912153699438
2.954190838167634 -0.0001391136847020177
2.95499099819964 -0.0001393358187731521
2.955791158231647 -0.0001395576177613855
2.956591318263653 -0.0001397790818442883
2.957391478295659 -0.0001400002112002169
2.958191638327666 -0.0001402210060094103
2.958991798359672 -0.0001404414664509344
2.959791958391679 -0.0001406615927055029
2.960592118423685 -0.0001408813849536749
2.961392278455691 -0.0001411008433775789
2.962192438487698 -0.0001413199681594239
2.962992598519704 -0.0001415387594815779
2.963792758551711 -0.0001417572175271162
2.964592918583717 -0.0001419753424803701
2.965393078615723 -0.0001421931345254379
2.96619323864773 -0.0001424105938475173
2.966993398679736 -0.0001426277206319648
2.967793558711743 -0.000142844515064374
2.968593718743749 -0.0001430609773319081
2.969393878775755 -0.0001432771076215755
2.970194038807762 -0.0001434929061210138
2.970994198839768 -0.000143708373018568
2.971794358871775 -0.0001439235085025851
2.972594518903781 -0.0001441383127626682
2.973394678935787 -0.0001443527859885008
2.974194838967794 -0.0001445669283703953
2.9749949989998 -0.0001447807400996069
2.975795159031807 -0.0001449942213667659
2.976595319063813 -0.0001452073723643067
2.977395479095819 -0.0001454201932844313
2.978195639127826 -0.0001456326843199704
2.978995799159832 -0.0001458448456640702
2.979795959191838 -0.0001460566775115248
2.980596119223845 -0.0001462681800559549
2.981396279255851 -0.0001464793534930207
2.982196439287858 -0.0001466901980171309
2.982996599319864 -0.0001469007138248118
2.98379675935187 -0.0001471109011125919
2.984596919383877 -0.0001473207600768452
2.985397079415883 -0.0001475302909152797
2.98619723944789 -0.000147739493825841
2.986997399479896 -0.0001479483690063196
2.987797559511902 -0.0001481569166562324
2.988597719543909 -0.0001483651369742361
2.989397879575915 -0.0001485730301607923
2.990198039607922 -0.0001487805964154237
2.990998199639928 -0.0001489878359389878
2.991798359671934 -0.0001491947489326574
2.992598519703941 -0.0001494013355984691
2.993398679735947 -0.0001496075961376785
2.994198839767954 -0.0001498135307536586
2.99499899979996 -0.0001500191396489227
2.995799159831966 -0.0001502244230268481
2.996599319863973 -0.0001504293810912843
2.997399479895979 -0.0001506340140468666
2.998199639927986 -0.0001508383220978405
2.998999799959992 -0.0001510423054494721
2.999799959991998 -0.0001512459643078918
3.000600120024005 -0.0001514492988789185
3.001400280056011 -0.0001516523093686865
3.002200440088018 -0.0001518549959844294
3.003000600120024 -0.0001520573589338529
3.00380076015203 -0.0001522593984240378
3.004600920184037 -0.0001524611146630075
3.005401080216043 -0.0001526625078601978
3.00620124024805 -0.0001528635782246548
3.007001400280056 -0.0001530643259649563
3.007801560312062 -0.0001532647512912496
3.008601720344069 -0.0001534648544138406
3.009401880376075 -0.000153664635543821
3.010202040408082 -0.0001538640948918142
3.011002200440088 -0.0001540632326692294
3.011802360472094 -0.0001542620490881044
3.012602520504101 -0.0001544605443603228
3.013402680536107 -0.0001546587186991804
3.014202840568114 -0.0001548565723173482
3.01500300060012 -0.0001550541054280476
3.015803160632126 -0.0001552513182454427
3.016603320664133 -0.0001554482109833859
3.017403480696139 -0.0001556447838567503
3.018203640728146 -0.0001558410370807246
3.019003800760152 -0.0001560369708695592
3.019803960792158 -0.0001562325854399354
3.020604120824165 -0.0001564278810078316
3.021404280856171 -0.0001566228577893064
3.022204440888178 -0.0001568175160016743
3.023004600920184 -0.0001570118558613113
3.02380476095219 -0.0001572058775865544
3.024604920984197 -0.0001573995813950377
3.025405081016203 -0.0001575929675045535
3.026205241048209 -0.0001577860361342285
3.027005401080216 -0.00015797878750327
3.027805561112222 -0.0001581712218300248
3.028605721144229 -0.0001583633393351144
3.029405881176235 -0.000158555140237752
3.030206041208241 -0.0001587466247586412
3.031006201240248 -0.0001589377931184879
3.031806361272254 -0.0001591286455385484
3.032606521304261 -0.0001593191822397676
3.033406681336267 -0.0001595094034436407
3.034206841368273 -0.0001596993093726838
3.03500700140028 -0.0001598889002489447
3.035807161432286 -0.0001600781762954134
3.036607321464293 -0.0001602671377347686
3.037407481496299 -0.0001604557847905528
3.038207641528305 -0.0001606441176858403
3.039007801560312 -0.0001608321366455882
3.039807961592318 -0.000161019841893188
3.040608121624325 -0.0001612072336536007
3.041408281656331 -0.0001613943121518675
3.042208441688337 -0.000161581077612718
3.043008601720344 -0.0001617675302626078
3.04380876175235 -0.0001619536703259569
3.044608921784357 -0.0001621394980300869
3.045409081816363 -0.000162325013600989
3.046209241848369 -0.0001625102172652831
3.047009401880376 -0.0001626951092502966
3.047809561912382 -0.0001628796897828885
3.048609721944389 -0.0001630639590914085
3.049409881976395 -0.0001632479174027195
3.050210042008402 -0.0001634315649458021
3.051010202040408 -0.0001636149019490901
3.051810362072414 -0.0001637979286407844
3.052610522104421 -0.0001639806452506549
3.053410682136427 -0.000164163052007533
3.054210842168434 -0.0001643451491411143
3.05501100220044 -0.0001645269368814093
3.055811162232446 -0.0001647084154581958
3.056611322264453 -0.0001648895851023502
3.057411482296459 -0.0001650704460443592
3.058211642328466 -0.0001652509985153383
3.059011802360472 -0.0001654312427464048
3.059811962392478 -0.000165611178968913
3.060612122424485 -0.0001657908074144542
3.061412282456491 -0.0001659701283154054
3.062212442488498 -0.0001661491419038317
3.063012602520504 -0.0001663278484128191
3.06381276255251 -0.0001665062480743581
3.064612922584517 -0.000166684341121617
3.065413082616523 -0.0001668621277885491
3.06621324264853 -0.0001670396083075426
3.067013402680536 -0.0001672167829133385
3.067813562712542 -0.0001673936518395824
3.068613722744549 -0.0001675702153207056
3.069413882776555 -0.0001677464735908277
3.070214042808562 -0.0001679224268849322
3.071014202840568 -0.0001680980754383179
3.071814362872574 -0.000168273419485502
3.072614522904581 -0.0001684484592624921
3.073414682936587 -0.0001686231950046711
3.074214842968594 -0.0001687976269478938
3.0750150030006 -0.0001689717553286438
3.075815163032606 -0.000169145580382858
3.076615323064613 -0.0001693191023471804
3.077415483096619 -0.0001694923214590404
3.078215643128626 -0.0001696652379546158
3.079015803160632 -0.0001698378520715746
3.079815963192639 -0.000170010164047117
3.080616123224645 -0.0001701821741190715
3.081416283256651 -0.0001703538825256607
3.082216443288658 -0.0001705252895040899
3.083016603320664 -0.000170696395293604
3.083816763352671 -0.0001708672001318822
3.084616923384677 -0.0001710377042582515
3.085417083416683 -0.0001712079079118836
3.08621724344869 -0.0001713778113303852
3.087017403480696 -0.0001715474147551259
3.087817563512703 -0.0001717167184241862
3.088617723544709 -0.0001718857225775287
3.089417883576715 -0.0001720544274556668
3.090218043608722 -0.000172222833297705
3.091018203640728 -0.0001723909403451005
3.091818363672735 -0.0001725587488375884
3.092618523704741 -0.0001727262590154542
3.093418683736747 -0.0001728934711208656
3.094218843768754 -0.0001730603853931716
3.09501900380076 -0.0001732270020748569
3.095819163832767 -0.0001733933214073116
3.096619323864773 -0.0001735593436311434
3.097419483896779 -0.000173725068989313
3.098219643928786 -0.0001738904977225103
3.099019803960792 -0.0001740556300740914
3.099819963992799 -0.0001742204662855333
3.100620124024805 -0.0001743850065994123
3.101420284056811 -0.0001745492512584626
3.102220444088818 -0.0001747132005054208
3.103020604120824 -0.0001748768545831816
3.103820764152831 -0.0001750402137352686
3.104620924184837 -0.0001752032782044236
3.105421084216843 -0.0001753660482344087
3.10622124424885 -0.0001755285240685178
3.107021404280856 -0.0001756907059508302
3.107821564312863 -0.0001758525941251133
3.108621724344869 -0.0001760141888355285
3.109421884376876 -0.0001761754903260818
3.110222044408882 -0.0001763364988414865
3.111022204440888 -0.0001764972146262227
3.111822364472895 -0.000176657637924772
3.112622524504901 -0.0001768177689820882
3.113422684536908 -0.0001769776080427348
3.114222844568914 -0.000177137155352296
3.11502300460092 -0.0001772964111562792
3.115823164632927 -0.0001774553756994886
3.116623324664933 -0.0001776140492276702
3.11742348469694 -0.0001777724319863369
3.118223644728946 -0.0001779305242217084
3.119023804760952 -0.0001780883261790661
3.119823964792959 -0.0001782458381054169
3.120624124824965 -0.000178403060246359
3.121424284856972 -0.0001785599928483543
3.122224444888978 -0.0001787166361573181
3.123024604920984 -0.0001788729904208911
3.123824764952991 -0.0001790290558851488
3.124624924984997 -0.0001791848327971869
3.125425085017004 -0.0001793403214035547
3.12622524504901 -0.0001794955219518214
3.127025405081016 -0.0001796504346890099
3.127825565113023 -0.0001798050598621445
3.128625725145029 -0.000179959397719427
3.129425885177036 -0.0001801134485075716
3.130226045209042 -0.0001802672124747836
3.131026205241048 -0.0001804206898684861
3.131826365273055 -0.0001805738809372011
3.132626525305061 -0.0001807267859283553
3.133426685337068 -0.0001808794050900038
3.134226845369074 -0.0001810317386709874
3.13502700540108 -0.000181183786918738
3.135827165433087 -0.0001813355500827262
3.136627325465093 -0.0001814870284107795
3.1374274854971 -0.0001816382221513532
3.138227645529106 -0.0001817891315538454
3.139027805561112 -0.0001819397568668717
3.139827965593119 -0.0001820900983390498
3.140628125625125 -0.0001822401562197825
3.141428285657132 -0.0001823899307578475
3.142228445689138 -0.0001825394222030431
3.143028605721144 -0.0001826886308041501
3.143828765753151 -0.0001828375568105786
3.144628925785157 -0.0001829862004718964
3.145429085817164 -0.000183134562037987
3.14622924584917 -0.0001832826417579516
3.147029405881176 -0.0001834304398819905
3.147829565913183 -0.0001835779566599921
3.148629725945189 -0.0001837251923416113
3.149429885977196 -0.0001838721471768182
3.150230046009202 -0.0001840188214155064
3.151030206041208 -0.0001841652153081979
3.151830366073215 -0.0001843113291054163
3.152630526105221 -0.0001844571630570604
3.153430686137228 -0.0001846027174133436
3.154230846169234 -0.0001847479924250298
3.15503100620124 -0.0001848929883422578
3.155831166233247 -0.0001850377054161082
3.156631326265253 -0.0001851821438971933
3.15743148629726 -0.0001853263040357349
3.158231646329266 -0.0001854701860829757
3.159031806361272 -0.0001856137902901596
3.159831966393279 -0.0001857571169072003
3.160632126425285 -0.0001859001661860506
3.161432286457291 -0.0001860429383774108
3.162232446489298 -0.0001861854337321402
3.163032606521304 -0.0001863276525019612
3.163832766553311 -0.0001864695949378928
3.164632926585317 -0.0001866112612911126
3.165433086617323 -0.0001867526518131129
3.16623324664933 -0.0001868937667553096
3.167033406681336 -0.0001870346063685715
3.167833566713343 -0.0001871751709055717
3.168633726745349 -0.0001873154606169472
3.169433886777355 -0.0001874554757549041
3.170234046809362 -0.0001875952165706313
3.171034206841368 -0.0001877346833161031
3.171834366873375 -0.0001878738762434521
3.172634526905381 -0.0001880127956034021
3.173434686937387 -0.0001881514416489509
3.174234846969394 -0.0001882898146314524
3.1750350070014 -0.0001884279148028107
3.175835167033407 -0.000188565742415245
3.176635327065413 -0.0001887032977208195
3.177435487097419 -0.0001888405809712079
3.178235647129426 -0.0001889775924187127
3.179035807161432 -0.0001891143323157949
3.179835967193439 -0.0001892508009144465
3.180636127225445 -0.000189386998466348
3.181436287257451 -0.0001895229252242786
3.182236447289458 -0.0001896585814404704
3.183036607321464 -0.0001897939673670006
3.183836767353471 -0.0001899290832567316
3.184636927385477 -0.0001900639293611951
3.185437087417483 -0.0001901985059334135
3.18623724744949 -0.0001903328132257055
3.187037407481496 -0.0001904668514903128
3.187837567513503 -0.000190600620979636
3.188637727545509 -0.0001907341219467037
3.189437887577515 -0.0001908673546435275
3.190238047609522 -0.0001910003193228262
3.191038207641528 -0.0001911330162370845
3.191838367673535 -0.0001912654456388677
3.192638527705541 -0.0001913976077811342
3.193438687737547 -0.0001915295029156686
3.194238847769554 -0.0001916611312955892
3.19503900780156 -0.000191792493173781
3.195839167833567 -0.0001919235888028952
3.196639327865573 -0.0001920544184347231
3.197439487897579 -0.0001921849823232512
3.198239647929586 -0.0001923152807202737
3.199039807961592 -0.0001924453138783702
3.199839967993599 -0.0001925750820512186
3.200640128025605 -0.0001927045854905395
3.201440288057611 -0.0001928338244493089
3.202240448089618 -0.0001929627991805044
3.203040608121624 -0.0001930915099367916
3.203840768153631 -0.0001932199569711514
3.204640928185637 -0.0001933481405359391
3.205441088217643 -0.0001934760608836683
3.20624124824965 -0.0001936037182675598
3.207041408281656 -0.0001937311129404437
3.207841568313663 -0.0001938582451544468
3.208641728345669 -0.0001939851151632644
3.209441888377675 -0.0001941117232187128
3.210242048409682 -0.0001942380695737855
3.211042208441688 -0.0001943641544814772
3.211842368473695 -0.000194489978194471
3.212642528505701 -0.0001946155409655299
3.213442688537707 -0.0001947408430470264
3.214242848569714 -0.0001948658846918835
3.21504300860172 -0.0001949906661525552
3.215843168633727 -0.0001951151876820459
3.216643328665733 -0.0001952394495332046
3.217443488697739 -0.000195363451958255
3.218243648729746 -0.0001954871952101278
3.219043808761752 -0.0001956106795412849
3.219843968793759 -0.0001957339052041113
3.220644128825765 -0.0001958568724517775
3.221444288857771 -0.0001959795815367501
3.222244448889778 -0.0001961020327113404
3.223044608921784 -0.0001962242262280964
3.223844768953791 -0.0001963461623398813
3.224644928985797 -0.0001964678412989327
3.225445089017803 -0.0001965892633574114
3.22624524904981 -0.0001967104287688121
3.227045409081816 -0.0001968313377848284
3.227845569113823 -0.0001969519906574692
3.228645729145829 -0.0001970723876401552
3.229445889177835 -0.0001971925289848199
3.230246049209842 -0.0001973124149438685
3.231046209241848 -0.0001974320457693157
3.231846369273855 -0.0001975514217133348
3.232646529305861 -0.0001976705430290407
3.233446689337867 -0.000197789409967591
3.234246849369874 -0.0001979080227822603
3.23504700940188 -0.0001980263817242876
3.235847169433887 -0.0001981444870464806
3.236647329465893 -0.0001982623390007079
3.2374474894979 -0.0001983799378391535
3.238247649529906 -0.0001984972838136107
3.239047809561912 -0.0001986143771760315
3.239847969593919 -0.0001987312181785255
3.240648129625925 -0.0001988478070733612
3.241448289657932 -0.0001989641441120246
3.242248449689938 -0.0001990802295463168
3.243048609721944 -0.0001991960636280402
3.243848769753951 -0.0001993116466097826
3.244648929785957 -0.0001994269787418607
3.245449089817964 -0.0001995420602768651
3.24624924984997 -0.0001996568914665261
3.247049409881976 -0.0001997714725624187
3.247849569913983 -0.0001998858038156491
3.248649729945989 -0.0001999998854781872
3.249449889977996 -0.0002001137178009072
3.250250050010002 -0.0002002273010360953
3.251050210042008 -0.0002003406354341585
3.251850370074015 -0.0002004537212469942
3.252650530106021 -0.0002005665587264231
3.253450690138028 -0.0002006791481228566
3.254250850170034 -0.0002007914896874912
3.25505101020204 -0.0002009035836716819
3.255851170234047 -0.0002010154303267065
3.256651330266053 -0.0002011270299026691
3.25745149029806 -0.0002012383826518693
3.258251650330066 -0.0002013494888244924
3.259051810362072 -0.0002014603486715088
3.259851970394079 -0.0002015709624436553
3.260652130426085 -0.0002016813303920621
3.261452290458092 -0.0002017914527666852
3.262252450490098 -0.0002019013298186578
3.263052610522104 -0.0002020109617984873
3.263852770554111 -0.0002021203489569181
3.264652930586117 -0.0002022294915441472
3.265453090618124 -0.00020233838981053
3.26625325065013 -0.0002024470440061879
3.267053410682137 -0.0002025554543818713
3.267853570714143 -0.0002026636211876263
3.268653730746149 -0.0002027715446736572
3.269453890778156 -0.0002028792250897784
3.270254050810162 -0.0002029866626867454
3.271054210842169 -0.0002030938577134351
3.271854370874175 -0.0002032008104204495
3.272654530906181 -0.0002033075210577653
3.273454690938188 -0.0002034139898741067
3.274254850970194 -0.0002035202171203153
3.275055011002201 -0.0002036262030456668
3.275855171034207 -0.0002037319478994383
3.276655331066213 -0.0002038374519313788
3.27745549109822 -0.0002039427153909249
3.278255651130226 -0.0002040477385270448
3.279055811162233 -0.0002041525215891781
3.279855971194239 -0.0002042570648270794
3.280656131226245 -0.0002043613684890942
3.281456291258252 -0.0002044654328246666
3.282256451290258 -0.0002045692580824582
3.283056611322265 -0.0002046728445117594
3.283856771354271 -0.0002047761923610781
3.284656931386277 -0.0002048793018795506
3.285457091418284 -0.0002049821733154526
3.28625725145029 -0.000205084806917845
3.287057411482297 -0.000205187202934301
3.287857571514303 -0.0002052893616138061
3.288657731546309 -0.0002053912832054252
3.289457891578316 -0.0002054929679565011
3.290258051610322 -0.0002055944161157097
3.291058211642329 -0.0002056956279303965
3.291858371674335 -0.0002057966036494755
3.292658531706341 -0.000205897343520922
3.293458691738348 -0.0002059978477918504
3.294258851770354 -0.0002060981167103955
3.295059011802361 -0.0002061981505243799
3.295859171834367 -0.000206297949481471
3.296659331866373 -0.0002063975138289457
3.29745949189838 -0.000206496843814396
3.298259651930386 -0.0002065959396852582
3.299059811962393 -0.0002066948016881083
3.299859971994399 -0.0002067934300715611
3.300660132026405 -0.0002068918250813335
3.301460292058412 -0.0002069899869651807
3.302260452090418 -0.0002070879159696063
3.303060612122425 -0.0002071856123413498
3.303860772154431 -0.0002072830763278575
3.304660932186437 -0.0002073803081748533
3.305461092218444 -0.0002074773081297864
3.30626125225045 -0.0002075740764386182
3.307061412282457 -0.0002076706133474688
3.307861572314463 -0.0002077669191030078
3.308661732346469 -0.000207862993951201
3.309461892378476 -0.0002079588381381723
3.310262052410482 -0.0002080544519105174
3.311062212442489 -0.0002081498355128741
3.311862372474495 -0.0002082449891918408
3.312662532506501 -0.0002083399131934684
3.313462692538508 -0.000208434607762556
3.314262852570514 -0.0002085290731451572
3.315063012602521 -0.0002086233095861522
3.315863172634527 -0.0002087173173309706
3.316663332666533 -0.0002088110966254354
3.31746349269854 -0.000208904647714274
3.318263652730546 -0.0002089979708425284
3.319063812762553 -0.000209091066254772
3.319863972794559 -0.0002091839341958147
3.320664132826565 -0.0002092765749110945
3.321464292858572 -0.0002093689886446402
3.322264452890578 -0.0002094611756404822
3.323064612922585 -0.0002095531361442194
3.323864772954591 -0.0002096448703990228
3.324664932986597 -0.0002097363786497889
3.325465093018604 -0.0002098276611403966
3.32626525305061 -0.0002099187181148047
3.327065413082617 -0.0002100095498165033
3.327865573114623 -0.0002101001564897671
3.328665733146629 -0.0002101905383781674
3.329465893178636 -0.0002102806957251198
3.330266053210642 -0.0002103706287741979
3.331066213242649 -0.0002104603377686636
3.331866373274655 -0.0002105498229514663
3.332666533306661 -0.0002106390845662624
3.333466693338668 -0.0002107281228561607
3.334266853370674 -0.0002108169380630963
3.335067013402681 -0.000210905530430416
3.335867173434687 -0.0002109939002009976
3.336667333466693 -0.0002110820476174855
3.3374674934987 -0.0002111699729217416
3.338267653530706 -0.0002112576763565697
3.339067813562713 -0.000211345158163991
3.339867973594719 -0.0002114324185862635
3.340668133626725 -0.0002115194578654111
3.341468293658732 -0.0002116062762432243
3.342268453690738 -0.0002116928739614946
3.343068613722744 -0.0002117792512618583
3.343868773754751 -0.0002118654083856397
3.344668933786757 -0.0002119513455747127
3.345469093818764 -0.0002120370630701692
3.34626925385077 -0.0002121225611130238
3.347069413882776 -0.0002122078399444493
3.347869573914783 -0.0002122928998056198
3.348669733946789 -0.0002123777409373975
3.349469893978796 -0.0002124623635800969
3.350270054010802 -0.0002125467679745828
3.351070214042808 -0.0002126309543615644
3.351870374074815 -0.0002127149229807336
3.352670534106821 -0.0002127986740733509
3.353470694138828 -0.0002128822078779353
3.354270854170834 -0.0002129655246364551
3.35507101420284 -0.0002130486245873537
3.355871174234847 -0.0002131315079707999
3.356671334266853 -0.0002132141750268067
3.35747149429886 -0.0002132966259945269
3.358271654330866 -0.0002133788611129574
3.359071814362872 -0.0002134608806222724
3.359871974394879 -0.000213542684760923
3.360672134426885 -0.0002136242737682238
3.361472294458892 -0.0002137056478831772
3.362272454490898 -0.0002137868073442384
3.363072614522904 -0.000213867752390334
3.363872774554911 -0.0002139484832596085
3.364672934586917 -0.0002140290001906776
3.365473094618924 -0.000214109303421845
3.36627325465093 -0.0002141893931914158
3.367073414682936 -0.0002142692697370693
3.367873574714943 -0.0002143489332964862
3.368673734746949 -0.0002144283841079754
3.369473894778956 -0.0002145076224092203
3.370274054810962 -0.0002145866484375136
3.371074214842968 -0.0002146654624296791
3.371874374874975 -0.0002147440646237959
3.372674534906981 -0.0002148224552566905
3.373474694938988 -0.0002149006345651908
3.374274854970994 -0.000214978602786439
3.375075015003 -0.0002150563601567173
3.375875175035007 -0.0002151339069128571
3.376675335067013 -0.000215211243291613
3.37747549509902 -0.0002152883695284872
3.378275655131026 -0.000215365285860707
3.379075815163032 -0.0002154419925239336
3.379875975195039 -0.0002155184897535948
3.380676135227045 -0.000215594777786138
3.381476295259052 -0.0002156708568569933
3.382276455291058 -0.0002157467272013571
3.383076615323064 -0.000215822389055289
3.383876775355071 -0.0002158978426535959
3.384676935387077 -0.00021597308823187
3.385477095419084 -0.0002160481260243722
3.38627725545109 -0.0002161229562664619
3.387077415483096 -0.0002161975791927946
3.387877575515103 -0.0002162719950375569
3.388677735547109 -0.0002163462040358768
3.389477895579116 -0.0002164202064217084
3.390278055611122 -0.0002164940024293986
3.391078215643129 -0.0002165675922923556
3.391878375675135 -0.0002166409762453207
3.392678535707141 -0.0002167141545213908
3.393478695739148 -0.0002167871273549967
3.394278855771154 -0.0002168598949783757
3.395079015803161 -0.0002169324576262745
3.395879175835167 -0.000217004815530698
3.396679335867173 -0.0002170769689253764
3.39747949589918 -0.0002171489180431794
3.398279655931186 -0.0002172206631168209
3.399079815963193 -0.0002172922043787029
3.399879975995199 -0.0002173635420621688
3.400680136027205 -0.000217434676398526
3.401480296059212 -0.0002175056076201017
3.402280456091218 -0.0002175763359600863
3.403080616123225 -0.0002176468616490858
3.403880776155231 -0.0002177171849199796
3.404680936187237 -0.0002177873060035327
3.405481096219244 -0.0002178572251313735
3.40628125625125 -0.0002179269425356016
3.407081416283257 -0.0002179964584471424
3.407881576315263 -0.000218065773095904
3.408681736347269 -0.000218134886714695
3.409481896379276 -0.0002182037995331908
3.410282056411282 -0.0002182725117822435
3.411082216443289 -0.0002183410236925497
3.411882376475295 -0.0002184093354941803
3.412682536507301 -0.0002184774474175209
3.413482696539308 -0.0002185453596924099
3.414282856571314 -0.0002186130725493136
3.415083016603321 -0.0002186805862176812
3.415883176635327 -0.0002187479009267275
3.416683336667333 -0.0002188150169066878
3.41748349669934 -0.000218881934386231
3.418283656731346 -0.0002189486535950461
3.419083816763353 -0.0002190151747616479
3.419883976795359 -0.0002190814981154927
3.420684136827365 -0.0002191476238852544
3.421484296859372 -0.0002192135522992948
3.422284456891378 -0.0002192792835861336
3.423084616923385 -0.0002193448179743699
3.423884776955391 -0.0002194101556914288
3.424684936987398 -0.0002194752969660686
3.425485097019404 -0.0002195402420255602
3.42628525705141 -0.0002196049910981942
3.427085417083417 -0.0002196695444111654
3.427885577115423 -0.0002197339021919833
3.42868573714743 -0.0002197980646679236
3.429485897179436 -0.000219862032065636
3.430286057211442 -0.0002199258046130255
3.431086217243449 -0.0002199893825360392
3.431886377275455 -0.0002200527660618008
3.432686537307462 -0.0002201159554161815
3.433486697339468 -0.0002201789508263857
3.434286857371474 -0.0002202417525183654
3.435087017403481 -0.0002203043607177602
3.435887177435487 -0.0002203667756511513
3.436687337467494 -0.0002204289975433188
3.4374874974995 -0.0002204910266204545
3.438287657531506 -0.0002205528631082813
3.439087817563513 -0.0002206145072318178
3.439887977595519 -0.000220675959215614
3.440688137627526 -0.0002207372192853178
3.441488297659532 -0.0002207982876659517
3.442288457691538 -0.0002208591645816771
3.443088617723545 -0.0002209198502568136
3.443888777755551 -0.0002209803449165439
3.444688937787558 -0.0002210406487838576
3.445489097819564 -0.0002211007620845668
3.44628925785157 -0.0002211606850408014
3.447089417883577 -0.0002212204178772005
3.447889577915583 -0.000221279960817307
3.44868973794759 -0.0002213393140840382
3.449489897979596 -0.0002213984779013314
3.450290058011602 -0.0002214574524922627
3.451090218043609 -0.0002215162380792047
3.451890378075615 -0.0002215748348859413
3.452690538107622 -0.0002216332431342204
3.453490698139628 -0.0002216914630462609
3.454290858171635 -0.0002217494948457721
3.455091018203641 -0.0002218073387538001
3.455891178235647 -0.0002218649949925675
3.456691338267654 -0.0002219224637842199
3.45749149829966 -0.0002219797453503552
3.458291658331667 -0.0002220368399124945
3.459091818363673 -0.000222093747691768
3.459891978395679 -0.0002221504689100125
3.460692138427686 -0.0002222070037878904
3.461492298459692 -0.0002222633525460653
3.462292458491699 -0.0002223195154055154
3.463092618523705 -0.000222375492587377
3.463892778555711 -0.0002224312843116903
3.464692938587718 -0.0002224868907984181
3.465493098619724 -0.0002225423122683868
3.466293258651731 -0.0002225975489405431
3.467093418683737 -0.0002226526010352451
3.467893578715743 -0.0002227074687723823
3.46869373874775 -0.0002227621523714533
3.469493898779756 -0.000222816652051096
3.470294058811763 -0.0002228709680314382
3.471094218843769 -0.0002229251005305716
3.471894378875775 -0.0002229790497678427
3.472694538907782 -0.0002230328159617372
3.473494698939788 -0.0002230863993309773
3.474294858971795 -0.0002231398000938941
3.475095019003801 -0.0002231930184684284
3.475895179035807 -0.0002232460546728354
3.476695339067814 -0.0002232989089250581
3.47749549909982 -0.0002233515814423353
3.478295659131826 -0.0002234040724426123
3.479095819163833 -0.0002234563821436788
3.479895979195839 -0.000223508510761915
3.480696139227846 -0.0002235604585149563
3.481496299259852 -0.000223612225619342
3.482296459291858 -0.0002236638122922393
3.483096619323865 -0.0002237152187497198
3.483896779355871 -0.0002237664452086397
3.484696939387878 -0.0002238174918850726
3.485497099419884 -0.0002238683589952501
3.48629725945189 -0.0002239190467549349
3.487097419483897 -0.000223969555379577
3.487897579515903 -0.0002240198850851763
3.48869773954791 -0.0002240700360873422
3.489497899579916 -0.000224120008600823
3.490298059611922 -0.000224169802840995
3.491098219643929 -0.0002242194190230007
3.491898379675935 -0.0002242688573612001
3.492698539707942 -0.0002243181180708946
3.493498699739948 -0.000224367201365506
3.494298859771954 -0.0002244161074601813
3.495099019803961 -0.0002244648365686582
3.495899179835967 -0.0002245133889050669
3.496699339867974 -0.0002245617646829124
3.49749949989998 -0.0002246099641163273
3.498299659931986 -0.0002246579874181918
3.499099819963993 -0.0002247058348017787
3.499899979995999 -0.0002247535064809892
3.500700140028006 -0.0002248010026682366
3.501500300060012 -0.0002248483235758567
3.502300460092018 -0.000224895469417519
3.503100620124025 -0.0002249424404051698
3.503900780156031 -0.000224989236751227
3.504700940188038 -0.000225035858667639
3.505501100220044 -0.0002250823063661991
3.50630126025205 -0.0002251285800587798
3.507101420284057 -0.0002251746799576464
3.507901580316063 -0.0002252206062737335
3.50870174034807 -0.000225266359218525
3.509501900380076 -0.0002253119390028008
3.510302060412082 -0.0002253573458378123
3.511102220444089 -0.0002254025799344981
3.511902380476095 -0.0002254476415031713
3.512702540508102 -0.0002254925307547731
3.513502700540108 -0.0002255372478987565
3.514302860572114 -0.0002255817931463001
3.515103020604121 -0.000225626166707016
3.515903180636127 -0.0002256703687901257
3.516703340668134 -0.0002257143996059488
3.51750350070014 -0.0002257582593633955
3.518303660732146 -0.0002258019482724744
3.519103820764153 -0.000225845466541706
3.519903980796159 -0.0002258888143801605
3.520704140828166 -0.0002259319919965175
3.521504300860172 -0.0002259749996003197
3.522304460892178 -0.0002260178373986814
3.523104620924185 -0.0002260605056008341
3.523904780956191 -0.0002261030044145213
3.524704940988197 -0.0002261453340474092
3.525505101020204 -0.0002261874947080273
3.52630526105221 -0.0002262294866034171
3.527105421084217 -0.0002262713099414833
3.527905581116223 -0.0002263129649286426
3.528705741148229 -0.0002263544517732721
3.529505901180236 -0.0002263957706811639
3.530306061212242 -0.0002264369218598352
3.531106221244249 -0.0002264779055156287
3.531906381276255 -0.0002265187218544965
3.532706541308261 -0.000226559371083489
3.533506701340268 -0.0002265998534079334
3.534306861372274 -0.000226640169034647
3.535107021404281 -0.000226680318168881
3.535907181436287 -0.0002267203010161227
3.536707341468293 -0.0002267601177819388
3.5375075015003 -0.0002267997686717403
3.538307661532306 -0.0002268392538903127
3.539107821564313 -0.0002268785736427557
3.539907981596319 -0.0002269177281336216
3.540708141628325 -0.0002269567175676204
3.541508301660332 -0.0002269955421491501
3.542308461692338 -0.0002270342020822175
3.543108621724345 -0.0002270726975713009
3.543908781756351 -0.0002271110288202527
3.544708941788357 -0.0002271491960322995
3.545509101820364 -0.0002271871994111391
3.54630926185237 -0.0002272250391603921
3.547109421884377 -0.0002272627154836016
3.547909581916383 -0.0002273002285829015
3.54870974194839 -0.0002273375786617586
3.549509901980396 -0.0002273747659226224
3.550310062012402 -0.0002274117905681783
3.551110222044409 -0.0002274486528009561
3.551910382076415 -0.0002274853528227031
3.552710542108422 -0.0002275218908357946
3.553510702140428 -0.0002275582670419014
3.554310862172434 -0.0002275944816426173
3.555111022204441 -0.0002276305348395371
3.555911182236447 -0.0002276664268344132
3.556711342268454 -0.0002277021578275888
3.55751150230046 -0.0002277377280200348
3.558311662332466 -0.0002277731376138988
3.559111822364473 -0.0002278083868081948
3.559911982396479 -0.0002278434758044454
3.560712142428486 -0.0002278784048028423
3.561512302460492 -0.0002279131740024811
3.562312462492498 -0.0002279477836049658
3.563112622524505 -0.0002279822338091592
3.563912782556511 -0.0002280165248145517
3.564712942588518 -0.0002280506568210266
3.565513102620524 -0.0002280846300273713
3.56631326265253 -0.0002281184446330011
3.567113422684537 -0.0002281521008372539
3.567913582716543 -0.0002281855988380582
3.56871374274855 -0.0002282189388345189
3.569513902780556 -0.00022825212102488
3.570314062812562 -0.0002282851456072298
3.571114222844569 -0.0002283180127806765
3.571914382876575 -0.0002283507227414295
3.572714542908582 -0.0002283832756885992
3.573514702940588 -0.0002284156718191808
3.574314862972594 -0.0002284479113305626
3.575115023004601 -0.0002284799944198203
3.575915183036607 -0.0002285119212845011
3.576715343068614 -0.000228543692120899
3.57751550310062 -0.0002285753071262498
3.578315663132627 -0.0002286067664968498
3.579115823164633 -0.0002286380704286043
3.579915983196639 -0.0002286692191186739
3.580716143228646 -0.0002287002127629659
3.581516303260652 -0.0002287310515559003
3.582316463292659 -0.0002287617356942484
3.583116623324665 -0.0002287922653737643
3.583916783356671 -0.0002288226407894977
3.584716943388678 -0.0002288528621359506
3.585517103420684 -0.0002288829296090368
3.586317263452691 -0.0002289128434034172
3.587117423484697 -0.00022894260371297
3.587917583516703 -0.000228972210733142
3.58871774354871 -0.0002290016646578918
3.589517903580716 -0.0002290309656807872
3.590318063612723 -0.0002290601139961809
3.591118223644729 -0.0002290891097979563
3.591918383676735 -0.0002291179532799978
3.592718543708742 -0.0002291466446350937
3.593518703740748 -0.0002291751840566602
3.594318863772755 -0.0002292035717382715
3.595119023804761 -0.0002292318078723269
3.595919183836767 -0.0002292598926519324
3.596719343868774 -0.0002292878262690193
3.59751950390078 -0.0002293156089164606
3.598319663932787 -0.0002293432407868947
3.599119823964793 -0.0002293707220715509
3.599919983996799 -0.0002293980529631483
3.600720144028806 -0.0002294252336523694
3.601520304060812 -0.0002294522643313868
3.602320464092819 -0.0002294791451918256
3.603120624124825 -0.0002295058764244497
3.603920784156831 -0.0002295324582204158
3.604720944188838 -0.0002295588907704902
3.605521104220844 -0.0002295851742654396
3.606321264252851 -0.000229611308895562
3.607121424284857 -0.0002296372948513913
3.607921584316863 -0.0002296631323233056
3.60872174434887 -0.0002296888215009006
3.609521904380876 -0.0002297143625739294
3.610322064412883 -0.0002297397557326166
3.611122224444889 -0.0002297650011656203
3.611922384476896 -0.0002297900990630102
3.612722544508902 -0.0002298150496138383
3.613522704540908 -0.0002298398530060604
3.614322864572915 -0.0002298645094295926
3.615123024604921 -0.0002298890190725495
3.615923184636928 -0.0002299133821236735
3.616723344668934 -0.0002299375987709244
3.61752350470094 -0.0002299616692021848
3.618323664732947 -0.0002299855936058867
3.619123824764953 -0.0002300093721695225
3.61992398479696 -0.0002300330050808995
3.620724144828966 -0.0002300564925270421
3.621524304860972 -0.0002300798346954458
3.622324464892979 -0.0002301030317731369
3.623124624924985 -0.0002301260839469863
3.623924784956992 -0.0002301489914037086
3.624724944988998 -0.000230171754329628
3.625525105021004 -0.0002301943729115398
3.626325265053011 -0.0002302168473353781
3.627125425085017 -0.0002302391777871564
3.627925585117024 -0.0002302613644526541
3.62872574514903 -0.0002302834075182002
3.629525905181036 -0.000230305307168244
3.630326065213043 -0.0002303270635888812
3.631126225245049 -0.0002303486769651115
3.631926385277056 -0.0002303701474818571
3.632726545309062 -0.0002303914753236497
3.633526705341068 -0.0002304126606758835
3.634326865373075 -0.0002304337037223083
3.635127025405081 -0.0002304546046479288
3.635927185437088 -0.0002304753636363398
3.636727345469094 -0.0002304959808716858
3.6375275055011 -0.0002305164565376422
3.638327665533107 -0.0002305367908180419
3.639127825565113 -0.0002305569838959351
3.63992798559712 -0.0002305770359553136
3.640728145629126 -0.0002305969471785242
3.641528305661132 -0.0002306167177487769
3.642328465693139 -0.0002306363478489691
3.643128625725145 -0.0002306558376618425
3.643928785757152 -0.0002306751873694343
3.644728945789158 -0.0002306943971541749
3.645529105821164 -0.0002307134671979466
3.646329265853171 -0.000230732397682633
3.647129425885177 -0.0002307511887905103
3.647929585917184 -0.0002307698407025236
3.64872974594919 -0.0002307883536004809
3.649529905981196 -0.000230806727665486
3.650330066013203 -0.0002308249630785649
3.651130226045209 -0.0002308430600203533
3.651930386077216 -0.0002308610186718009
3.652730546109222 -0.0002308788392133884
3.653530706141228 -0.0002308965218256755
3.654330866173235 -0.0002309140666884395
3.655131026205241 -0.0002309314739820072
3.655931186237248 -0.0002309487438863928
3.656731346269254 -0.0002309658765809845
3.65753150630126 -0.0002309828722449364
3.658331666333267 -0.0002309997310584223
3.659131826365273 -0.0002310164532000497
3.659931986397279 -0.0002310330388487404
3.660732146429286 -0.0002310494881842008
3.661532306461292 -0.0002310658013836307
3.662332466493299 -0.0002310819786265033
3.663132626525305 -0.000231098020091039
3.663932786557311 -0.000231113925955459
3.664732946589318 -0.0002311296963970453
3.665533106621324 -0.000231145331594021
3.666333266653331 -0.0002311608317247669
3.667133426685337 -0.0002311761969653922
3.667933586717343 -0.0002311914274940447
3.66873374674935 -0.0002312065234877757
3.669533906781356 -0.0002312214851233243
3.670334066813363 -0.0002312363125771951
3.671134226845369 -0.0002312510060266776
3.671934386877375 -0.0002312655656477298
3.672734546909382 -0.0002312799916172512
3.673534706941388 -0.0002312942841102615
3.674334866973395 -0.000231308443303505
3.675135027005401 -0.0002313224693722385
3.675935187037407 -0.0002313363624923463
3.676735347069414 -0.0002313501228394002
3.67753550710142 -0.0002313637505885029
3.678335667133427 -0.0002313772459141312
3.679135827165433 -0.000231390608992408
3.679935987197439 -0.0002314038399974985
3.680736147229446 -0.0002314169391030201
3.681536307261452 -0.0002314299064849421
3.682336467293459 -0.0002314427423164918
3.683136627325465 -0.0002314554467719948
3.683936787357471 -0.0002314680200253855
3.684736947389478 -0.000231480462250051
3.685537107421484 -0.0002314927736200844
3.686337267453491 -0.0002315049543084826
3.687137427485497 -0.0002315170044889487
3.687937587517503 -0.0002315289243338547
3.68873774754951 -0.0002315407140166704
3.689537907581516 -0.0002315523737094561
3.690338067613523 -0.0002315639035851349
3.691138227645529 -0.0002315753038161608
3.691938387677535 -0.0002315865745742834
3.692738547709542 -0.000231597716032115
3.693538707741548 -0.0002316087283613287
3.694338867773555 -0.000231619611733285
3.695139027805561 -0.0002316303663197369
3.695939187837567 -0.0002316409922921253
3.696739347869574 -0.0002316514898215782
3.69753950790158 -0.0002316618590789895
3.698339667933587 -0.0002316721002354107
3.699139827965593 -0.0002316822134612675
3.699939987997599 -0.0002316921989275348
3.700740148029606 -0.0002317020568040131
3.701540308061612 -0.0002317117872608956
3.702340468093619 -0.000231721390468533
3.703140628125625 -0.0002317308665964935
3.703940788157631 -0.0002317402158148161
3.704740948189638 -0.0002317494382925223
3.705541108221644 -0.0002317585341988693
3.706341268253651 -0.0002317675037039775
3.707141428285657 -0.0002317763469756169
3.707941588317663 -0.0002317850641835179
3.70874174834967 -0.0002317936554959225
3.709541908381676 -0.0002318021210811522
3.710342068413683 -0.0002318104611083131
3.711142228445689 -0.0002318186757443962
3.711942388477695 -0.0002318267651581174
3.712742548509702 -0.0002318347295174884
3.713542708541708 -0.0002318425689897379
3.714342868573715 -0.0002318502837424875
3.715143028605721 -0.0002318578739430462
3.715943188637727 -0.0002318653397587238
3.716743348669734 -0.0002318726813562043
3.71754350870174 -0.0002318798989024074
3.718343668733747 -0.0002318869925642538
3.719143828765753 -0.0002318939625075682
3.719943988797759 -0.0002319008088995864
3.720744148829766 -0.0002319075319058213
3.721544308861772 -0.0002319141316927269
3.722344468893779 -0.0002319206084253477
3.723144628925785 -0.0002319269622700612
3.723944788957791 -0.0002319331933920703
3.724744948989798 -0.0002319393019568139
3.725545109021804 -0.0002319452881292616
3.726345269053811 -0.0002319511520744623
3.727145429085817 -0.0002319568939574656
3.727945589117823 -0.0002319625139426169
3.72874574914983 -0.0002319680121944191
3.729545909181836 -0.0002319733888776111
3.730346069213843 -0.0002319786441557574
3.731146229245849 -0.0002319837781930498
3.731946389277855 -0.0002319887911535248
3.732746549309862 -0.0002319936832008276
3.733546709341868 -0.0002319984544979776
3.734346869373875 -0.0002320031052092487
3.735147029405881 -0.0002320076354967215
3.735947189437888 -0.0002320120455240449
3.736747349469894 -0.0002320163354539283
3.7375475095019 -0.0002320205054488466
3.738347669533907 -0.0002320245556715894
3.739147829565913 -0.00023202848628432
3.73994798959792 -0.0002320322974492027
3.740748149629926 -0.000232035989328716
3.741548309661932 -0.0002320395620836938
3.742348469693939 -0.0002320430158766947
3.743148629725945 -0.0002320463508686327
3.743948789757952 -0.0002320495672216763
3.744748949789958 -0.0002320526650963494
3.745549109821964 -0.0002320556446536468
3.746349269853971 -0.0002320585060546425
3.747149429885977 -0.0002320612494597064
3.747949589917984 -0.0002320638750302276
3.74874974994999 -0.0002320663829254021
3.749549909981996 -0.0002320687733064642
3.750350070014003 -0.0002320710463328465
3.751150230046009 -0.0002320732021643746
3.751950390078016 -0.0002320752409614233
3.752750550110022 -0.0002320771628822525
3.753550710142028 -0.0002320789680874738
3.754350870174035 -0.000232080656736054
3.755151030206041 -0.0002320822289865691
3.755951190238048 -0.000232083684998693
3.756751350270054 -0.0002320850249302978
3.75755151030206 -0.0002320862489401973
3.758351670334067 -0.0002320873571870491
3.759151830366073 -0.0002320883498291982
3.75995199039808 -0.0002320892270240502
3.760752150430086 -0.000232089988930187
3.761552310462092 -0.0002320906357049375
3.762352470494099 -0.0002320911675061016
3.763152630526105 -0.0002320915844909316
3.763952790558112 -0.0002320918868169939
3.764752950590118 -0.0002320920746413074
3.765553110622124 -0.0002320921481208135
3.766353270654131 -0.0002320921074118272
3.767153430686137 -0.0002320919526712919
3.767953590718144 -0.0002320916840556026
3.76875375075015 -0.0002320913017213123
3.769553910782157 -0.0002320908058242694
3.770354070814163 -0.0002320901965207934
3.771154230846169 -0.0002320894739657156
3.771954390878176 -0.0002320886383158276
3.772754550910182 -0.0002320876897260405
3.773554710942189 -0.0002320866283520505
3.774354870974195 -0.0002320854543483788
3.775155031006201 -0.0002320841678706445
3.775955191038208 -0.0002320827690730574
3.776755351070214 -0.0002320812581110815
3.777555511102221 -0.0002320796351386929
3.778355671134227 -0.0002320779003101821
3.779155831166233 -0.0002320760537797619
3.77995599119824 -0.0002320740957018811
3.780756151230246 -0.0002320720262299706
3.781556311262253 -0.000232069845518089
3.782356471294259 -0.0002320675537191988
3.783156631326265 -0.0002320651509872818
3.783956791358272 -0.0002320626374751454
3.784756951390278 -0.000232060013336538
3.785557111422285 -0.0002320572787235634
3.786357271454291 -0.0002320544337891882
3.787157431486297 -0.0002320514786859095
3.787957591518304 -0.0002320484135665386
3.78875775155031 -0.0002320452385834961
3.789557911582317 -0.0002320419538881063
3.790358071614323 -0.0002320385596328695
3.791158231646329 -0.0002320350559692683
3.791958391678336 -0.000232031443049178
3.792758551710342 -0.0002320277210241611
3.793558711742349 -0.0002320238900449975
3.794358871774355 -0.000232019950263408
3.795159031806361 -0.000232015901830174
3.795959191838368 -0.0002320117448960779
3.796759351870374 -0.0002320074796118242
3.797559511902381 -0.0002320031061280402
3.798359671934387 -0.0002319986245951187
3.799159831966393 -0.0002319940351625913
3.7999599919984 -0.0002319893379813228
3.800760152030406 -0.0002319845332006898
3.801560312062413 -0.0002319796209709316
3.802360472094419 -0.0002319746014412698
3.803160632126425 -0.0002319694747606132
3.803960792158432 -0.000231964241079282
3.804760952190438 -0.0002319589005456382
3.805561112222445 -0.0002319534533089064
3.806361272254451 -0.0002319478995171369
3.807161432286457 -0.0002319422393204963
3.807961592318464 -0.0002319364728657826
3.80876175235047 -0.0002319306003019886
3.809561912382477 -0.0002319246217777945
3.810362072414483 -0.0002319185374402359
3.811162232446489 -0.0002319123474376028
3.811962392478496 -0.0002319060519176374
3.812762552510502 -0.0002318996510275343
3.813562712542509 -0.0002318931449150375
3.814362872574515 -0.0002318865337275782
3.815163032606521 -0.000231879817611413
3.815963192638528 -0.0002318729967140533
3.816763352670534 -0.0002318660711815221
3.817563512702541 -0.0002318590411612538
3.818363672734547 -0.0002318519067988815
3.819163832766553 -0.0002318446682414494
3.81996399279856 -0.0002318373256349054
3.820764152830566 -0.0002318298791246499
3.821564312862573 -0.0002318223288567106
3.822364472894579 -0.0002318146749768814
3.823164632926585 -0.0002318069176308782
3.823964792958592 -0.0002317990569636343
3.824764952990598 -0.0002317910931203188
3.825565113022605 -0.0002317830262463368
3.826365273054611 -0.000231774856485997
3.827165433086617 -0.000231766583984314
3.827965593118624 -0.0002317582088856767
3.82876575315063 -0.0002317497313352581
3.829565913182637 -0.0002317411514765081
3.830366073214643 -0.0002317324694530341
3.831166233246649 -0.0002317236854102466
3.831966393278656 -0.0002317147994904226
3.832766553310662 -0.0002317058118377986
3.833566713342669 -0.0002316967225967689
3.834366873374675 -0.0002316875319089074
3.835167033406681 -0.0002316782399185314
3.835967193438688 -0.0002316688467684703
3.836767353470694 -0.0002316593526013192
3.837567513502701 -0.000231649757560379
3.838367673534707 -0.0002316400617873059
3.839167833566713 -0.0002316302654251675
3.83996799359872 -0.0002316203686156998
3.840768153630726 -0.0002316103715014236
3.841568313662732 -0.0002316002742243115
3.842368473694739 -0.0002315900769256318
3.843168633726745 -0.000231579779747594
3.843968793758752 -0.0002315693828310761
3.844768953790758 -0.0002315588863182108
3.845569113822764 -0.0002315482903492508
3.846369273854771 -0.0002315375950657817
3.847169433886777 -0.0002315268006088414
3.847969593918784 -0.0002315159071185282
3.84876975395079 -0.0002315049147361165
3.849569913982796 -0.0002314938236007661
3.850370074014803 -0.000231482633853988
3.851170234046809 -0.00023147134563557
3.851970394078816 -0.0002314599590853011
3.852770554110822 -0.0002314484743432058
3.853570714142828 -0.0002314368915481339
3.854370874174835 -0.000231425210841052
3.855171034206841 -0.0002314134323600279
3.855971194238848 -0.0002314015562443057
3.856771354270854 -0.0002313895826338353
3.85757151430286 -0.0002313775116669221
3.858371674334867 -0.0002313653434821072
3.859171834366873 -0.0002313530782187942
3.85997199439888 -0.0002313407160139588
3.860772154430886 -0.0002313282570070844
3.861572314462892 -0.000231315701336402
3.862372474494899 -0.0002313030491391241
3.863172634526905 -0.0002312903005536399
3.863972794558912 -0.0002312774557177903
3.864772954590918 -0.0002312645147680069
3.865573114622924 -0.000231251477842916
3.866373274654931 -0.000231238345078872
3.867173434686937 -0.0002312251166139545
3.867973594718944 -0.0002312117925842059
3.86877375475095 -0.000231198373126375
3.869573914782956 -0.0002311848583776814
3.870374074814963 -0.0002311712484743266
3.871174234846969 -0.0002311575435527482
3.871974394878976 -0.0002311437437491494
3.872774554910982 -0.0002311298491994205
3.873574714942988 -0.0002311158600394529
3.874374874974995 -0.0002311017764052169
3.875175035007001 -0.0002310875984316648
3.875975195039008 -0.0002310733262550819
3.876775355071014 -0.0002310589600102655
3.87757551510302 -0.0002310444998322484
3.878375675135027 -0.0002310299458566914
3.879175835167033 -0.0002310152982176886
3.87997599519904 -0.0002310005570501969
3.880776155231046 -0.0002309857224890956
3.881576315263052 -0.000230970794668246
3.882376475295059 -0.0002309557737226072
3.883176635327065 -0.0002309406597856502
3.883976795359072 -0.0002309254529913171
3.884776955391078 -0.0002309101534738638
3.885577115423084 -0.0002308947613664502
3.886377275455091 -0.0002308792768031772
3.887177435487097 -0.0002308636999173627
3.887977595519104 -0.0002308480308416203
3.88877775555111 -0.000230832269709583
3.889577915583116 -0.0002308164166535522
3.890378075615123 -0.0002308004718077109
3.891178235647129 -0.0002307844353029516
3.891978395679136 -0.0002307683072725968
3.892778555711142 -0.0002307520878492644
3.893578715743149 -0.0002307357771645545
3.894378875775155 -0.0002307193753510863
3.895179035807161 -0.0002307028825401481
3.895979195839168 -0.0002306862988641254
3.896779355871174 -0.0002306696244543863
3.897579515903181 -0.0002306528594421425
3.898379675935187 -0.0002306360039589201
3.899179835967193 -0.0002306190581361675
3.8999799959992 -0.0002306020221043936
3.900780156031206 -0.0002305848959947347
3.901580316063213 -0.0002305676799381713
3.902380476095219 -0.0002305503740649793
3.903180636127225 -0.0002305329785059056
3.903980796159232 -0.0002305154933910709
3.904780956191238 -0.0002304979188501262
3.905581116223245 -0.0002304802550138207
3.906381276255251 -0.0002304625020119638
3.907181436287257 -0.0002304446599740521
3.907981596319264 -0.0002304267290296615
3.90878175635127 -0.0002304087093080549
3.909581916383277 -0.0002303906009390448
3.910382076415283 -0.0002303724040512687
3.911182236447289 -0.0002303541187746187
3.911982396479296 -0.0002303357452370287
3.912782556511302 -0.000230317283567452
3.913582716543309 -0.0002302987338943723
3.914382876575315 -0.0002302800963462741
3.915183036607321 -0.0002302613710519561
3.915983196639328 -0.000230242558138729
3.916783356671334 -0.0002302236577353144
3.917583516703341 -0.0002302046699693377
3.918383676735347 -0.0002301855949685036
3.919183836767353 -0.0002301664328602821
3.91998399679936 -0.0002301471837721441
3.920784156831366 -0.0002301278478313262
3.921584316863373 -0.0002301084251651438
3.922384476895379 -0.0002300889159002865
3.923184636927386 -0.0002300693201643847
3.923984796959392 -0.0002300496380833455
3.924784956991398 -0.0002300298697840957
3.925585117023405 -0.0002300100153928574
3.926385277055411 -0.0002299900750360101
3.927185437087418 -0.0002299700488400123
3.927985597119424 -0.00022994993693054
3.92878575715143 -0.0002299297394336611
3.929585917183437 -0.0002299094564748963
3.930386077215443 -0.0002298890881805502
3.93118623724745 -0.0002298686346748909
3.931986397279456 -0.0002298480960835977
3.932786557311462 -0.0002298274725327423
3.933586717343469 -0.0002298067641462032
3.934386877375475 -0.0002297859710495834
3.935187037407482 -0.0002297650933669978
3.935987197439488 -0.0002297441312238157
3.936787357471494 -0.0002297230847439184
3.937587517503501 -0.0002297019540518931
3.938387677535507 -0.000229680739271779
3.939187837567514 -0.0002296594405280865
3.93998799759952 -0.0002296380579442293
3.940788157631526 -0.0002296165916437005
3.941588317663533 -0.0002295950417506206
3.942388477695539 -0.0002295734083887189
3.943188637727546 -0.0002295516916808637
3.943988797759552 -0.0002295298917500805
3.944788957791558 -0.0002295080087202576
3.945589117823565 -0.0002294860427132466
3.946389277855571 -0.000229463993852702
3.947189437887578 -0.0002294418622610252
3.947989597919584 -0.0002294196480609321
3.94878975795159 -0.0002293973513741201
3.949589917983597 -0.0002293749723234631
3.950390078015603 -0.0002293525110308168
3.95119023804761 -0.0002293299676182727
3.951990398079616 -0.000229307342207688
3.952790558111622 -0.0002292846349199802
3.953590718143629 -0.0002292618458781049
3.954390878175635 -0.0002292389752025108
3.955191038207642 -0.0002292160230145878
3.955991198239648 -0.0002291929894354127
3.956791358271655 -0.0002291698745864552
3.957591518303661 -0.0002291466785880883
3.958391678335667 -0.0002291234015610778
3.959191838367674 -0.0002291000436263466
3.95999199839968 -0.00022907660490427
3.960792158431687 -0.000229053085514597
3.961592318463693 -0.0002290294855781744
3.962392478495699 -0.0002290058052144392
3.963192638527706 -0.0002289820445444744
3.963992798559712 -0.0002289582036864648
3.964792958591719 -0.0002289342827611031
3.965593118623725 -0.0002289102818874372
3.966393278655731 -0.0002288862011850643
3.967193438687738 -0.0002288620407732686
3.967993598719744 -0.0002288378007707084
3.968793758751751 -0.0002288134812965909
3.969593918783757 -0.0002287890824698892
3.970394078815763 -0.0002287646044088717
3.97119423884777 -0.0002287400472329044
3.971994398879776 -0.0002287154110593169
3.972794558911783 -0.0002286906960072415
3.973594718943789 -0.0002286659021943226
3.974394878975795 -0.0002286410297387534
3.975195039007802 -0.0002286160787585715
3.975995199039808 -0.0002285910493709529
3.976795359071815 -0.0002285659416940932
3.977595519103821 -0.0002285407558452481
3.978395679135827 -0.0002285154919415175
3.979195839167834 -0.0002284901501006287
3.97999599919984 -0.0002284647304393693
3.980796159231846 -0.0002284392330745279
3.981596319263853 -0.0002284136581229718
3.982396479295859 -0.0002283880057014907
3.983196639327866 -0.0002283622759265615
3.983996799359872 -0.0002283364689145053
3.984796959391878 -0.0002283105847814083
3.985597119423885 -0.0002282846236440633
3.986397279455891 -0.0002282585856175391
3.987197439487898 -0.0002282324708186297
3.987997599519904 -0.0002282062793624839
3.98879775955191 -0.0002281800113647213
3.989597919583917 -0.0002281536669410408
3.990398079615923 -0.0002281272462067497
3.99119823964793 -0.0002281007492767648
3.991998399679936 -0.0002280741762667867
3.992798559711942 -0.0002280475272908711
3.993598719743949 -0.0002280208024644068
3.994398879775955 -0.0002279940019020777
3.995199039807962 -0.0002279671257180985
3.995999199839968 -0.0002279401740273111
3.996799359871974 -0.0002279131469438532
3.997599519903981 -0.0002278860445810009
3.998399679935987 -0.0002278588670539902
3.999199839967994 -0.0002278316144761769
4 -0.0002278042869617012


==> figures/zolo_4_0.95_accuracy.dat <==
0.9 0.9999803607974588
0.900120024004801 0.9999784300460217
0.9002400480096019 0.9999764978434535
0.9003600720144029 0.9999745643214436
0.9004800960192039 0.9999726296127988
0.9006001200240048 0.9999706938514501
0.9007201440288057 0.9999687571724402
0.9008401680336068 0.9999668197119287
0.9009601920384077 0.999964881607205
0.9010802160432086 0.999962942996661
0.9012002400480096 0.9999610040198277
0.9013202640528106 0.9999590648173459
0.9014402880576116 0.9999571255309745
0.9015603120624125 0.9999551863036039
0.9016803360672134 0.9999532472792351
0.9018003600720145 0.9999513086029973
0.9019203840768154 0.9999493704211341
0.9020404080816163 0.9999474328810146
0.9021604320864173 0.9999454961311264
0.9022804560912183 0.9999435603210692
0.9024004800960193 0.9999416256015762
0.9025205041008202 0.9999396921244808
0.9026405281056211 0.9999377600427488
0.9027605521104221 0.9999358295104467
0.9028805761152231 0.9999339006827691
0.903000600120024 0.9999319737160172
0.903120624124825 0.9999300487676022
0.9032406481296259 0.9999281259960477
0.9033606721344269 0.9999262055609875
0.9034806961392279 0.9999242876231589
0.9036007201440288 0.9999223723444031
0.9037207441488297 0.9999204598876668
0.9038407681536308 0.999918550416993
0.9039607921584317 0.999916644097528
0.9040808161632327 0.9999147410955038
0.9042008401680336 0.9999128415782521
0.9043208641728346 0.9999109457141917
0.9044408881776356 0.9999090536728261
0.9045609121824365 0.999907165624746
0.9046809361872374 0.9999052817416099
0.9048009601920385 0.999903402196171
0.9049209841968394 0.99990152716224
0.9050410082016404 0.9998996568146957
0.9051610322064413 0.9998977913294891
0.9052810562112422 0.999895930883627
0.9054010802160433 0.999894075655172
0.9055211042208442 0.999892225823234
0.9056411282256451 0.9998903815679776
0.9057611522304461 0.9998885430705978
0.9058811762352471 0.9998867105133306
0.906001200240048 0.9998848840794423
0.906121224244849 0.9998830639532232
0.9062412482496499 0.9998812503199807
0.906361272254451 0.9998794433660408
0.9064812962592519 0.9998776432787317
0.9066013202640528 0.9998758502463747
0.9067213442688538 0.9998740644583027
0.9068413682736548 0.9998722861048159
0.9069613922784557 0.9998705153772103
0.9070814162832567 0.999868752467743
0.9072014402880576 0.9998669975696389
0.9073214642928586 0.9998652508770822
0.9074414882976596 0.9998635125852015
0.9075615123024605 0.9998617828900751
0.9076815363072614 0.999860061988703
0.9078015603120624 0.9998583500790157
0.9079215843168634 0.9998566473598527
0.9080416083216644 0.9998549540309649
0.9081616323264653 0.999853270292996
0.9082816563312662 0.9998515963474746
0.9084016803360673 0.9998499323968092
0.9085217043408682 0.9998482786442674
0.9086417283456691 0.9998466352939825
0.9087617523504701 0.9998450025509186
0.9088817763552711 0.9998433806208863
0.9090018003600721 0.9998417697105091
0.909121824364873 0.9998401700272268
0.9092418483696739 0.9998385817792711
0.909361872374475 0.999837005175666
0.9094818963792759 0.9998354404262062
0.9096019203840768 0.9998338877414441
0.9097219443888778 0.9998323473326839
0.9098419683936787 0.9998308194119603
0.9099619923984797 0.9998293041920334
0.9100820164032807 0.9998278018863641
0.9102020404080816 0.999826312709102
0.9103220644128825 0.9998248368750827
0.9104420884176836 0.9998233745997934
0.9105621124224845 0.9998219260993769
0.9106821364272855 0.9998204915905917
0.9108021604320864 0.9998190712908296
0.9109221844368874 0.9998176654180637
0.9110422084416884 0.9998162741908574
0.9111622324464893 0.9998148978283274
0.9112822564512902 0.9998135365501458
0.9114022804560913 0.9998121905765082
0.9115223044608922 0.9998108601281186
0.9116423284656932 0.9998095454261731
0.9117623524704941 0.9998082466923341
0.9118823764752951 0.9998069641487256
0.9120024004800961 0.9998056980178913
0.912122424484897 0.9998044485227943
0.9122424484896979 0.9998032158867836
0.912362472494499 0.9998020003335791
0.9124824964992999 0.9998008020872482
0.9126025205041008 0.9997996213721826
0.9127225445089018 0.999798458413077
0.9128425685137027 0.9997973134349033
0.9129625925185038 0.9997961866628974
0.9130826165233047 0.9997950783225186
0.9132026405281056 0.9997939886394365
0.9133226645329066 0.999792917839507
0.9134426885377076 0.9997918661487391
0.9135627125425085 0.9997908337932829
0.9136827365473095 0.9997898209993766
0.9138027605521104 0.9997888279933553
0.9139227845569114 0.9997878550015961
0.9140428085617124 0.9997869022505005
0.9141628325665133 0.9997859699664693
0.9142828565713143 0.9997850583758657
0.9144028805761153 0.9997841677049917
0.9145229045809162 0.9997832981800518
0.9146429285857172 0.9997824500271368
0.9147629525905181 0.9997816234721697
0.914882976595319 0.9997808187409044
0.9150030006001201 0.9997800360588627
0.915123024604921 0.9997792756513172
0.9152430486097219 0.9997785377432635
0.9153630726145229 0.999777822559368
0.9154830966193239 0.9997771303239579
0.9156031206241249 0.9997764612609584
0.9157231446289258 0.9997758155938806
0.9158431686337267 0.9997751935457664
0.9159631926385278 0.9997745953391745
0.9160832166433287 0.9997740211961137
0.9162032406481296 0.9997734713380306
0.9163232646529306 0.9997729459857511
0.9164432886577316 0.9997724453594545
0.9165633126625325 0.9997719696786284
0.9166833366673335 0.9997715191620227
0.9168033606721344 0.9997710940276171
0.9169233846769355 0.9997706944925692
0.9170434086817364 0.9997703207731777
0.9171634326865373 0.9997699730848401
0.9172834566913383 0.9997696516420034
0.9174034806961393 0.9997693566581148
0.9175235047009402 0.9997690883455822
0.9176435287057412 0.9997688469157419
0.9177635527105421 0.9997686325787679
0.917883576715343 0.9997684455436761
0.9180036007201441 0.9997682860182311
0.918123624724945 0.9997681542089256
0.918243648729746 0.9997680503209169
0.9183636727345469 0.9997679745579743
0.9184836967393479 0.9997679271224296
0.9186037207441489 0.9997679082151222
0.9187237447489498 0.9997679180353548
0.9188437687537507 0.9997679567808193
0.9189637927585518 0.9997680246475573
0.9190838167633527 0.9997681218298925
0.9192038407681536 0.9997682485203819
0.9193238647729546 0.9997684049097488
0.9194438887777556 0.9997685911868307
0.9195639127825566 0.9997688075385154
0.9196839367873575 0.999769054149675
0.9198039607921584 0.9997693312031114
0.9199239847969594 0.9997696388794861
0.9200440088017604 0.9997699773572634
0.9201640328065613 0.9997703468126339
0.9202840568113623 0.9997707474194634
0.9204040808161632 0.999771179349206
0.9205241048209643 0.9997716427708534
0.9206441288257652 0.9997721378508539
0.9207641528305661 0.9997726647530469
0.9208841768353671 0.9997732236385947
0.9210042008401681 0.9997738146658922
0.921124224844969 0.9997744379905207
0.92124424884977 0.9997750937651487
0.9213642728545709 0.9997757821394651
0.9214842968593719 0.9997765032601073
0.9216043208641729 0.999777257270563
0.9217243448689738 0.9997780443111243
0.9218443688737747 0.9997788645187694
0.9219643928785758 0.9997797180271042
0.9220844168833767 0.9997806049662732
0.9222044408881777 0.9997815254628696
0.9223244648929786 0.9997824796398587
0.9224444888977796 0.9997834676164831
0.9225645129025806 0.9997844895081796
0.9226845369073815 0.9997855454264771
0.9228045609121824 0.9997866354789305
0.9229245849169834 0.999787759768995
0.9230446089217844 0.9997889183959658
0.9231646329265853 0.9997901114548564
0.9232846569313863 0.9997913390363149
0.9234046809361872 0.999792601226528
0.9235247049409883 0.9997938981071086
0.9236447289457892 0.9997952297550146
0.9237647529505901 0.9997965962424205
0.9238847769553911 0.9997979976366448
0.9240048009601921 0.9997994340000104
0.924124824964993 0.9998009053897688
0.924244848969794 0.9998024118579718
0.9243648729745949 0.9998039534513701
0.924484896979396 0.9998055302112945
0.9246049209841969 0.9998071421735524
0.9247249449889978 0.9998087893683101
0.9248449689937988 0.9998104718199609
0.9249649929985997 0.9998121895470382
0.9250850170034007 0.9998139425620572
0.9252050410082017 0.9998157308714281
0.9253250650130026 0.9998175544753185
0.9254450890178035 0.999819413367522
0.9255651130226046 0.9998213075353327
0.9256851370274055 0.9998232369594274
0.9258051610322064 0.999825201613734
0.9259251850370074 0.9998272014652783
0.9260452090418084 0.9998292364740818
0.9261652330466094 0.9998313065929944
0.9262852570514103 0.9998334117675884
0.9264052810562112 0.9998355519359832
0.9265253050610123 0.9998377270287315
0.9266453290658132 0.999839936968664
0.9267653530706141 0.9998421816707422
0.9268853770754151 0.9998444610419178
0.9270054010802161 0.9998467749809665
0.9271254250850171 0.9998491233783652
0.927245449089818 0.9998515061161022
0.9273654730946189 0.9998539230675485
0.92748549709942 0.9998563740972835
0.9276055211042209 0.9998588590609476
0.9277255451090218 0.9998613778050618
0.9278455691138228 0.9998639301668797
0.9279655931186237 0.9998665159742125
0.9280856171234247 0.9998691350452468
0.9282056411282257 0.9998717871884062
0.9283256651330266 0.9998744722021289
0.9284456891378275 0.9998771898747438
0.9285657131426286 0.9998799399842516
0.9286857371474295 0.9998827222981501
0.9288057611522305 0.9998855365732698
0.9289257851570314 0.9998883825555608
0.9290458091618324 0.9998912599799256
0.9291658331666334 0.9998941685700113
0.9292858571714343 0.999897108038024
0.9294058811762352 0.9999000780845279
0.9295259051810363 0.999903078398243
0.9296459291858372 0.9999061086558598
0.9297659531906382 0.9999091685217966
0.9298859771954391 0.9999122576480397
0.93000600120024 0.9999153756738873
0.9301260252050411 0.9999185222257737
0.930246049209842 0.9999216969170273
0.9303660732146429 0.9999248993476525
0.9304860972194439 0.9999281291041309
0.9306061212242449 0.9999313857591601
0.9307261452290458 0.9999346688714592
0.9308461692338468 0.9999379779855114
0.9309661932386477 0.9999413126313508
0.9310862172434488 0.9999446723243013
0.9312062412482497 0.9999480565647595
0.9313262652530506 0.9999514648379376
0.9314462892578516 0.9999548966136134
0.9315663132626526 0.9999583513458802
0.9316863372674535 0.9999618284729067
0.9318063612722545 0.9999653274166709
0.9319263852770554 0.9999688475826859
0.9320464092818563 0.9999723883597605
0.9321664332866574 0.9999759491197056
0.9322864572914583 0.999979529217094
0.9324064812962592 0.999983127988947
0.9325265053010602 0.9999867447544919
0.9326465293058612 0.9999903788148645
0.9327665533106622 0.9999940294528031
0.9328865773154631 0.9999976959324116
0.933006601320264 1.000001377498807
0.9331266253250651 1.00000507337786
0.933246649329866 1.000008782775883
0.9333666733346669 1.000012504879316
0.9334866973394679 1.000016238854444
0.9336067213442689 1.000019983847036
0.9337267453490699 1.000023738982094
0.9338467693538708 1.000027503363466
0.9339667933586717 1.000031276073562
0.9340868173634728 1.000035056173011
0.9342068413682737 1.000038842700331
0.9343268653730746 1.000042634671586
0.9344468893778756 1.000046431080037
0.9345669133826766 1.000050230895816
0.9346869373874775 1.000054033065541
0.9348069613922785 1.000057836512003
0.9349269853970794 1.000061640133763
0.9350470094018803 1.000065442804824
0.9351670334066814 1.000069243374214
0.9352870574114823 1.000073040665667
0.9354070814162833 1.000076833477198
0.9355271054210842 1.000080620580742
0.9356471294258852 1.000084400721754
0.9357671534306862 1.000088172618816
0.9358871774354871 1.00009193496325
0.936007201440288 1.000095686418687
0.9361272254450891 1.00009942562068
0.93624724944989 1.000103151176281
0.936367273454691 1.000106861663623
0.9364872974594919 1.000110555631482
0.9366073214642929 1.000114231598864
0.9367273454690939 1.000117888054552
0.9368473694738948 1.000121523456674
0.9369673934786957 1.000125136232255
0.9370874174834967 1.000128724776748
0.9372074414882977 1.000132287453603
0.9373274654930986 1.000135822593766
0.9374474894978996 1.000139328495242
0.9375675135027005 1.000142803422595
0.9376875375075016 1.000146245606472
0.9378075615123025 1.000149653243116
0.9379275855171034 1.000153024493861
0.9380476095219044 1.000156357484655
0.9381676335267054 1.000159650305515
0.9382876575315063 1.000162901010036
0.9384076815363073 1.000166107614882
0.9385277055411082 1.000169268099219
0.9386477295459092 1.000172380404226
0.9387677535507102 1.000175442432512
0.9388877775555111 1.000178452047608
0.939007801560312 1.000181407073379
0.9391278255651131 1.00018430529349
0.939247849569914 1.000187144450819
0.939367873574715 1.000189922246884
0.9394878975795159 1.000192636341273
0.9396079215843169 1.000195284351037
0.9397279455891179 1.000197863850109
0.9398479695939188 1.000200372368686
0.9399679935987197 1.000202807392628
0.9400880176035207 1.000205166362832
0.9402080416083217 1.000207446674594
0.9403280656131227 1.000209645677008
0.9404480896179236 1.000211760672285
0.9405681136227245 1.000213788915122
0.9406881376275256 1.000215727612037
0.9408081616323265 1.000217573920718
0.9409281856371274 1.000219324949314
0.9410482096419284 1.00022097775579
0.9411682336467294 1.000222529347202
0.9412882576515303 1.000223976679023
0.9414082816563313 1.000225316654421
0.9415283056611322 1.000226546123541
0.9416483296659333 1.000227661882782
0.9417683536707342 1.000228660674055
0.9418883776755351 1.000229539184067
0.9420084016803361 1.000230294043513
0.942128425685137 1.00023092182638
0.942248449689938 1.000231419049115
0.942368473694739 1.000231782169887
0.9424884976995399 1.00023200758778
0.9426085217043408 1.00023209164199
0.9427285457091419 1.00023203061101
0.9428485697139428 1.000231820711838
0.9429685937187438 1.000231458099126
0.9430886177235447 1.000230938864328
0.9432086417283457 1.000230259034885
0.9433286657331467 1.000229414573347
0.9434486897379476 1.000228401376492
0.9435687137427485 1.000227215274464
0.9436887377475496 1.00022585202988
0.9438087617523505 1.000224307336924
0.9439287857571514 1.000222576820418
0.9440488097619524 1.000220656034948
0.9441688337667533 1.000218540463866
0.9442888577715544 1.000216225518404
0.9444088817763553 1.000213706536675
0.9445289057811562 1.000210978782721
0.9446489297859573 1.000208037445544
0.9447689537907582 1.000204877638096
0.9448889777955591 1.000201494396296
0.9450090018003601 1.000197882677994
0.945129025805161 1.00019403736197
0.945249049809962 1.000189953246867
0.945369073814763 1.000185625050179
0.9454890978195639 1.000181047407151
0.9456091218243649 1.00017621486972
0.9457291458291659 1.000171121905426
0.9458491698339668 1.000165762896322
0.9459691938387678 1.000160132137843
0.9460892178435687 1.000154223837687
0.9462092418483697 1.000148032114689
0.9463292658531707 1.000141550997645
0.9464492898579716 1.000134774424171
0.9465693138627725 1.000127696239501
0.9466893378675736 1.000120310195314
0.9468093618723745 1.000112609948517
0.9469293858771755 1.000104589060029
0.9470494098819764 1.000096240993551
0.9471694338867773 1.000087559114295
0.9472894578915784 1.000078536687763
0.9474094818963793 1.000069166878432
0.9475295059011802 1.000059442748484
0.9476495299059812 1.000049357256497
0.9477695539107822 1.00003890325611
0.9478895779155831 1.000028073494715
0.9480096019203841 1.000016860612081
0.948129625925185 1.000005257139005
0.9482496499299861 0.9999932554959101
0.948369673934787 0.9999808479914872
0.9484896979395879 0.9999680268212363
0.9486097219443889 0.9999547840660772
0.9487297459491899 0.999941111690883
0.9488497699539908 0.9999270015430243
0.9489697939587918 0.9999124453509134
0.9490898179635927 0.9998974347224733
0.9492098419683938 0.99988196114367
0.9493298659731947 0.9998660159769605
0.9494498899779956 0.9998495904597596
0.9495699139827966 0.999832675702887
0.9496899379875975 0.9998152626889742
0.9498099619923985 0.9997973422709007
0.9499299859971995 0.9997789051701481
0.9500500100020004 0.9997599419752143
0.9501700340068013 0.9997404431399157
0.9502900580116024 0.999720398981785
0.9504100820164033 0.99969979968034
0.9505301060212042 0.9996786352754076
0.9506501300260052 0.9996568956654112
0.9507701540308062 0.9996345706056301
0.9508901780356072 0.9996116497064357
0.9510102020404081 0.9995881224315415
0.951130226045209 0.9995639780961922
0.9512502500500101 0.9995392058653703
0.951370274054811 0.9995137947519585
0.9514902980596119 0.9994877336148902
0.9516103220644129 0.9994610111572944
0.9517303460692138 0.9994336159246032
0.9518503700740149 0.9994055363026458
0.9519703940788158 0.9993767605157254
0.9520904180836167 0.9993472766246696
0.9522104420884177 0.9993170725248876
0.9523304660932187 0.9992861359443448
0.9524504900980196 0.999254454441606
0.9525705141028206 0.9992220154037798
0.9526905381076215 0.9991888060444795
0.9528105621124225 0.9991548134017664
0.9529305861172235 0.9991200243360514
0.9530506101220244 0.9990844255280079
0.9531706341268253 0.9990480034764138
0.9532906581316264 0.9990107444960413
0.9534106821364273 0.9989726347154546
0.9535307061412283 0.9989336600748383
0.9536507301460292 0.9988938063237769
0.9537707541508302 0.9988530590190399
0.9538907781556312 0.9988114035222928
0.9540108021604321 0.9987688249978522
0.954130826165233 0.9987253084103866
0.954250850170034 0.9986808385225647
0.954370874174835 0.9986353998927785
0.9544908981796359 0.9985889768727001
0.9546109221844369 0.9985415536049587
0.9547309461892378 0.9984931140207176
0.9548509701940389 0.9984436418372243
0.9549709941988398 0.9983931205554
0.9550910182036407 0.9983415334573167
0.9552110422084417 0.9982888636037536
0.9553310662132427 0.9982350938316286
0.9554510902180436 0.9981802067515173
0.9555711142228446 0.998124184745022
0.9556911382276455 0.9980670099622413
0.9558111622324466 0.9980086643191521
0.9559311862372475 0.9979491294949459
0.9560512102420484 0.9978883869294235
0.9561712342468494 0.9978264178202843
0.9562912582516503 0.9977632031204612
0.9564112822564513 0.9976987235353585
0.9565313062612523 0.9976329595201503
0.9566513302660532 0.997565891276996
0.9567713542708542 0.9974974987522461
0.9568913782756552 0.9974277616336569
0.9570114022804561 0.9973566593475155
0.957131426285257 0.9972841710558434
0.957251450290058 0.9972102756534574
0.957371474294859 0.9971349517651251
0.95749149829966 0.997058177742594
0.9576115223044609 0.9969799316616867
0.9577315463092618 0.9969001913193053
0.9578515703140629 0.9968189342304661
0.9579715943188638 0.9967361376252866
0.9580916183236647 0.9966517784459094
0.9582116423284657 0.9965658333435415
0.9583316663332667 0.9964782786752724
0.9584516903380677 0.9963890905010552
0.9585717143428686 0.9962982445805615
0.9586917383476695 0.9962057163700274
0.9588117623524706 0.9961114810191218
0.9589317863572715 0.9960155133677486
0.9590518103620724 0.995917787942849
0.9591718343668734 0.995818278955184
0.9592918583716743 0.9957169602960984
0.9594118823764753 0.9956138055342332
0.9595319063812763 0.9955087879122793
0.9596519303860772 0.9954018803436551
0.9597719543908783 0.9952930554091924
0.9598919783956792 0.9951822853538234
0.9600120024004801 0.9950695420831573
0.9601320264052811 0.9949547971602004
0.960252050410082 0.994838021801885
0.960372074414883 0.9947191868756925
0.960492098419684 0.9945982628962468
0.9606121224244849 0.9944752200218259
0.9607321464292858 0.9943500280509455
0.9608521704340869 0.9942226564188654
0.9609721944388878 0.9940930741941052
0.9610922184436888 0.9939612500749127
0.9612122424484897 0.9938271523858248
0.9613322664532906 0.9936907490740302
0.9614522904580917 0.993552007705909
0.9615723144628926 0.9934108954634202
0.9616923384676935 0.9932673791405742
0.9618123624724946 0.9931214251398328
0.9619323864772955 0.9929729994684934
0.9620524104820964 0.992822067735148
0.9621724344868974 0.992668595146001
0.9622924584916983 0.9925125465013196
0.9624124824964994 0.9923538861917356
0.9625325065013003 0.9921925781946722
0.9626525305061012 0.9920285860706712
0.9627725545109022 0.991861872959751
0.9628925785157032 0.991692401577757
0.9630126025205041 0.9915201342127028
0.9631326265253051 0.9913450327211275
0.963252650530106 0.9911670585244032
0.963372674534907 0.9909861726051299
0.963492698539708 0.990802335503406
0.9636127225445089 0.9906155073132131
0.9637327465493098 0.9904256476787461
0.9638527705541109 0.9902327157907592
0.9639727945589118 0.9900366703829394
0.9640928185637128 0.9898374697281878
0.9642128425685137 0.9896350716350758
0.9643328665733146 0.9894294334441428
0.9644528905781157 0.9892205120243238
0.9645729145829166 0.9890082637692997
0.9646929385877175 0.9887926445939299
0.9648129625925186 0.988573609930633
0.9649329865973195 0.9883511147258702
0.9650530106021205 0.9881251134365415
0.9651730346069214 0.9878955600264376
0.9652930586117223 0.9876624079627977
0.9654130826165234 0.9874256102127218
0.9655331066213243 0.987185119239777
0.9656531306261252 0.9869408870004778
0.9657731546309262 0.9866928649409181
0.9658931786357272 0.9864410039933381
0.9660132026405281 0.9861852545727753
0.9661332266453291 0.9859255665737257
0.96625325065013 0.9856618893668367
0.9663732746549311 0.9853941717956703
0.966493298659732 0.9851223621734067
0.9666133226645329 0.9848464082797472
0.9667333466693339 0.9845662573576801
0.9668533706741349 0.9842818561104296
0.9669733946789358 0.9839931506983896
0.9670934186837368 0.9837000867360877
0.9672134426885377 0.983402609289271
0.9673334666933386 0.9831006628719515
0.9674534906981397 0.9827941914436128
0.9675735147029406 0.9824831384063523
0.9676935387077416 0.9821674466022106
0.9678135627125425 0.9818470583104647
0.9679335867173435 0.9815219152450387
0.9680536107221445 0.9811919585519864
0.9681736347269454 0.9808571288069944
0.9682936587317463 0.9805173660130605
0.9684136827365474 0.9801726095980726
0.9685337067413483 0.9798227984127073
0.9686537307461492 0.9794678707282191
0.9687737547509502 0.9791077642343592
0.9688937787557512 0.978742416037467
0.9690138027605522 0.9783717626585612
0.9691338267653531 0.9779957400315673
0.969253850770154 0.977614283501642
0.969373874774955 0.9772273278235902
0.969493898779756 0.9768348071603864
0.9696139227845569 0.9764366550818743
0.9697339467893579 0.9760328045634517
0.9698539707941588 0.97562318798499
0.9699739947989598 0.975207737129812
0.9700940188037608 0.974786383183831
0.9702140428085617 0.9743590567347901
0.9703340668133627 0.973925687771642
0.9704540908181637 0.9734862056841036
0.9705741148229646 0.9730405392622782
0.9706941388277656 0.9725886166965241
0.9708141628325665 0.9721303655773529
0.9709341868373675 0.9716657128956045
0.9710542108421685 0.9711945850427028
0.9711742348469694 0.9707169078110808
0.9712942588517703 0.9702326063948118
0.9714142828565713 0.9697416053904018
0.9715343068613723 0.9692438287977078
0.9716543308661733 0.9687392000211665
0.9717743548709742 0.9682276418710053
0.9718943788757752 0.9677090765648859
0.9720144028805762 0.96718342572956
0.9721344268853771 0.9666506104028187
0.972254450890178 0.9661105510355894
0.972374474894979 0.9655631674943633
0.97249449889978 0.9650083790636648
0.9726145229045809 0.9644461044489138
0.9727345469093819 0.9638762617794006
0.9728545709141828 0.963298768611573
0.9729745949189839 0.9627135419325009
0.9730946189237848 0.9621204981636169
0.9732146429285857 0.9615195531647525
0.9733346669333867 0.960910622238324
0.9734546909381877 0.9602936201338881
0.9735747149429886 0.9596684610528887
0.9736947389477896 0.9590350586537547
0.9738147629525905 0.9583933260572024
0.9739347869573916 0.9577431758518631
0.9740548109621925 0.9570845201002134
0.9741748349669934 0.9564172703447623
0.9742948589717944 0.9557413376146094
0.9744148829765953 0.9550566324322262
0.9745349069813963 0.9543630648206738
0.9746549309861973 0.9536605443109851
0.9747749549909982 0.9529489799500164
0.9748949789957991 0.9522282803085995
0.9750150030006002 0.9514983534899654
0.9751350270054011 0.9507591071386196
0.975255051010202 0.9500104484495061
0.975375075015003 0.9492522841775368
0.975495099019804 0.948484520647506
0.975615123024605 0.947707063764394
0.9757351470294059 0.946919819023995
0.9758551710342068 0.9461226915239974
0.9759751950390079 0.9453155859754118
0.9760952190438088 0.9444984067143902
0.9762152430486097 0.9436710577145099
0.9763352670534107 0.9428334425994165
0.9764552910582116 0.9419854646558606
0.9765753150630127 0.9411270268472349
0.9766953390678136 0.9402580318275182
0.9768153630726145 0.9393783819555552
0.9769353870774155 0.9384879793099458
0.9770554110822165 0.9375867257042731
0.9771754350870174 0.936674522702742
0.9772954590918184 0.9357512716364619
0.9774154830966193 0.93481687361995
0.9775355071014203 0.9338712295682966
0.9776555311062213 0.9329142402147468
0.9777755551110222 0.9319458061287276
0.9778955791158231 0.9309658277343642
0.9780156031206242 0.929974205329551
0.9781356271254251 0.9289708391054862
0.9782556511302261 0.9279556291666486
0.978375675135027 0.926928475551374
0.9784956991398279 0.9258892782528901
0.978615723144629 0.9248379372408484
0.9787357471494299 0.9237743524834411
0.9788557711542308 0.9226984239699488
0.9789757951590319 0.9216100517339254
0.9790958191638328 0.9205091358767897
0.9792158431686337 0.9193955765920796
0.9793358671734347 0.9182692741900664
0.9794558911782356 0.9171301291231516
0.9795759151830367 0.9159780420115705
0.9796959391878376 0.9148129136697528
0.9798159631926385 0.91363464513327
0.9799359871974395 0.9124431376861717
0.9800560112022405 0.9112382928890865
0.9801760352070414 0.9100200126076501
0.9802960592118424 0.9087881990416756
0.9804160832166433 0.9075427547547286
0.9805361072214442 0.9062835827043602
0.9806561312262453 0.90501058627279
0.9807761552310462 0.9037236692982751
0.9808961792358472 0.9024227361068423
0.9810162032406482 0.9011076915447517
0.9811362272454491 0.8997784410113873
0.9812562512502501 0.898434890492727
0.981376275255051 0.8970769465953892
0.9814962992598519 0.8957045165810995
0.981616323264653 0.8943175084018711
0.9817363472694539 0.8929158307355322
0.9818563712742548 0.8914993930219193
0.9819763952790559 0.8900681054994671
0.9820964192838568 0.8886218792424462
0.9822164432886578 0.8871606261985893
0.9823364672934587 0.8856842592272771
0.9824564912982596 0.8841926921382062
0.9825765153030607 0.8826858397305585
0.9826965393078616 0.8811636178326099
0.9828165633126625 0.8796259433418443
0.9829365873174635 0.8780727342655059
0.9830566113222645 0.8765039097616232
0.9831766353270655 0.8749193901804144
0.9832966593318664 0.8733190971062287
0.9834166833366673 0.871702953399733
0.9835367073414683 0.8700708832407269
0.9836567313462693 0.8684228121710837
0.9837767553510702 0.8667586671383208
0.9838967793558712 0.8650783765393185
0.9840168033606722 0.8633818702645653
0.9841368273654731 0.8616690797425656
0.9842568513702741 0.8599399379846447
0.984376875375075 0.8581943796301135
0.9844968993798759 0.8564323409915345
0.984616923384677 0.8546537601004576
0.9847369473894779 0.852858576753164
0.9848569713942789 0.8510467325568465
0.9849769953990799 0.849218170975851
0.9850970194038808 0.8473728373781159
0.9852170434086818 0.8455106790818389
0.9853370674134827 0.843631645402131
0.9854570914182836 0.8417356876979509
0.9855771154230847 0.8398227594189669
0.9856971394278856 0.8378928161525798
0.9858171634326865 0.8359458156709314
0.9859371874374875 0.8339817179779391
0.9860572114422885 0.8320004853562536
0.9861772354470895 0.8300020824142487
0.9862972594518904 0.8279864761328996
0.9864172834566913 0.8259536359125046
0.9865373074614923 0.823903533619357
0.9866573314662933 0.8218361436321592
0.9867773554710942 0.8197514428882978
0.9868973794758952 0.8176494109299056
0.9870174034806962 0.8155300299495559
0.9871374274854972 0.8133932848357874
0.9872574514902981 0.811239163218203
0.987377475495099 0.8090676555122848
0.9874974994999 0.806878754963689
0.987617523504701 0.8046724576922991
0.9877375475095019 0.8024487627355896
0.9878575715143029 0.8002076720916891
0.9879775955191038 0.7979491907616943
0.9880976195239048 0.7956733267916158
0.9882176435287058 0.7933800913135796
0.9883376675335067 0.7910694985863477
0.9884576915383076 0.788741566035315
0.9885777155431087 0.7863963142915598
0.9886977395479096 0.7840337672302814
0.9888177635527106 0.7816539520084101
0.9889377875575115 0.7792568991012844
0.9890578115623125 0.7768426423385671
0.9891778355671135 0.7744112189391186
0.9892978595719144 0.7719626695450476
0.9894178835767153 0.7694970382545734
0.9895379075815163 0.7670143726540583
0.9896579315863173 0.7645147238487817
0.9897779555911183 0.7619981464927417
0.9898979795959192 0.7594646988171654
0.9900180036007201 0.7569144426579233
0.9901380276055212 0.7543474434816637
0.9902580516103221 0.7517637704107027
0.990378075615123 0.7491634962465785
0.990498099619924 0.7465466974922436
0.990618123624725 0.7439134543729761
0.9907381476295259 0.7412638508556812
0.9908581716343269 0.7385979746669467
0.9909781956391278 0.735915917309466
0.9910982196439289 0.7332177740769813
0.9912182436487298 0.7305036440677
0.9913382676535307 0.7277736301959812
0.9914582916583317 0.7250278392026485
0.9915783156631326 0.7222663816633463
0.9916983396679336 0.7194893719954775
0.9918183636727346 0.7166969284632431
0.9919383876775355 0.7138891731809703
0.9920584116823365 0.7110662321147782
0.9921784356871375 0.7082282350822843
0.9922984596919384 0.7053753157505929
0.9924184836967394 0.702507611632359
0.9925385077015403 0.6996252640801087
0.9926585317063413 0.6967284182784405
0.9927785557111423 0.6938172232346539
0.9928985797159432 0.6908918317670064
0.9930186037207441 0.6879524004913726
0.9931386277255452 0.6849990898058691
0.9932586517303461 0.6820320638733184
0.993378675735147 0.6790514906019731
0.993498699739948 0.6760575416239833
0.9936187237447489 0.6730503922721276
0.99373874774955 0.6700302215541705
0.9938587717543509 0.6669972121255857
0.9939787957591518 0.6639515502599432
0.9940988197639529 0.6608934258173779
0.9942188437687538 0.6578230322111016
0.9943388677735547 0.6547405663715584
0.9944588917783557 0.6516462287091142
0.9945789157831566 0.6485402230740895
0.9946989397879576 0.6454227567152722
0.9948189637927586 0.6422940402360627
0.9949389877975595 0.6391542875488706
0.9950590118023604 0.6360037158274083
0.9951790358071615 0.6328425454569321
0.9952990598119624 0.6296709999827701
0.9954190838167634 0.6264893060566001
0.9955391078215643 0.6232976933810729
0.9956591318263653 0.6200963946524053
0.9957791558311663 0.6168856455010755
0.9958991798359672 0.6136656844308198
0.9960192038407681 0.6104367527556377
0.9961392278455692 0.6071990945351103
0.9962592518503701 0.6039529565079553
0.9963792758551711 0.6006985880238525
0.996499299859972 0.5974362409734832
0.9966193238647729 0.5941661697172264
0.996739347869574 0.5908886310117804
0.9968593718743749 0.5876038839356467
0.9969793958791758 0.5843121898128775
0.9970994198839768 0.5810138121353169
0.9972194438887778 0.5777090164835903
0.9973394678935787 0.5743980704464939
0.9974594918983797 0.5710812435391788
0.9975795159031806 0.5677588071200029
0.9976995399079817 0.5644310343061898
0.9978195639127826 0.561098199888294
0.9979395879175835 0.5577605802435031
0.9980596119223845 0.5544184532479146
0.9981796359271855 0.5510720981877426
0.9982996599319864 0.547721795669774
0.9984196839367874 0.5443678275306364
0.9985397079415883 0.541010476745456
0.9986597319463892 0.5376500273356185
0.9987797559511903 0.5342867642760358
0.9988997799559912 0.5309209734014292
0.9990198039607922 0.5275529413124138
0.9991398279655931 0.5241829552807871
0.9992598519703941 0.5208113031544963
0.9993798759751951 0.5174382732622219
0.999499899979996 0.5140641543176765
0.9996199239847969 0.5106892353235941
0.999739947989598 0.5073138054755172
0.9998599719943989 0.5039381540656293
0.9999799959991998 0.5005625703864131
1.000100020004001 0.4971873436343323
1.000220044008802 0.4938127628136877
1.000340068013603 0.4904391166405957
1.000460092018404 0.4870666934471061
1.000580116023205 0.4836957810858968
1.000700140028006 0.4803266668348919
1.000820164032806 0.4769596373027656
1.000940188037608 0.4735949783345961
1.001060212042409 0.470232974918312
1.00118023604721 0.4668739110915282
1.00130026005201 0.4635180698493832
1.001420284056811 0.4601657330528179
1.001540308061612 0.4568171813378334
1.001660332066413 0.4534726940255853
1.001780356071214 0.4501325490334748
1.001900380076015 0.4467970227870826
1.002020404080816 0.4434663901332377
1.002140428085617 0.4401409242543501
1.002260452090418 0.436820896583528
1.002380476095219 0.4335065767212669
1.00250050010002 0.4301982323532507
1.002620524104821 0.4268961291694785
1.002740548109622 0.4236005307847607
1.002860572114423 0.4203116986606629
1.002980596119224 0.4170298920288297
1.003100620124025 0.4137553678159497
1.003220644128826 0.4104883805701114
1.003340668133627 0.4072291823888585
1.003460692138428 0.4039780228488569
1.003580716143229 0.4007351489371396
1.00370074014803 0.3975008049842372
1.003820764152831 0.3942752325987271
1.003940788157632 0.391058670603979
1.004060812162433 0.3878513549763185
1.004180836167234 0.3846535187851821
1.004300860172034 0.3814653921351111
1.004420884176835 0.3782872021096191
1.004540908181636 0.3751191727169112
1.004660932186437 0.3719615248375861
1.004780956191238 0.3688144761742609
1.004900980196039 0.3656782412030212
1.00502100420084 0.362553031127096
1.005141028205641 0.3594390538322254
1.005261052210442 0.3563365138441699
1.005381076215243 0.35324561228824
1.005501100220044 0.3501665468508265
1.005621124224845 0.3470995117427481
1.005741148229646 0.3440446976648444
1.005861172234447 0.3410022917755826
1.005981196239248 0.3379724776603588
1.006101220244049 0.3349554353033414
1.00622124424885 0.3319513410607521
1.006341268253651 0.3289603676365166
1.006461292258452 0.3259826840598931
1.006581316263253 0.3230184556648119
1.006701340268054 0.3200678440715085
1.006821364272855 0.3171310071699139
1.006941388277656 0.3142080991050646
1.007061412282457 0.3112992702644038
1.007181436287258 0.3084046672670557
1.007301460292058 0.3055244329549156
1.007421484296859 0.3026587063856724
1.00754150830166 0.2998076228277101
1.007661532306461 0.2969713137566575
1.007781556311262 0.2941499068540962
1.007901580316063 0.2913435260075721
1.008021604320864 0.2885522913128427
1.008141628325665 0.285776319077567
1.008261652330466 0.2830157218266886
1.008381676335267 0.2802706083096589
1.008501700340068 0.2775410835091556
1.008621724344869 0.2748272486514938
1.00874174834967 0.2721292012185869
1.008861772354471 0.2694470349613844
1.008981796359272 0.2667808399149862
1.009101820364073 0.2641307024150814
1.009221844368874 0.2614967051158962
1.009341868373675 0.2588789270095141
1.009461892378476 0.256277443446687
1.009581916383277 0.2536923261587648
1.009701940388078 0.2511236432811964
1.009821964392879 0.2485714593780313
1.00994198839768 0.2460358354678499
1.01006201240248 0.2435168290507828
1.010182036407282 0.2410144941366524
1.010302060412082 0.238528881274381
1.010422084416883 0.2360600375822336
1.010542108421684 0.2336080067793766
1.010662132426485 0.2311728292181399
1.010782156431286 0.2287545419175542
1.010902180436087 0.2263531785975132
1.011022204440888 0.2239687697140483
1.011142228445689 0.2216013424952781
1.01126225245049 0.2192509209782678
1.011382276455291 0.2169175260466788
1.011502300460092 0.2146011754690626
1.011622324464893 0.2123018839378693
1.011742348469694 0.210019663109182
1.011862372474495 0.2077545216430372
1.011982396479296 0.2055064652442541
1.012102420484097 0.2032754967039505
1.012222444488898 0.2010616159414571
1.012342468493699 0.1988648200467246
1.0124624924985 0.1966851033233496
1.012582516503301 0.1945224573316383
1.012702540508102 0.1923768709324743
1.012822564512903 0.1902483303311711
1.012942588517703 0.1881368191218974
1.013062612522504 0.186042318332174
1.013182636527306 0.1839648064677928
1.013302660532106 0.1819042595578146
1.013422684536907 0.1798606511997737
1.013542708541708 0.1778339526051577
1.013662732546509 0.1758241326447935
1.01378275655131 0.1738311578945828
1.013902780556111 0.1718549926810448
1.014022804560912 0.1698955991271252
1.014142828565713 0.1679529371979043
1.014262852570514 0.1660269647462199
1.014382876575315 0.1641176375585062
1.014502900580116 0.1622249094002158
1.014622924584917 0.1603487320615401
1.014742948589718 0.1584890554026323
1.014862972594519 0.1566458273990519
1.01498299659932 0.1548189941867899
1.015103020604121 0.1530085001072592
1.015223044608922 0.1512142877520871
1.015343068613723 0.1494362980075438
1.015463092618524 0.1476744700989629
1.015583116623325 0.1459287416347445
1.015703140628126 0.144199048650156
1.015823164632927 0.1424853256507395
1.015943188637727 0.1407875056556342
1.016063212642528 0.139105520240309
1.01618323664733 0.1374392995792015
1.016303260652131 0.1357887724878015
1.016423284656931 0.1341538664644952
1.016543308661732 0.1325345077320557
1.016663332666533 0.1309306212785876
1.016783356671334 0.1293421308982607
1.016903380676135 0.1277689592314609
1.017023404680936 0.1262110278046794
1.017143428685737 0.1246682570697766
1.017263452690538 0.1231405664430064
1.017383476695339 0.1216278743434279
1.01750350070014 0.1201300982309315
1.017623524704941 0.1186471546438127
1.017743548709742 0.1171789592357416
1.017863572714543 0.1157254268124872
1.017983596719344 0.1142864713678657
1.018103620724145 0.1128620061194515
1.018223644728946 0.1114519435435891
1.018343668733747 0.1100561954100216
1.018463692738548 0.1086746728159707
1.018583716743349 0.107307286219678
1.01870374074815 0.1059539454734921
1.018823764752951 0.1046145598563704
1.018943788757751 0.1032890381058736
1.019063812762552 0.1019772884496857
1.019183836767354 0.1006792186365262
1.019303860772155 0.09939473596664307
1.019423884776955 0.09812374732160745
1.019543908781756 0.09686615919376214
1.019663932786557 0.09562187771507025
1.019783956791358 0.09439080868536204
1.019903980796159 0.09317285760015372
1.02002400480096 0.09196792967793647
1.020144028805761 0.09077592988681991
1.020264052810562 0.08959676297078496
1.020384076815363 0.08843033347537603
1.020504100820164 0.08727654577281618
1.020624124824965 0.08613530408666563
1.020744148829766 0.08500651251593679
1.020864172834567 0.08389007505868716
1.020984196839368 0.08278589563511296
1.021104220844169 0.08169387811015325
1.02122424484897 0.080613926315541
1.021344268853771 0.0795459440713862
1.021464292858572 0.07848983520727559
1.021584316863373 0.07744550358279931
1.021704340868174 0.07641285310773076
1.021824364872975 0.07539178776155572
1.021944388877776 0.07438221161265955
1.022064412882576 0.0733840288369251
1.022184436887378 0.07239714373598619
1.022304460892179 0.07142146075485035
1.022424484896979 0.07045688449922102
1.02254450890178 0.06950331975226806
1.022664532906581 0.06856067149094629
1.022784556911382 0.06762884490194723
1.022904580916183 0.06670774539710171
1.023024604920984 0.06579727862844162
1.023144628925785 0.06489735050274922
1.023264652930586 0.06400786719574594
1.023384676935387 0.0631287351658706
1.023504700940188 0.0622598611675375
1.023624724944989 0.0614011522641463
1.02374474894979 0.06055251584053627
1.023864772954591 0.05971385961522273
1.023984796959392 0.05888509165196672
1.024104820964193 0.05806612037132159
1.024224844968994 0.05725685456150165
1.024344868973795 0.05645720338899102
1.024464892978596 0.05566707640885443
1.024584916983397 0.05488638357456331
1.024704940988198 0.05411503524755785
1.024824964992999 0.05335294220638419
1.0249449889978 0.05260001565562489
1.0250650130026 0.05185616723427366
1.025185037007402 0.05112130902405477
1.025305061012203 0.05039535355720121
1.025425085017003 0.04967821382392426
1.025545109021804 0.04896980327982829
1.025665133026605 0.04827003585259447
1.025785157031406 0.04757882594879
1.025905181036207 0.04689608846008669
1.026025205041008 0.04622173876931925
1.026145229045809 0.04555569275624986
1.02626525305061 0.04489786680304463
1.026385277055411 0.04424817779946758
1.026505301060212 0.04360654314778992
1.026625325065013 0.04297288076754736
1.026745349069814 0.04234710909989082
1.026865373074615 0.04172914711180256
1.026985397079416 0.04111891429999836
1.027105421084217 0.04051633069464364
1.027225445089018 0.03992131686282181
1.027345469093819 0.03933379391173823
1.02746549309862 0.03875368349178119
1.027585517103421 0.03818090779920798
1.027705541108222 0.03761538957889473
1.027825565113023 0.03705705212656201
1.027945589117824 0.03650581929103341
1.028065613122624 0.03596161547615886
1.028185637127426 0.03542436564263885
1.028305661132227 0.03489399530962211
1.028425685137027 0.03437043055608772
1.028545709141828 0.03385359802210233
1.028665733146629 0.03334342490986172
1.02878575715143 0.03283983898464235
1.028905781156231 0.03234276857544416
1.029025805161032 0.03185214257563421
1.029145829165833 0.03136789044331562
1.029265853170634 0.03088994220161891
1.029385877175435 0.03041822843880348
1.029505901180236 0.02995268030820262
1.029625925185037 0.02949322952812134
1.029745949189838 0.02903980838144663
1.029865973194639 0.02859234971532147
1.02998599719944 0.0281507869404549
1.030106021204241 0.02771505403057242
1.030226045209042 0.02728508552148727
1.030346069213843 0.02686081651027147
1.030466093218644 0.02644218265418165
1.030586117223445 0.0260291201695187
1.030706141228246 0.02562156583038184
1.030826165233047 0.0252194569673277
1.030946189237848 0.02482273146591175
1.031066213242648 0.02443132776512634
1.03118623724745 0.02404518485582558
1.031306261252251 0.0236642422789309
1.031426285257051 0.02328844012363751
1.031546309261852 0.0229177190255382
1.031666333266653 0.02255202016462365
1.031786357271454 0.02219128526325482
1.031906381276255 0.02183545658401182
1.032026405281056 0.02148447692750318
1.032146429285857 0.02113828963009285
1.032266453290658 0.02079683856159003
1.032386477295459 0.02046006812280457
1.03250650130026 0.02012792324312583
1.032626525305061 0.01980034937798849
1.032746549309862 0.01947729250629679
1.032866573314663 0.01915869912781167
1.032986597319464 0.01884451626044717
1.033106621324265 0.01853469143756768
1.033226645329066 0.01822917270515572
1.033346669333867 0.01792790861907162
1.033466693338668 0.01763084824213395
1.033586717343469 0.01733794114122216
1.03370674134827 0.01704913738434256
1.033826765353071 0.01676438753763168
1.033946789357872 0.01648364266237306
1.034066813362672 0.01620685431189562
1.034186837367474 0.01593397452855018
1.034306861372275 0.01566495584057239
1.034426885377076 0.01539975125891971
1.034546909381876 0.01513831427417815
1.034666933386677 0.01488059885329734
1.034786957391478 0.01462655943643903
1.034906981396279 0.01437615093371222
1.03502700540108 0.01412932872193427
1.035147029405881 0.01388604864135428
1.035267053410682 0.01364626699236496
1.035387077415483 0.01340994053225837
1.035507101420284 0.01317702647177676
1.035627125425085 0.01294748247194758
1.035747149429886 0.01272126664062578
1.035867173434687 0.01249833752919141
1.035987197439488 0.0122786541291621
1.036107221444289 0.0120621758688965
1.03622724544909 0.01184886261011946
1.036347269453891 0.01163867464464284
1.036467293458692 0.01143157269089965
1.036587317463493 0.0112275178906004
1.036707341468294 0.01102647180536939
1.036827365473095 0.01082839641328776
1.036947389477896 0.01063325410556725
1.037067413482696 0.01044100768309317
1.037187437487497 0.01025162035312489
1.037307461492298 0.01006505572581222
1.0374274854971 0.009881277810895969
1.0375475095019 0.009700251014282296
1.037667533506701 0.00952194013465067
1.037787557511502 0.00934631036014723
1.037907581516303 0.009173327264963465
1.038027605521104 0.009002956806018505
1.038147629525905 0.008835165319576224
1.038267653530706 0.008669919517929716
1.038387677535507 0.008507186486066276
1.038507701540308 0.008346933678332684
1.038627725545109 0.008189128915148631
1.03874774954991 0.008033740379652394
1.038867773554711 0.007880736614494987
1.038987797559512 0.007730086518466895
1.039107821564313 0.00758175934329432
1.039227845569114 0.00743572469037751
1.039347869573915 0.007291952507525511
1.039467893578716 0.007150413085743472
1.039587917583517 0.00701107705602357
1.039707941588318 0.006873915386149192
1.039827965593119 0.006738899377487184
1.03994798959792 0.006606000661852305
1.04006801360272 0.006475191198316476
1.040188037607521 0.006346443270112823
1.040308061612322 0.006219729481480586
1.040428085617124 0.006095022754586081
1.040548109621924 0.005972296326415201
1.040668133626725 0.005851523745701652
1.040788157631526 0.005732678869906849
1.040908181636327 0.005615735862131773
1.041028205641128 0.005500669188155876
1.041148229645929 0.005387453613385704
1.04126825365073 0.005276064199917941
1.041388277655531 0.005166476303543207
1.041508301660332 0.005058665570820229
1.041628325665133 0.00495260793616021
1.041748349669934 0.004848279618881728
1.041868373674735 0.004745657120380989
1.041988397679536 0.004644717221211739
1.042108421684337 0.004545436978272997
1.042228445689138 0.004447793721962471
1.042348469693939 0.004351765053375201
1.04246849369874 0.00425732884152969
1.042588517703541 0.004164463220566089
1.042708541708342 0.004073146587038323
1.042828565713143 0.003983357597142201
1.042948589717944 0.003895075164063358
1.043068613722745 0.003808278455231693
1.043188637727545 0.003722946889694869
1.043308661732346 0.003639060135460362
1.043428685737148 0.003556598106864893
1.043548709741948 0.003475540961980044
1.043668733746749 0.003395869100012482
1.04378875775155 0.003317563158747284
1.043908781756351 0.003240604012010772
1.044028805761152 0.003164972767148875
1.044148829765953 0.003090650762502902
1.044268853770754 0.003017619564953346
1.044388877775555 0.002945860967441107
1.044508901780356 0.002875356986545709
1.044628925785157 0.002806089860048844
1.044748949789958 0.002738042044518941
1.044868973794759 0.002671196212994776
1.04498899779956 0.002605535252552952
1.045109021804361 0.00254104226201316
1.045229045809162 0.002477700549606109
1.045349069813963 0.002415493630686323
1.045469093818764 0.002354405225447735
1.045589117823565 0.002294419256647912
1.045709141828366 0.002235519847426396
1.045829165833167 0.002177691319020868
1.045949189837968 0.00212091818862029
1.046069213842769 0.002065185167160368
1.046189237847569 0.002010477157193791
1.04630926185237 0.001956779250699807
1.046429285857172 0.001904076727049832
1.046549309861972 0.00185235505083827
1.046669333866773 0.001801599869827831
1.046789357871574 0.001751797012907387
1.046909381876375 0.001702932488023654
1.047029405881176 0.00165499248019439
1.047149429885977 0.001607963349473689
1.047269453890778 0.00156183162899904
1.047389477895579 0.001516584023006866
1.04750950190038 0.001472207404920327
1.047629525905181 0.001428688815377176
1.047749549909982 0.001386015460356351
1.047869573914783 0.001344174709311867
1.047989597919584 0.001303154093227397
1.048109621924385 0.001262941302864346
1.048229645929186 0.001223524186848637
1.048349669933987 0.0011848907498985
1.048469693938788 0.00114702915101777
1.048589717943589 0.001109927701710262
1.04870974194839 0.001073574864242592
1.048829765953191 0.001037959249864752
1.048949789957992 0.001003069617131545
1.049069813962793 0.0009688948701326502
1.049189837967593 0.000935424056888118
1.049309861972394 0.0009026463675837665
1.049429885977196 0.0008705511329731092
1.049549909981996 0.0008391278227219956
1.049669933986797 0.0008083660437847582
1.049789957991598 0.0007782555388110865
1.049909981996399 0.0007487861845351008
1.0500300060012 0.0007199479902117019
1.050150030006001 0.0006917310960682601
1.050270054010802 0.000664125771772624
1.050390078015603 0.0006371224148628037
1.050510102020404 0.0006107115493132453
1.050630126025205 0.0005848838239669485
1.050750150030006 0.0005596300111101327
1.050870174034807 0.0005349410050011381
1.050990198039608 0.0005108078204081862
1.051110222044409 0.0004872215911949423
1.05123024604921 0.0004641735689009895
1.051350270054011 0.0004416551213372695
1.051470294058812 0.0004196577312200036
1.051590318063613 0.0003981729947728776
1.051710342068414 0.0003771926203996032
1.051830366073215 0.0003567084273177619
1.051950390078016 0.00033671234425402
1.052070414082817 0.0003171964081184109
1.052190438087617 0.0002981527627170335
1.052310462092418 0.0002795736574549391
1.05243048609722 0.0002614514460785263
1.05255051010202 0.0002437785854263254
1.052670534106821 0.0002265476341449798
1.052790558111622 0.0002097512515364239
1.052910582116423 0.0001933821962705013
1.053030606121224 0.0001774333252050288
1.053150630126025 0.0001618975922259169
1.053270654130826 0.0001467680470381688
1.053390678135627 0.0001320378340140702
1.053510702140428 0.0001177001910470433
1.053630726145229 0.0001037484484137922
1.05375075015003 9.017602763959076e-05
1.053870774154831 7.697644040667954e-05
1.053990798159632 6.414328743161806e-05
1.054110822164433 5.167025740957559e-05
1.054230846169234 3.955112589231558e-05
1.054350870174035 2.777975427989837e-05
1.054470894178836 1.635008872516156e-05
1.054590918183637 5.256159113821669e-06
1.054710942188438 -5.50792195980777e-06
1.054830966193239 -1.594796021749165e-05
1.05495099019804 -2.606968069885649e-05
1.055071014202841 -3.587872875127457e-05
1.055191038207641 -4.538067101173835e-05
1.055311062212442 -5.458099639486085e-05
1.055431086217244 -6.34851170198134e-05
1.055551110222045 -7.209836919808274e-05
1.055671134226845 -8.042601433667343e-05
1.055791158231646 -8.847323988321983e-05
1.055911182236447 -9.624516025199724e-05
1.056031206241248 -0.0001037468176985758
1.056151230246049 -0.0001109831832617397
1.05627125425085 -0.0001179591576049149
1.056391278255651 -0.0001246795719189755
1.056511302260452 -0.0001311491887761335
1.056631326265253 -0.0001373727029924581
1.056751350270054 -0.0001433547424823974
1.056871374274855 -0.0001490998690544423
1.056991398279656 -0.000154612579308594
1.057111422284457 -0.0001598973053742677
1.057231446289258 -0.0001649584157688919
1.057351470294059 -0.0001698002162006953
1.05747149429886 -0.0001744269503122587
1.057591518303661 -0.0001788428005056414
1.057711542308462 -0.0001830518886903145
1.057831566313263 -0.0001870582770580537
1.057951590318064 -0.0001908659688143337
1.058071614322865 -0.0001944789089585529
1.058191638327665 -0.0001979009849626819
1.058311662332466 -0.0002011360275775792
1.058431686337268 -0.0002041878114810021
1.058551710342069 -0.0002070600560174627
1.058671734346869 -0.000209756425906583
1.05879175835167 -0.0002122805319180537
1.058911782356471 -0.0002146359315746674
1.059031806361272 -0.0002168261298097164
1.059151830366073 -0.0002188545796712775
1.059271854370874 -0.0002207246829302437
1.059391878375675 -0.0002224397907923556
1.059511902380476 -0.0002240032045113326
1.059631926385277 -0.0002254181760194789
1.059751950390078 -0.0002266879085924551
1.059871974394879 -0.0002278155574385039
1.05999199839968 -0.0002288042303429248
1.060112022404481 -0.0002296569882474248
1.060232046409282 -0.0002303768458914556
1.060352070414083 -0.0002309667723563769
1.060472094418884 -0.0002314296917031081
1.060592118423685 -0.0002317684835124494
1.060712142428486 -0.000231985983488959
1.060832166433287 -0.0002320849840152964
1.060952190438088 -0.0002320682347042226
1.061072214442889 -0.0002319384429635226
1.06119223844769 -0.0002316982745450968
1.06131226245249 -0.0002313503540768988
1.061432286457292 -0.0002308972655932159
1.061552310462093 -0.0002303415530794511
1.061672334466893 -0.0002296857209812502
1.061792358471694 -0.0002289322347059439
1.061912382476495 -0.0002280835211806501
1.062032406481296 -0.0002271419692803678
1.062152430486097 -0.0002261099304054322
1.062272454490898 -0.0002249897188909538
1.062392478495699 -0.0002237836125699362
1.0625125025005 -0.0002224938532013616
1.062632526505301 -0.0002211226469458504
1.062752550510102 -0.000219672164873213
1.062872574514903 -0.0002181445433642809
1.062992598519704 -0.0002165418846348386
1.063112622524505 -0.000214866257113243
1.063232646529306 -0.0002131196959577615
1.063352670534107 -0.0002113042034399974
1.063472694538908 -0.0002094217494168515
1.063592718543709 -0.0002074742717390174
1.06371274254851 -0.0002054636766843939
1.063832766553311 -0.0002033918393721415
1.063952790558112 -0.0002012606041819035
1.064072814562913 -0.0001990717851680228
1.064192838567714 -0.0001968271664449079
1.064312862572514 -0.000194528502602581
1.064432886577316 -0.0001921775190975264
1.064552910582117 -0.000189775912643082
1.064672934586917 -0.0001873253515857918
1.064792958591718 -0.0001848274762931286
1.064912982596519 -0.0001822838995450507
1.06503300660132 -0.000179696206854641
1.065153030606121 -0.0001770659568992379
1.065273054610922 -0.000174394681838487
1.065393078615723 -0.0001716838876807427
1.065513102620524 -0.0001689350546493878
1.065633126625325 -0.0001661496375105253
1.065753150630126 -0.0001633290659397682
1.065873174634927 -0.000160474744846241
1.065993198639728 -0.0001575880547234668
1.066113222644529 -0.0001546703519507956
1.06623324664933 -0.0001517229691796319
1.066353270654131 -0.0001487472155777383
1.066473294658932 -0.0001457443772265068
1.066593318663733 -0.0001427157173863429
1.066713342668534 -0.0001396624768303042
1.066833366673335 -0.0001365858741547008
1.066953390678136 -0.0001334871060574852
1.067073414682937 -0.0001303673476738481
1.067193438687738 -0.0001272277528564131
1.067313462692538 -0.0001240694544637309
1.067433486697339 -0.0001208935646581067
1.067553510702141 -0.0001177011751855554
1.067673534706941 -0.000114493357678949
1.067793558711742 -0.0001112711638980877
1.067913582716543 -0.0001080356260464054
1.068033606721344 -0.0001047877570057866
1.068153630726145 -0.0001015285506503727
1.068273654730946 -9.825898205810208e-05
1.068393678735747 -9.49800078341558e-05
1.068513702740548 -9.169256629734324e-05
1.068633726745349 -8.839757780134872e-05
1.06875375075015 -8.509594496711985e-05
1.068873774754951 -8.178855289949578e-05
1.068993798759752 -7.847626949427452e-05
1.069113822764553 -7.515994561213429e-05
1.069233846769354 -7.184041538812608e-05
1.069353870774155 -6.85184964069306e-05
1.069473894778956 -6.51949899940876e-05
1.069593918783757 -6.18706813892157e-05
1.069713942788558 -5.854634002705328e-05
1.069833966793359 -5.522271972862505e-05
1.06995399079816 -5.190055893815971e-05
1.070074014802961 -4.85805809446616e-05
1.070194038807762 -4.526349408482123e-05
1.070314062812562 -4.194999197555473e-05
1.070434086817363 -3.864075371596997e-05
1.070554110822164 -3.533644410173102e-05
1.070674134826965 -3.203771381988715e-05
1.070794158831766 -2.874519966120203e-05
1.070914182836567 -2.545952473261524e-05
1.071034206841368 -2.218129863430033e-05
1.071154230846169 -1.891111766445605e-05
1.07127425485097 -1.564956502487794e-05
1.071394278855771 -1.239721099738762e-05
1.071514302860572 -9.154613133181844e-06
1.071634326865373 -5.922316451590344e-06
1.071754350870174 -2.700853610857891e-06
1.071874374874975 5.092549043851605e-07
1.071994398879776 3.707500601136994e-06
1.072114422884577 6.893386803642258e-06
1.072234446889378 1.006642847719986e-05
1.072354470894179 1.322615205801871e-05
1.07247449489898 1.637209528274534e-05
1.072594518903781 1.950380700985505e-05
1.072714542908582 2.262084707402548e-05
1.072834566913383 2.572278609247628e-05
1.072954590918184 2.880920534419095e-05
1.073074614922985 3.187969656097302e-05
1.073194638927786 3.493386181450511e-05
1.073314662932586 3.797131331900425e-05
1.073434686937387 4.099167332548929e-05
1.073554710942188 4.399457391675798e-05
1.07367473494699 4.697965690259909e-05
1.07379475895179 4.994657364712785e-05
1.073914782956591 5.289498491486652e-05
1.074034806961392 5.58245607621075e-05
1.074154830966193 5.873498036128222e-05
1.074274854970994 6.162593186968223e-05
1.074394878975795 6.449711229026367e-05
1.074514902980596 6.734822734734762e-05
1.074634926985397 7.017899133308048e-05
1.074754950990198 7.298912698305583e-05
1.074874974994999 7.577836533916095e-05
1.0749949989998 7.854644562840264e-05
1.075115023004601 8.129311513586859e-05
1.075235047009402 8.401812905259982e-05
1.075355071014203 8.672125039141265e-05
1.075475095019004 8.940224982702159e-05
1.075595119023805 9.206090560119693e-05
1.075715143028606 9.469700337323614e-05
1.075835167033407 9.731033613374179e-05
1.075955191038208 9.990070406966612e-05
1.076075215043009 0.0001024679144477662
1.07619523904781 0.000105011781502452
1.07631526305261 0.0001075321263312285
1.076435287057411 0.000110028776769226
1.076555311062212 0.0001125015672967888
1.076675335067014 0.0001149503389135323
1.076795359071814 0.0001173749390457014
1.076915383076615 0.0001197752214268856
1.077035407081416 0.0001221510460176051
1.077155431086217 0.0001245022788690981
1.077275455091018 0.0001268287920535641
1.077395479095819 0.0001291304635448794
1.07751550310062 0.0001314071771290938
1.077635527105421 0.0001336588222974478
1.077755551110222 0.0001358852941664321
1.077875575115023 0.0001380864933655532
1.077995599119824 0.0001402623259540996
1.078115623124625 0.0001424127033311691
1.078235647129426 0.0001445375421348784
1.078355671134227 0.0001466367641570139
1.078475695139028 0.0001487102962597942
1.078595719143829 0.0001507580702769669
1.07871574314863 0.0001527800229410721
1.078835767153431 0.000154776095783909
1.078955791158232 0.0001567462350759505
1.079075815163033 0.0001586903917057279
1.079195839167834 0.0001606085211418937
1.079315863172635 0.0001625005833097064
1.079435887177435 0.000164366542548001
1.079555911182236 0.0001662063675094953
1.079675935187038 0.0001680200310909617
1.079795959191838 0.0001698075103568862
1.079915983196639 0.0001715687864508308
1.08003600720144 0.0001733038445522449
1.080156031206241 0.0001750126737616507
1.080276055211042 0.0001766952670740689
1.080396079215843 0.0001783516212587981
1.080516103220644 0.0001799817368320583
1.080636127225445 0.0001815856179605894
1.080756151230246 0.0001831632724102405
1.080876175235047 0.0001847147114618721
1.080996199239848 0.0001862399498556312
1.081116223244649 0.0001877390057272347
1.08123624724945 0.0001892119005309251
1.081356271254251 0.0001906586589933096
1.081476295259052 0.0001920793090304374
1.081596319263853 0.0001934738817075181
1.081716343268654 0.0001948424111521589
1.081836367273455 0.0001961849345169031
1.081956391278256 0.00019750149191112
1.082076415283057 0.0001987921263339975
1.082196439287858 0.0002000568836322183
1.082316463292659 0.0002012958124260539
1.082436487297459 0.0002025089640723691
1.08255651130226 0.0002036963925882881
1.082676535307062 0.0002048581546142781
1.082796559311862 0.0002059943093433014
1.082916583316663 0.000207104918485464
1.083036607321464 0.0002081900462075133
1.083156631326265 0.0002092497590619114
1.083276655331066 0.0002102841259794626
1.083396679335867 0.0002112932181757369
1.083516703340668 0.0002122771091295184
1.083636727345469 0.0002132358745144597
1.08375675135027 0.000214169592166246
1.083876775355071 0.0002150783420281219
1.083996799359872 0.0002159622061017519
1.084116823364673 0.0002168212684067022
1.084236847369474 0.0002176556149266725
1.084356871374275 0.0002184653335862212
1.084476895379076 0.0002192505141637703
1.084596919383877 0.0002200112483025733
1.084716943388678 0.000220747629419102
1.084836967393479 0.0002214597526965363
1.08495699139828 0.000222147715014073
1.085077015403081 0.0002228116149260762
1.085197039407882 0.0002234515526203836
1.085317063412683 0.0002240676298623471
1.085437087417483 0.0002246599499793127
1.085557111422284 0.0002252286177922811
1.085677135427086 0.0002257737396083817
1.085797159431886 0.0002262954231654602
1.085917183436687 0.0002267937775884284
1.086037207441488 0.0002272689133794637
1.086157231446289 0.0002277209423528804
1.08627725545109 0.0002281499776145202
1.086397279455891 0.0002285561335256957
1.086517303460692 0.0002289395256704323
1.086637327465493 0.0002293002708086779
1.086757351470294 0.0002296384868654875
1.086877375475095 0.0002299542928777288
1.086997399479896 0.0002302478089646128
1.087117423484697 0.0002305191563089639
1.087237447489498 0.000230768457115677
1.087357471494299 0.0002309958345790416
1.0874774954991 0.0002312014128512308
1.087597519503901 0.0002313853170312515
1.087717543508702 0.0002315476731023243
1.087837567513503 0.0002316886079332147
1.087957591518304 0.0002318082492320711
1.088077615523105 0.0002319067255211875
1.088197639527906 0.0002319841661193704
1.088317663532707 0.0002320407010990671
1.088437687537507 0.0002320764612675565
1.088557711542308 0.0002320915781391258
1.088677735547109 0.0002320861839155545
1.08879775955191 0.0002320604114437158
1.088917783556711 0.0002320143942104013
1.089037807561512 0.0002319482663026661
1.089157831566313 0.0002318621623879196
1.089277855571114 0.000231756217693237
1.089397879575915 0.0002316305679735357
1.089517903580716 0.0002314853494997451
1.089637927585517 0.0002313206990229073
1.089757951590318 0.0002311367537596027
1.089877975595119 0.0002309336513712557
1.08999799959992 0.0002307115299312214
1.090118023604721 0.0002304705279204712
1.090238047609522 0.0002302107841856651
1.090358071614323 0.0002299324379426772
1.090478095619124 0.000229635628725419
1.090598119623925 0.0002293204963979061
1.090718143628726 0.000228987181108961
1.090838167633527 0.0002286358232899376
1.090958191638328 0.000228266563625646
1.091078215643129 0.0002278795430337391
1.09119823964793 0.0002274749026612652
1.091318263652731 0.0002270527838427369
1.091438287657531 0.0002266133281074976
1.091558311662332 0.0002261566771352859
1.091678335667133 0.0002256829727711229
1.091798359671934 0.0002251923569736665
1.091918383676735 0.000224684971822578
1.092038407681536 0.0002241609594998676
1.092158431686337 0.0002236204622513373
1.092278455691138 0.0002230636224069534
1.092398479695939 0.0002224905823299088
1.09251850370074 0.0002219014844303332
1.092638527705541 0.0002212964711233677
1.092758551710342 0.0002206756848425619
1.092878575715143 0.000220039267995285
1.092998599719944 0.0002193873629747102
1.093118623724745 0.0002187201121294887
1.093238647729546 0.0002180376577524632
1.093358671734347 0.0002173401420806654
1.093478695739148 0.0002166277072542503
1.093598719743949 0.0002159004953336602
1.09371874374875 0.0002151586482682719
1.093838767753551 0.0002144023078836271
1.093958791758352 0.0002136316158839351
1.094078815763153 0.0002128467138186881
1.094198839767954 0.0002120477430935547
1.094318863772755 0.0002112348449326828
1.094438887777555 0.0002104081603967234
1.094558911782356 0.0002095678303455262
1.094678935787157 0.0002087139954418239
1.094798959791958 0.0002078467961300692
1.094918983796759 0.0002069663726449778
1.09503900780156 0.0002060728649786914
1.095159031806361 0.0002051664128727837
1.095279055811162 0.0002042471558369086
1.095399079815963 0.000203315233093867
1.095519103820764 0.0002023707836078952
1.095639127825565 0.0002014139460555099
1.095759151830366 0.0002004448588229248
1.095879175835167 0.0001994636599897457
1.095999199839968 0.0001984704873399433
1.096119223844769 0.0001974654783182812
1.09623924784957 0.0001964487700593065
1.096359271854371 0.0001954204993547546
1.096479295859172 0.0001943808026519754
1.096599319863973 0.0001933298160524481
1.096719343868774 0.0001922676752842702
1.096839367873575 0.0001911945157278639
1.096959391878376 0.0001901104723686401
1.097079415883177 0.0001890156798215265
1.097199439887978 0.0001879102723130222
1.097319463892779 0.0001867943836625447
1.09743948789758 0.0001856681472978682
1.09755951190238 0.0001845316962254213
1.097679535907181 0.0001833851630439224
1.097799559911982 0.0001822286799232205
1.097919583916783 0.0001810623786046861
1.098039607921584 0.0001798863903956472
1.098159631926385 0.0001787008461581807
1.098279655931186 0.0001775058763066849
1.098399679935987 0.0001763016108091297
1.098519703940788 0.0001750881791605726
1.098639727945589 0.0001738657104077605
1.09875975195039 0.0001726343331153563
1.098879775955191 0.0001713941753788674
1.098999799959992 0.0001701453648053689
1.099119823964793 0.0001688880285327789
1.099239847969594 0.0001676222931899711
1.099359871974395 0.0001663482849299237
1.099479895979196 0.0001650661293897498
1.099599919983997 0.0001637759517141311
1.099719943988798 0.0001624778765292212
1.099839967993599 0.0001611720279624697
1.0999599919984 0.0001598585296178603
1.100080016003201 0.0001585375045732451
1.100200040008002 0.0001572090753915517
1.100320064012803 0.0001558733641010315
1.100440088017604 0.0001545304922079588
1.100560112022404 0.0001531805806692776
1.100680136027205 0.0001518237499159559
1.100800160032006 0.0001504601198294747
1.100920184036807 0.0001490898097472358
1.101040208041608 0.0001477129384642072
1.101160232046409 0.0001463296242112129
1.10128025605121 0.0001449399846822084
1.101400280056011 0.0001435441369960345
1.101520304060812 0.0001421421977271374
1.101640328065613 0.0001407342828734392
1.101760352070414 0.0001393205078809427
1.101880376075215 0.0001379009876150517
1.102000400080016 0.0001364758363831384
1.102120424084817 0.0001350451679128369
1.102240448089618 0.0001336090953569774
1.102360472094419 0.0001321677312981361
1.10248049609922 0.0001307211877289611
1.102600520104021 0.000129269576074429
1.102720544108822 0.0001278130071713137
1.102840568113623 0.0001263515912667762
1.102960592118424 0.0001248854380344269
1.103080616123225 0.0001234146565479194
1.103200640128026 0.0001219393552949753
1.103320664132827 0.0001204596421753468
1.103440688137628 0.0001189756244994871
1.103560712142428 0.0001174874089755382
1.103680736147229 0.0001159951017239866
1.10380076015203 0.0001144988082664578
1.103920784156831 0.0001129986335307288
1.104040808161632 0.0001114946818391343
1.104160832166433 0.0001099870569206302
1.104280856171234 0.0001084758619099349
1.104400880176035 0.0001069611993251933
1.104520904180836 0.0001054431710983846
1.104640928185637 0.0001039218785500847
1.104760952190438 0.0001023974224028716
1.104880976195239 0.000100869902769958
1.10500100020004 9.933941916444071e-05
1.105121024204841 9.780607049765579e-05
1.105241048209642 9.626995506702875e-05
1.105361072214443 9.473117057433716e-05
1.105481096219244 9.318981410682165e-05
1.105601120224045 9.164598215387974e-05
1.105721144228846 9.009977058841482e-05
1.105841168233647 8.855127468861989e-05
1.105961192238448 8.700058912207157e-05
1.106081216243249 8.544780794392677e-05
1.10620124024805 8.38930246105582e-05
1.106321264252851 8.233633196364679e-05
1.106441288257652 8.077782224906654e-05
1.106561312262452 7.921758709956746e-05
1.106681336267253 7.765571754237652e-05
1.106801360272054 7.609230400099858e-05
1.106921384276855 7.452743629247751e-05
1.107041408281656 7.296120362527508e-05
1.107161432286457 7.13936946103255e-05
1.107281456291258 6.982499725272541e-05
1.107401480296059 6.825519894413431e-05
1.10752150430086 6.668438648800779e-05
1.107641528305661 6.511264607491187e-05
1.107761552310462 6.354006329412349e-05
1.107881576315263 6.196672313511569e-05
1.108001600320064 6.039270998905046e-05
1.108121624324865 5.88181076456417e-05
1.108241648329666 5.724299928790707e-05
1.108361672334467 5.566746751097323e-05
1.108481696339268 5.409159430922496e-05
1.108601720344069 5.25154610767001e-05
1.10872174434887 5.093914861084571e-05
1.108841768353671 4.936273712004638e-05
1.108961792358472 4.778630621617611e-05
1.109081816363273 4.620993491295421e-05
1.109201840368074 4.463370164232498e-05
1.109321864372875 4.305768423572619e-05
1.109441888377676 4.148195993937213e-05
1.109561912382476 3.99066054034391e-05
1.109681936387277 3.833169670925727e-05
1.109801960392078 3.675730932487964e-05
1.109921984396879 3.518351815750688e-05
1.11004200840168 3.361039751634268e-05
1.110162032406481 3.203802113375367e-05
1.110282056411282 3.046646215845022e-05
1.110402080416083 2.88957931561148e-05
1.110522104420884 2.732608612319446e-05
1.110642128425685 2.575741246911013e-05
1.110762152430486 2.418984303028808e-05
1.110882176435287 2.262344807031177e-05
1.111002200440088 2.105829727890786e-05
1.111122224444889 1.949445977680305e-05
1.11124224844969 1.793200410898386e-05
1.111362272454491 1.637099825606229e-05
1.111482296459292 1.481150962792683e-05
1.111602320464093 1.325360507432191e-05
1.111722344468894 1.169735087669763e-05
1.111842368473695 1.01428127592627e-05
1.111962392478496 8.590055877460352e-06
1.112082416483297 7.039144837406566e-06
1.112202440488098 5.490143681469612e-06
1.112322464492899 3.9431158968121e-06
1.1124424884977 2.398124419388419e-06
1.1125625125025 8.552316275975677e-07
1.112682536507301 -6.85500640164798e-07
1.112802560512102 -2.224011106974616e-06
1.112922584516903 -3.760239033168271e-06
1.113042608521704 -5.294124227546272e-06
1.113162632526505 -6.825607042670686e-06
1.113282656531306 -8.35462837416091e-06
1.113402680536107 -9.881129656226902e-06
1.113522704540908 -1.140505285610316e-05
1.113642728545709 -1.292634048674643e-05
1.11376275255051 -1.444493558136287e-05
1.113882776555311 -1.596078172303409e-05
1.114002800560112 -1.747382300905752e-05
1.114122824564913 -1.898400407367342e-05
1.114242848569714 -2.049127008015064e-05
1.114362872574515 -2.199556670229025e-05
1.114482896579316 -2.349684015443974e-05
1.114602920584117 -2.499503716085261e-05
1.114722944588918 -2.649010496305526e-05
1.114842968593719 -2.798199132501643e-05
1.11496299259852 -2.947064452719229e-05
1.115083016603321 -3.095601335163792e-05
1.115203040608122 -3.243804709744337e-05
1.115323064612923 -3.391669558284984e-05
1.115443088617724 -3.539190910826223e-05
1.115563112622524 -3.686363850553821e-05
1.115683136627325 -3.83318350892459e-05
1.115803160632126 -3.979645067954874e-05
1.115923184636927 -4.125743760400224e-05
1.116043208641728 -4.271474867067953e-05
1.116163232646529 -4.41683371947343e-05
1.11628325665133 -4.561815697755538e-05
1.116403280656131 -4.706416231264622e-05
1.116523304660932 -4.850630797692226e-05
1.116643328665733 -4.994454924309543e-05
1.116763352670534 -5.137884185114834e-05
1.116883376675335 -5.280914203842537e-05
1.117003400680136 -5.423540651416351e-05
1.117123424684937 -5.565759246639027e-05
1.117243448689738 -5.707565755431971e-05
1.117363472694539 -5.848955991164467e-05
1.11748349669934 -5.989925815445128e-05
1.117603520704141 -6.130471134752072e-05
1.117723544708942 -6.270587903708789e-05
1.117843568713743 -6.410272122458639e-05
1.117963592718544 -6.549519838075403e-05
1.118083616723345 -6.688327142870882e-05
1.118203640728146 -6.826690175938152e-05
1.118323664732947 -6.964605120895115e-05
1.118443688737748 -7.102068207036184e-05
1.118563712742549 -7.23907570956727e-05
1.118683736747349 -7.375623946769234e-05
1.11880376075215 -7.511709283672951e-05
1.118923784756951 -7.647328128336841e-05
1.119043808761752 -7.782476933665335e-05
1.119163832766553 -7.917152196765882e-05
1.119283856771354 -8.051350457561815e-05
1.119403880776155 -8.185068300790959e-05
1.119523904780956 -8.318302353818994e-05
1.119643928785757 -8.451049287477962e-05
1.119763952790558 -8.58330581511019e-05
1.119883976795359 -8.715068693367691e-05
1.12000400080016 -8.846334720284128e-05
1.120124024804961 -8.977100737633821e-05
1.120244048809762 -9.107363628478685e-05
1.120364072814563 -9.237120317317266e-05
1.120484096819364 -9.366367771017162e-05
1.120604120824165 -9.495102997067483e-05
1.120724144828966 -9.623323044777814e-05
1.120844168833767 -9.751025003906746e-05
1.120964192838568 -9.878206005445549e-05
1.121084216843369 -0.0001000486322027808
1.12120424084817 -0.0001013099385992528
1.121324264852971 -0.0001025659517617686
1.121444288857772 -0.0001038166445999384
1.121564312862573 -0.0001050619904243373
1.121684336867373 -0.0001063019629385085
1.121804360872174 -0.0001075365362364553
1.121924384876975 -0.0001087656848079709
1.122044408881776 -0.0001099893835198314
1.122164432886577 -0.0001112076076322485
1.122284456891378 -0.0001124203327844541
1.122404480896179 -0.000113627534999792
1.12252450490098 -0.0001148291906753722
1.122644528905781 -0.0001160252765907727
1.122764552910582 -0.0001172157698936935
1.122884576915383 -0.0001184006481104621
1.123004600920184 -0.0001195798891305924
1.123124624924985 -0.0001207534712165024
1.123244648929786 -0.0001219213729935612
1.123364672934587 -0.0001230835734504814
1.123484696939388 -0.0001242400519432374
1.123604720944189 -0.0001253907881745309
1.12372474494899 -0.0001265357622183228
1.123844768953791 -0.0001276749544942039
1.123964792958592 -0.0001288083457773493
1.124084816963393 -0.0001299359171921696
1.124204840968194 -0.0001310576502098826
1.124324864972995 -0.0001321735266585406
1.124444888977796 -0.0001332835286896511
1.124564912982597 -0.000134387638824486
1.124684936987397 -0.0001354858398989157
1.124804960992198 -0.0001365781151036079
1.124924984996999 -0.0001376644479518204
1.1250450090018 -0.0001387448223011078
1.125165033006601 -0.0001398192223371771
1.125285057011402 -0.0001408876325713032
1.125405081016203 -0.0001419500378506714
1.125525105021004 -0.0001430064233360435
1.125645129025805 -0.0001440567745229163
1.125765153030606 -0.0001451010772180886
1.125885177035407 -0.000146139317556827
1.126005201040208 -0.0001471714819785681
1.126125225045009 -0.0001481975572557579
1.12624524904981 -0.0001492175304555325
1.126365273054611 -0.0001502313889648711
1.126485297059412 -0.0001512391204812722
1.126605321064213 -0.000152240713004992
1.126725345069014 -0.0001532361548427324
1.126845369073815 -0.0001542254345987803
1.126965393078616 -0.0001552085411895079
1.127085417083417 -0.0001561854638157878
1.127205441088218 -0.0001571561919824251
1.127325465093019 -0.0001581207154962015
1.12744548909782 -0.0001590790244403245
1.127565513102621 -0.0001600311091999773
1.127685537107421 -0.0001609769604453889
1.127805561112222 -0.0001619165691356758
1.127925585117023 -0.0001628499265107696
1.128045609121824 -0.0001637770240985469
1.128165633126625 -0.0001646978537027628
1.128285657131426 -0.0001656124074044592
1.128405681136227 -0.0001665206775693333
1.128525705141028 -0.0001674226568305721
1.128645729145829 -0.0001683183380976324
1.12876575315063 -0.0001692077145490286
1.128885777155431 -0.0001700907796384463
1.129005801160232 -0.0001709675270763256
1.129125825165033 -0.0001718379508480421
1.129245849169834 -0.0001727020451971353
1.129365873174635 -0.0001735598046254675
1.129485897179436 -0.0001744112239048972
1.129605921184237 -0.0001752562980530658
1.129725945189038 -0.0001760950223560446
1.129845969193839 -0.0001769273923371449
1.12996599319864 -0.0001777534037909281
1.130086017203441 -0.0001785730527426134
1.130206041208242 -0.000179386335483027
1.130326065213043 -0.0001801932485427419
1.130446089217844 -0.0001809937886914517
1.130566113222645 -0.0001817879529499598
1.130686137227445 -0.0001825757385709775
1.130806161232246 -0.000183357143058719
1.130926185237047 -0.0001841321641433504
1.131046209241848 -0.0001849007997982329
1.131166233246649 -0.0001856630482255017
1.13128625725145 -0.0001864189078594347
1.131406281256251 -0.0001871683773704517
1.131526305261052 -0.0001879114556470871
1.131646329265853 -0.0001886481418156615
1.131766353270654 -0.0001893784352188083
1.131886377275455 -0.0001901023354281694
1.132006401280256 -0.0001908198422297402
1.132126425285057 -0.00019153095563774
1.132246449289858 -0.0001922356758783901
1.132366473294659 -0.000192934003392579
1.13248649729946 -0.0001936259388447162
1.132606521304261 -0.0001943114830998498
1.132726545309062 -0.0001949906372434932
1.132846569313863 -0.0001956634025627383
1.132966593318664 -0.0001963297805595779
1.133086617323465 -0.0001969897729375817
1.133206641328266 -0.0001976433816062091
1.133326665333067 -0.0001982906086774368
1.133446689337868 -0.0001989314564619206
1.133566713342669 -0.0001995659274708743
1.133686737347469 -0.0002001940244128566
1.13380676135227 -0.0002008157501972996
1.133926785357071 -0.0002014311079171874
1.134046809361872 -0.0002020401008696665
1.134166833366673 -0.0002026427325330069
1.134286857371474 -0.0002032390065815698
1.134406881376275 -0.0002038289268771865
1.134526905381076 -0.0002044124974650826
1.134646929385877 -0.0002049897225758394
1.134766953390678 -0.0002055606066244506
1.134886977395479 -0.0002061251542064059
1.13500700140028 -0.0002066833700929083
1.135127025405081 -0.0002072352592421618
1.135247049409882 -0.000207780826786045
1.135367073414683 -0.0002083200780262749
1.135487097419484 -0.0002088530184454546
1.135607121424285 -0.0002093796536915549
1.135727145429086 -0.000209899989589516
1.135847169433887 -0.0002104140321296464
1.135967193438688 -0.0002109217874699747
1.136087217443489 -0.0002114232619395403
1.13620724144829 -0.0002119184620239747
1.136327265453091 -0.0002124073943739647
1.136447289457892 -0.0002128900658065048
1.136567313462693 -0.0002133664832969058
1.136687337467494 -0.0002138366539750312
1.136807361472294 -0.0002143005851348594
1.136927385477095 -0.0002147582842183382
1.137047409481896 -0.0002152097588276119
1.137167433486697 -0.0002156550167176521
1.137287457491498 -0.0002160940657861518
1.137407481496299 -0.0002165269140949154
1.1375275055011 -0.0002169535698410232
1.137647529505901 -0.0002173740413812786
1.137767553510702 -0.0002177883372017262
1.137887577515503 -0.0002181964659518169
1.138007601520304 -0.0002185984364103981
1.138127625525105 -0.0002189942575027198
1.138247649529906 -0.0002193839382932221
1.138367673534707 -0.0002197674879851466
1.138487697539508 -0.0002201449159200631
1.138607721544309 -0.0002205162315763821
1.13872774554911 -0.0002208814445646533
1.138847769553911 -0.0002212405646281899
1.138967793558712 -0.000221593601651065
1.139087817563513 -0.0002219405656319341
1.139207841568314 -0.000222281466716637
1.139327865573115 -0.0002226163151657546
1.139447889577916 -0.0002229451213756089
1.139567913582717 -0.000223267895859615
1.139687937587518 -0.0002235846492644974
1.139807961592318 -0.0002238953923532122
1.139927985597119 -0.0002242001360103499
1.14004800960192 -0.0002244988912483279
1.140168033606721 -0.0002247916691874852
1.140288057611522 -0.0002250784810745764
1.140408081616323 -0.0002253593382704684
1.140528105621124 -0.0002256342522519422
1.140648129625925 -0.0002259032346070702
1.140768153630726 -0.0002261662970370956
1.140888177635527 -0.0002264234513599594
1.141008201640328 -0.0002266747095005828
1.141128225645129 -0.0002269200834926697
1.14124824964993 -0.0002271595854763549
1.141368273654731 -0.0002273932276995378
1.141488297659532 -0.0002276210225219548
1.141608321664333 -0.0002278429824008395
1.141728345669134 -0.0002280591198970368
1.141848369673935 -0.000228269447674843
1.141968393678736 -0.0002284739785023213
1.142088417683537 -0.0002286727252405645
1.142208441688338 -0.0002288657008559986
1.142328465693139 -0.0002290529184104307
1.14244848969794 -0.0002292343910589317
1.142568513702741 -0.000229410132056029
1.142688537707542 -0.0002295801547470842
1.142808561712342 -0.0002297444725739369
1.142928585717143 -0.0002299030990644806
1.143048609721944 -0.0002300560478459078
1.143168633726745 -0.0002302033326265268
1.143288657731546 -0.0002303449672075979
1.143408681736347 -0.0002304809654785508
1.143528705741148 -0.0002306113414134578
1.143648729745949 -0.0002307361090708783
1.14376875375075 -0.0002308552825943288
1.143888777755551 -0.0002309688762116542
1.144008801760352 -0.0002310769042323654
1.144128825765153 -0.0002311793810474025
1.144248849769954 -0.0002312763211260791
1.144368873774755 -0.0002313677390151419
1.144488897779556 -0.0002314536493476259
1.144608921784357 -0.0002315340668242802
1.144728945789158 -0.0002316090062244639
1.144848969793959 -0.0002316784824070825
1.14496899379876 -0.0002317425102958589
1.145089017803561 -0.0002318011048967268
1.145209041808362 -0.0002318542812827871
1.145329065813163 -0.0002319020545986164
1.145449089817964 -0.0002319444400557231
1.145569113822765 -0.0002319814529439869
1.145689137827566 -0.0002320131086097175
1.145809161832366 -0.0002320394224766561
1.145929185837167 -0.0002320604100268548
1.146049209841968 -0.0002320760868100786
1.146169233846769 -0.0002320864684402031
1.14628925785157 -0.0002320915705970918
1.146409281856371 -0.0002320914090195476
1.146529305861172 -0.0002320859995077368
1.146649329865973 -0.0002320753579255441
1.146769353870774 -0.0002320595001907748
1.146889377875575 -0.000232038442289888
1.147009401880376 -0.000232012200253155
1.147129425885177 -0.0002319807901805188
1.147249449889978 -0.0002319442282210627
1.147369473894779 -0.000231902530581396
1.14748949789958 -0.0002318557135170332
1.147609521904381 -0.0002318037933493194
1.147729545909182 -0.0002317467864363599
1.147849569913983 -0.0002316847091994261
1.147969593918784 -0.0002316175781061866
1.148089617923585 -0.0002315454096740773
1.148209641928386 -0.0002314682204717891
1.148329665933187 -0.0002313860271121369
1.148449689937988 -0.0002312988462598964
1.148569713942789 -0.0002312066946237327
1.14868973794759 -0.0002311095889565125
1.14880976195239 -0.0002310075460622013
1.148929785957191 -0.0002309005827810509
1.149049809961992 -0.000230788716003472
1.149169833966793 -0.0002306719626569452
1.149289857971594 -0.0002305503397136236
1.149409881976395 -0.000230423864186022
1.149529905981196 -0.000230292553124587
1.149649929985997 -0.0002301564236256916
1.149769953990798 -0.0002300154928155688
1.149889977995599 -0.0002298697778652807
1.1500100020004 -0.0002297192959775511
1.150130026005201 -0.0002295640643955448
1.150250050010002 -0.000229404100393853
1.150370074014803 -0.0002292394212883687
1.150490098019604 -0.000229070044421476
1.150610122024405 -0.0002288959871715306
1.150730146029206 -0.0002287172669537234
1.150850170034007 -0.0002285339012091081
1.150970194038808 -0.0002283459074121249
1.151090218043609 -0.0002281533030687968
1.15121024204841 -0.0002279561057155566
1.151330266053211 -0.000227754332910624
1.151450290058012 -0.0002275480022486605
1.151570314062813 -0.0002273371313511316
1.151690338067614 -0.000227121737859958
1.151810362072414 -0.0002269018394520133
1.151930386077215 -0.0002266774538201598
1.152050410082016 -0.0002264485986934652
1.152170434086817 -0.0002262152918136962
1.152290458091618 -0.0002259775509542802
1.152410482096419 -0.0002257353939062776
1.15253050610122 -0.000225488838484104
1.152650530106021 -0.0002252379025273319
1.152770554110822 -0.0002249826038926183
1.152890578115623 -0.0002247229604598182
1.153010602120424 -0.0002244589901220315
1.153130626125225 -0.0002241907107990821
1.153250650130026 -0.000223918140426468
1.153370674134827 -0.0002236412969519136
1.153490698139628 -0.0002233601983508849
1.153610722144429 -0.000223074862603473
1.15373074614923 -0.0002227853077158659
1.153850770154031 -0.0002224915517011476
1.153970794158832 -0.0002221936125948165
1.154090818163633 -0.0002218915084404421
1.154210842168434 -0.0002215852572981309
1.154330866173235 -0.0002212748772381764
1.154450890178036 -0.0002209603863449793
1.154570914182837 -0.0002206418027152433
1.154690938187638 -0.0002203191444553904
1.154810962192439 -0.0002199924296839892
1.154930986197239 -0.0002196616765235269
1.15505101020204 -0.0002193269031176495
1.155171034206841 -0.0002189881276090629
1.155291058211642 -0.0002186453681524631
1.155411082216443 -0.0002182986429070909
1.155531106221244 -0.0002179479700427665
1.155651130226045 -0.0002175933677355797
1.155771154230846 -0.0002172348541678104
1.155891178235647 -0.0002168724475247168
1.156011202240448 -0.0002165061660011165
1.156131226245249 -0.000216136027789555
1.15625125025005 -0.0002157620510971531
1.156371274254851 -0.0002153842541223326
1.156491298259652 -0.0002150026550737022
1.156611322264453 -0.0002146172721651205
1.156731346269254 -0.0002142281236032365
1.156851370274055 -0.0002138352276015154
1.156971394278856 -0.0002134386023776542
1.157091418283657 -0.0002130382661421388
1.157211442288458 -0.0002126342371136833
1.157331466293259 -0.0002122265335019105
1.15745149029806 -0.0002118151735227108
1.157571514302861 -0.0002114001753875076
1.157691538307662 -0.0002109815573067826
1.157811562312463 -0.0002105593374860796
1.157931586317263 -0.0002101335341318026
1.158051610322064 -0.0002097041654424411
1.158171634326865 -0.0002092712496198508
1.158291658331666 -0.0002088348048516258
1.158411682336467 -0.0002083948493303731
1.158531706341268 -0.0002079514012393731
1.158651730346069 -0.0002075044787538331
1.15877175435087 -0.0002070541000459813
1.158891778355671 -0.0002066002832842041
1.159011802360472 -0.0002061430466277963
1.159131826365273 -0.0002056824082248454
1.159251850370074 -0.0002052183862184208
1.159371874374875 -0.0002047509987457912
1.159491898379676 -0.0002042802639347426
1.159611922384477 -0.0002038061999000495
1.159731946389278 -0.0002033288247534287
1.159851970394079 -0.0002028481565908435
1.15997199439888 -0.0002023642135050427
1.160092018403681 -0.0002018770135713759
1.160212042408482 -0.0002013865748567267
1.160332066413283 -0.000200892915415988
1.160452090418084 -0.0002003960532984072
1.160572114422885 -0.0001998960065287015
1.160692138427686 -0.000199392793130803
1.160812162432487 -0.0001988864311110085
1.160932186437287 -0.0001983769384608015
1.161052210442088 -0.0001978643331628093
1.161172234446889 -0.0001973486331774781
1.16129225845169 -0.0001968298564607067
1.161412282456491 -0.0001963080209466072
1.161532306461292 -0.0001957831445572193
1.161652330466093 -0.0001952552452004752
1.161772354470894 -0.0001947243407628331
1.161892378475695 -0.0001941904491220499
1.162012402480496 -0.0001936535881329181
1.162132426485297 -0.0001931137756382383
1.162252450490098 -0.0001925710294603551
1.162372474494899 -0.0001920253674060158
1.1624924984997 -0.0001914768072640977
1.162612522504501 -0.0001909253668024729
1.162732546509302 -0.0001903710637760029
1.162852570514103 -0.0001898139159150176
1.162972594518904 -0.0001892539409351119
1.163092618523705 -0.0001886911565291503
1.163212642528506 -0.0001881255803736185
1.163332666533307 -0.0001875572301201552
1.163452690538108 -0.0001869861234058999
1.163572714542909 -0.0001864122778424416
1.16369273854771 -0.0001858357110226368
1.163812762552511 -0.0001852564405185725
1.163932786557311 -0.0001846744838781172
1.164052810562112 -0.0001840898586311912
1.164172834566913 -0.0001835025822829481
1.164292858571714 -0.00018291267231542
1.164412882576515 -0.0001823201461892425
1.164532906581316 -0.0001817250213439676
1.164652930586117 -0.0001811273151917165
1.164772954590918 -0.0001805270451236048
1.164892978595719 -0.0001799242285065299
1.16501300260052 -0.0001793188826832493
1.165133026605321 -0.0001787110249746534
1.165253050610122 -0.0001781006726704398
1.165373074614923 -0.0001774878430400065
1.165493098619724 -0.0001768725533295503
1.165613122624525 -0.0001762548207561926
1.165733146629326 -0.0001756346625129144
1.165853170634127 -0.0001750120957640111
1.165973194638928 -0.0001743871376540266
1.166093218643729 -0.0001737598052944314
1.16621324264853 -0.0001731301157742793
1.166333266653331 -0.0001724980861524502
1.166453290658132 -0.0001718637334650945
1.166573314662933 -0.0001712270747156804
1.166693338667734 -0.0001705881268825955
1.166813362672535 -0.0001699469069179715
1.166933386677335 -0.000169303431745254
1.167053410682136 -0.0001686577182598309
1.167173434686937 -0.0001680097833233885
1.167293458691738 -0.0001673596437770784
1.167413482696539 -0.0001667073164261562
1.16753350670134 -0.000166052818052991
1.167653530706141 -0.0001653961654025686
1.167773554710942 -0.0001647373751992602
1.167893578715743 -0.0001640764641335008
1.168013602720544 -0.0001634134488632787
1.168133626725345 -0.0001627483460206386
1.168253650730146 -0.00016208117220463
1.168373674734947 -0.0001614119439842846
1.168493698739748 -0.0001607406778997126
1.168613722744549 -0.0001600673904549726
1.16873374674935 -0.000159392098130453
1.168853770754151 -0.000158714817368609
1.168973794758952 -0.0001580355645828178
1.169093818763753 -0.000157354356155734
1.169213842768554 -0.0001566712084375646
1.169333866773355 -0.0001559861377433262
1.169453890778156 -0.0001552991603608389
1.169573914782957 -0.0001546102925433587
1.169693938787758 -0.0001539195505080123
1.169813962792559 -0.0001532269504477841
1.169933986797359 -0.0001525325085111441
1.17005401080216 -0.0001518362408246149
1.170174034806961 -0.0001511381634728683
1.170294058811762 -0.0001504382925125169
1.170414082816563 -0.0001497366439634155
1.170534106821364 -0.0001490332338127363
1.170654130826165 -0.0001483280780168496
1.170774154830966 -0.0001476211924911365
1.170894178835767 -0.0001469125931215869
1.171014202840568 -0.000146202295760175
1.171134226845369 -0.0001454903162215698
1.17125425085017 -0.000144776670288932
1.171374274854971 -0.0001440613737071764
1.171494298859772 -0.0001433444421884561
1.171614322864573 -0.0001426258914091857
1.171734346869374 -0.0001419057370110593
1.171854370874175 -0.0001411839945997969
1.171974394878976 -0.0001404606797463198
1.172094418883777 -0.0001397358079819699
1.172214442888578 -0.0001390093948105796
1.172334466893379 -0.0001382814556911503
1.17245449089818 -0.0001375520060521177
1.172574514902981 -0.0001368210612851588
1.172694538907782 -0.000136088636742842
1.172814562912583 -0.0001353547477442693
1.172934586917384 -0.0001346194095721766
1.173054610922184 -0.0001338826374689371
1.173174634926985 -0.0001331444466441624
1.173294658931786 -0.0001324048522692178
1.173414682936587 -0.0001316638694768295
1.173534706941388 -0.0001309215133673541
1.173654730946189 -0.0001301777989956922
1.17377475495099 -0.0001294327413873523
1.173894778955791 -0.0001286863555287344
1.174014802960592 -0.0001279386563656399
1.174134826965393 -0.0001271896588085238
1.174254850970194 -0.0001264393777291229
1.174374874974995 -0.0001256878279631221
1.174494898979796 -0.0001249350243066268
1.174614922984597 -0.0001241809815168688
1.174734946989398 -0.0001234257143144781
1.174854970994199 -0.0001226692373819162
1.174974994999 -0.0001219115653645737
1.175095019003801 -0.0001211527128657534
1.175215043008602 -0.0001203926944549001
1.175335067013403 -0.0001196315246561589
1.175455091018204 -0.0001188692179642826
1.175575115023005 -0.0001181057888267652
1.175695139027806 -0.000117341251656459
1.175815163032607 -0.0001165756208283603
1.175935187037408 -0.0001158089106754569
1.176055211042208 -0.0001150411354937442
1.176175235047009 -0.0001142723095383837
1.17629525905181 -0.0001135024470282491
1.176415283056611 -0.0001127315621388736
1.176535307061412 -0.0001119596690091106
1.176655331066213 -0.0001111867817398793
1.176775355071014 -0.0001104129143882887
1.176895379075815 -0.0001096380809759432
1.177015403080616 -0.0001088622954822815
1.177135427085417 -0.0001080855718503768
1.177255451090218 -0.0001073079239778444
1.177375475095019 -0.0001065293657270316
1.17749549909982 -0.000105749910921254
1.177615523104621 -0.0001049695733401737
1.177735547109422 -0.0001041883667263803
1.177855571114223 -0.0001034063047788881
1.177975595119024 -0.0001026234011619127
1.178095619123825 -0.0001018396694945251
1.178215643128626 -0.0001010551233602932
1.178335667133427 -0.0001002697762994431
1.178455691138228 -9.948364181238781e-05
1.178575715143029 -9.869673335760871e-05
1.17869573914783 -9.790906435769135e-05
1.178815763152631 -9.712064819289947e-05
1.178935787157432 -9.63314981992152e-05
1.179055811162232 -9.554162767790043e-05
1.179175835167033 -9.475104988483825e-05
1.179295859171834 -9.395977804079904e-05
1.179415883176635 -9.316782531890279e-05
1.179535907181436 -9.237520485911587e-05
1.179655931186237 -9.158192975508545e-05
1.179775955191038 -9.078801306095835e-05
1.179895979195839 -8.999346779192869e-05
1.18001600320064 -8.919830692267026e-05
1.180136027205441 -8.840254338436052e-05
1.180256051210242 -8.760619006828282e-05
1.180376075215043 -8.680925982723921e-05
1.180496099219844 -8.601176546896591e-05
1.180616123224645 -8.521371976436334e-05
1.180736147229446 -8.441513544122552e-05
1.180856171234247 -8.36160251860438e-05
1.180976195239048 -8.281640164549457e-05
1.181096219243849 -8.201627742432378e-05
1.18121624324865 -8.121566508926528e-05
1.181336267253451 -8.041457715799215e-05
1.181456291258252 -7.961302611800072e-05
1.181576315263053 -7.881102440819705e-05
1.181696339267854 -7.800858442665345e-05
1.181816363272655 -7.720571853570265e-05
1.181936387277456 -7.640243904861614e-05
1.182056411282256 -7.559875824786309e-05
1.182176435287057 -7.479468836199177e-05
1.182296459291858 -7.399024159031605e-05
1.182416483296659 -7.318543008363624e-05
1.18253650730146 -7.238026595411438e-05
1.182656531306261 -7.157476127072737e-05
1.182776555311062 -7.07689280645194e-05
1.182896579315863 -6.996277832538738e-05
1.183016603320664 -6.915632399667468e-05
1.183136627325465 -6.834957698872776e-05
1.183256651330266 -6.754254916110733e-05
1.183376675335067 -6.673525234030012e-05
1.183496699339868 -6.592769830796161e-05
1.183616723344669 -6.511989880491512e-05
1.18373674734947 -6.431186552942644e-05
1.183856771354271 -6.35036101421408e-05
1.183976795359072 -6.269514426028496e-05
1.184096819363873 -6.188647945735229e-05
1.184216843368674 -6.107762727164561e-05
1.184336867373475 -6.026859919342489e-05
1.184456891378276 -5.945940667728941e-05
1.184576915383077 -5.865006113559376e-05
1.184696939387878 -5.784057393531528e-05
1.184816963392679 -5.703095640737801e-05
1.18493698739748 -5.622121983991333e-05
1.18505701140228 -5.541137547857469e-05
1.185177035407081 -5.460143452959169e-05
1.185297059411882 -5.379140815554105e-05
1.185417083416683 -5.298130748357229e-05
1.185537107421484 -5.217114359193133e-05
1.185657131426285 -5.136092752265367e-05
1.185777155431086 -5.055067027788216e-05
1.185897179435887 -4.974038281540053e-05
1.186017203440688 -4.893007605106197e-05
1.186137227445489 -4.811976086443206e-05
1.18625725145029 -4.730944809095122e-05
1.186377275455091 -4.649914852475747e-05
1.186497299459892 -4.568887292142734e-05
1.186617323464693 -4.487863199194378e-05
1.186737347469494 -4.406843641045265e-05
1.186857371474295 -4.325829680642691e-05
1.186977395479096 -4.244822377187621e-05
1.187097419483897 -4.163822785633125e-05
1.187217443488698 -4.082831956692327e-05
1.187337467493499 -4.001850937237803e-05
1.1874574914983 -3.920880770176538e-05
1.187577515503101 -3.839922493799252e-05
1.187697539507902 -3.758977143026462e-05
1.187817563512703 -3.678045748131249e-05
1.187937587517504 -3.5971293356559e-05
1.188057611522304 -3.516228928130025e-05
1.188177635527105 -3.43534554362373e-05
1.188297659531906 -3.354480196453011e-05
1.188417683536707 -3.273633896850502e-05
1.188537707541508 -3.192807651043904e-05
1.188657731546309 -3.112002461154144e-05
1.18877775555111 -3.031219325195321e-05
1.188897779555911 -2.950459237137418e-05
1.189017803560712 -2.869723187023829e-05
1.189137827565513 -2.789012161010615e-05
1.189257851570314 -2.70832714073164e-05
1.189377875575115 -2.627669104317432e-05
1.189497899579916 -2.547039025509505e-05
1.189617923584717 -2.466437874271802e-05
1.189737947589518 -2.385866616406569e-05
1.189857971594319 -2.305326213797267e-05
1.18997799559912 -2.224817624330381e-05
1.190098019603921 -2.144341801738467e-05
1.190218043608722 -2.063899695898138e-05
1.190338067613523 -1.983492252727995e-05
1.190458091618324 -1.903120414071289e-05
1.190578115623125 -1.822785117719254e-05
1.190698139627925 -1.742487297661991e-05
1.190818163632727 -1.662227883618234e-05
1.190938187637528 -1.582007801662229e-05
1.191058211642329 -1.501827974012246e-05
1.191178235647129 -1.421689318293854e-05
1.19129825965193 -1.341592748770337e-05
1.191418283656731 -1.261539175488448e-05
1.191538307661532 -1.181529504584067e-05
1.191658331666333 -1.101564638376205e-05
1.191778355671134 -1.021645474912552e-05
1.191898379675935 -9.417729086982127e-06
1.192018403680736 -8.619478301941797e-06
1.192138427685537 -7.821711256528604e-06
1.192258451690338 -7.024436777996615e-06
1.192378475695139 -6.227663653472975e-06
1.19249849969994 -5.431400628546819e-06
1.192618523704741 -4.635656411422552e-06
1.192738547709542 -3.840439673546317e-06
1.192858571714343 -3.045759042240737e-06
1.192978595719144 -2.251623111127083e-06
1.193098619723945 -1.458040431269043e-06
1.193218643728746 -6.650195196372796e-07
1.193338667733547 1.274311513915336e-07
1.193458691738348 9.193031447877835e-07
1.193578715743149 1.710588063101365e-06
1.193698739747949 2.501277545874095e-06
1.193818763752751 3.291363273324846e-06
1.193938787757552 4.080836964231961e-06
1.194058811762353 4.869690370996396e-06
1.194178835767153 5.657915292338405e-06
1.194298859771954 6.445503558484442e-06
1.194418883776755 7.232447040808029e-06
1.194538907781556 8.01873764830169e-06
1.194658931786357 8.804367328753288e-06
1.194778955791158 9.58932806733508e-06
1.194898979795959 1.037361188746648e-05
1.19501900380076 1.115721085010743e-05
1.195139027805561 1.194011705336779e-05
1.195259051810362 1.272232263556309e-05
1.195379075815163 1.350381976965006e-05
1.195499099819964 1.428460067035934e-05
1.195619123824765 1.506465758510333e-05
1.195739147829566 1.584398280244107e-05
1.195859171834367 1.662256864894226e-05
1.195979195839168 1.74004074837815e-05
1.196099219843969 1.817749170845458e-05
1.19621924384877 1.895381375980422e-05
1.196339267853571 1.972936611354673e-05
1.196459291858372 2.050414127831597e-05
1.196579315863173 2.127813180600738e-05
1.196699339867973 2.205133027963173e-05
1.196819363872775 2.282372932483505e-05
1.196939387877576 2.359532159916185e-05
1.197059411882377 2.436609979785441e-05
1.197179435887177 2.51360566569877e-05
1.197299459891978 2.59051849451623e-05
1.197419483896779 2.667347746969559e-05
1.19753950790158 2.74409270718407e-05
1.197659531906381 2.820752663407587e-05
1.197779555911182 2.897326907109086e-05
1.197899579915983 2.973814733676252e-05
1.198019603920784 3.050215441976536e-05
1.198139627925585 3.126528334435698e-05
1.198259651930386 3.202752717272662e-05
1.198379675935187 3.278887900092244e-05
1.198499699939988 3.354933196519704e-05
1.198619723944789 3.430887923244877e-05
1.19873974794959 3.506751401064266e-05
1.198859771954391 3.582522954050507e-05
1.198979795959192 3.658201909709008e-05
1.199099819963993 3.733787599620581e-05
1.199219843968794 3.809279358344284e-05
1.199339867973595 3.884676524436259e-05
1.199459891978396 3.959978439877577e-05
1.199579915983197 4.035184450278008e-05
1.199699939987998 4.110293904194301e-05
1.199819963992799 4.185306154744371e-05
1.199939987997599 4.260220557648359e-05
1.200060012002401 4.335036472584186e-05
1.200180036007201 4.409753262772266e-05
1.200300060012002 4.48437029452101e-05
1.200420084016803 4.558886938261246e-05
1.200540108021604 4.63330256737072e-05
1.200660132026405 4.707616558895066e-05
1.200780156031206 4.781828293485093e-05
1.200900180036007 4.855937154871765e-05
1.201020204040808 4.929942530775201e-05
1.201140228045609 5.003843811933002e-05
1.20126025205041 5.077640392656618e-05
1.201380276055211 5.151331670745042e-05
1.201500300060012 5.224917047336149e-05
1.201620324064813 5.298395927157187e-05
1.201740348069614 5.371767718015678e-05
1.201860372074415 5.445031831637665e-05
1.201980396079216 5.518187682492403e-05
1.202100420084017 5.591234688975642e-05
1.202220444088818 5.66417227267295e-05
1.202340468093619 5.73699985841461e-05
1.20246049209842 5.80971687463605e-05
1.202580516103221 5.882322752899888e-05
1.202700540108022 5.954816928350347e-05
1.202820564112823 6.027198839305901e-05
1.202940588117623 6.099467927509877e-05
1.203060612122425 6.171623638028711e-05
1.203180636127225 6.243665419102959e-05
1.203300660132026 6.31559272240597e-05
1.203420684136827 6.387405003059514e-05
1.203540708141628 6.459101719202813e-05
1.203660732146429 6.530682332399997e-05
1.20378075615123 6.602146307381546e-05
1.203900780156031 6.673493112530066e-05
1.204020804160832 6.74472221901839e-05
1.204140828165633 6.81583310161661e-05
1.204260852170434 6.886825238112315e-05
1.204380876175235 6.957698109694456e-05
1.204500900180036 7.028451200553737e-05
1.204620924184837 7.099083998556588e-05
1.204740948189638 7.169595994351694e-05
1.204860972194439 7.239986681981343e-05
1.20498099619924 7.310255558638505e-05
1.205101020204041 7.380402124917488e-05
1.205221044208842 7.450425884085233e-05
1.205341068213643 7.520326343374324e-05
1.205461092218444 7.590103012384303e-05
1.205581116223245 7.659755404554994e-05
1.205701140228046 7.729283035724502e-05
1.205821164232847 7.798685425790626e-05
1.205941188237647 7.86796209712002e-05
1.206061212242449 7.937112575292658e-05
1.206181236247249 8.006136389446609e-05
1.20630126025205 8.075033071275021e-05
1.206421284256851 8.143802156068374e-05
1.206541308261652 8.212443181711313e-05
1.206661332266453 8.280955689544781e-05
1.206781356271254 8.349339224123043e-05
1.206901380276055 8.417593332672882e-05
1.207021404280856 8.48571756561101e-05
1.207141428285657 8.553711476567315e-05
1.207261452290458 8.621574622212701e-05
1.207381476295259 8.689306562078644e-05
1.20750150030006 8.75690685896489e-05
1.207621524304861 8.824375078406375e-05
1.207741548309662 8.891710789480498e-05
1.207861572314463 8.958913563443584e-05
1.207981596319264 9.025982975345113e-05
1.208101620324065 9.092918603048225e-05
1.208221644328866 9.159720027104295e-05
1.208341668333667 9.226386831160539e-05
1.208461692338468 9.292918602179228e-05
1.208581716343269 9.359314929552363e-05
1.20870174034807 9.425575406073251e-05
1.208821764352871 9.491699627309732e-05
1.208941788357671 9.557687191666729e-05
1.209061812362473 9.623537700668459e-05
1.209181836367273 9.689250758652745e-05
1.209301860372074 9.754825972880752e-05
1.209421884376875 9.820262953631043e-05
1.209541908381676 9.885561313893929e-05
1.209661932386477 9.950720669771128e-05
1.209781956391278 0.0001001574064007611
1.209901980396079 0.0001008062084651436
1.21002200440088 0.0001014536091386357
1.210142028405681 0.000102099604694329
1.210262052410482 0.000102744191437841
1.210382076415283 0.0001033873656970467
1.210502100420084 0.000104029123835873
1.210622124424885 0.0001046694622416022
1.210742148429686 0.0001053083773304373
1.210862172434487 0.0001059458655487537
1.210982196439288 0.0001065819233664404
1.211102220444089 0.0001072165472873217
1.21122224444889 0.0001078497338379497
1.211342268453691 0.0001084814795754432
1.211462292458492 0.0001091117810841159
1.211582316463293 0.000109740634979083
1.211702340468094 0.0001103680378935636
1.211822364472895 0.0001109939864989453
1.211942388477695 0.0001116184774885597
1.212062412482497 0.0001122415075830914
1.212182436487298 0.0001128630735340251
1.212302460492098 0.0001134831721128321
1.212422484496899 0.0001141018001278181
1.2125425085017 0.0001147189544060206
1.212662532506501 0.0001153346318057482
1.212782556511302 0.0001159488292095271
1.212902580516103 0.0001165615435289601
1.213022604520904 0.000117172771702375
1.213142628525705 0.0001177825106920827
1.213262652530506 0.0001183907574903318
1.213382676535307 0.0001189975091121788
1.213502700540108 0.0001196027626022268
1.213622724544909 0.000120206515029139
1.21374274854971 0.0001208087634889315
1.213862772554511 0.0001214095051030918
1.213982796559312 0.0001220087370203815
1.214102820564113 0.0001226064564144061
1.214222844568914 0.0001232026604840084
1.214342868573715 0.0001237973464580473
1.214462892578516 0.0001243905115835649
1.214582916583317 0.0001249821531402854
1.214702940588118 0.0001255722684287801
1.214822964592919 0.0001261608547783046
1.214942988597719 0.0001267479095428814
1.215063012602521 0.0001273334300986338
1.215183036607322 0.0001279174138515457
1.215303060612122 0.0001284998582295453
1.215423084616923 0.0001290807606897946
1.215543108621724 0.0001296601187074029
1.215663132626525 0.0001302379297896126
1.215783156631326 0.000130814191462633
1.215903180636127 0.0001313889012819064
1.216023204640928 0.0001319620568255249
1.216143228645729 0.0001325336556978357
1.21626325265053 0.0001331036955242691
1.216383276655331 0.0001336721739569023
1.216503300660132 0.0001342390886740671
1.216623324664933 0.000134804437374316
1.216743348669734 0.0001353682177845729
1.216863372674535 0.0001359304276519818
1.216983396679336 0.0001364910647498641
1.217103420684137 0.0001370501268764629
1.217223444688938 0.0001376076118520453
1.217343468693739 0.0001381635175222708
1.21746349269854 0.0001387178417530198
1.217583516703341 0.0001392705824397976
1.217703540708142 0.0001398217374959783
1.217823564712943 0.0001403713048623675
1.217943588717743 0.0001409192825006963
1.218063612722545 0.0001414656683978533
1.218183636727346 0.0001420104605617318
1.218303660732146 0.0001425536570259313
1.218423684736947 0.0001430952558478765
1.218543708741748 0.000143635255102
1.218663732746549 0.0001441736528930646
1.21878375675135 0.000144710447344407
1.218903780756151 0.000145245636604758
1.219023804760952 0.0001457792188432248
1.219143828765753 0.0001463111922528967
1.219263852770554 0.0001468415550484168
1.219383876775355 0.0001473703054680957
1.219503900780156 0.0001478974417720328
1.219623924784957 0.0001484229622420365
1.219743948789758 0.0001489468651849164
1.219863972794559 0.0001494691489266835
1.21998399679936 0.0001499898118167829
1.220104020804161 0.0001505088522257419
1.220224044808962 0.0001510262685457972
1.220344068813763 0.0001515420591952836
1.220464092818564 0.0001520562226075061
1.220584116823365 0.0001525687572439047
1.220704140828166 0.0001530796615833193
1.220824164832967 0.0001535889341270038
1.220944188837767 0.0001540965733997248
1.221064212842569 0.0001546025779447447
1.22118423684737 0.0001551069463304054
1.22130426085217 0.0001556096771418204
1.221424284856971 0.0001561107689891836
1.221544308861772 0.0001566102205008709
1.221664332866573 0.0001571080303298673
1.221784356871374 0.0001576041971452249
1.221904380876175 0.0001580987196420936
1.222024404880976 0.0001585915965316907
1.222144428885777 0.0001590828265496065
1.222264452890578 0.0001595724084511039
1.222384476895379 0.0001600603410115871
1.22250450090018 0.0001605466230269166
1.222624524904981 0.0001610312533117619
1.222744548909782 0.0001615142307074393
1.222864572914583 0.0001619955540675705
1.222984596919384 0.0001624752222692102
1.223104620924185 0.0001629532342124552
1.223224644928986 0.0001634295888136251
1.223344668933787 0.0001639042850113765
1.223464692938588 0.0001643773217619995
1.223584716943389 0.0001648486980437299
1.22370474094819 0.000165318412854003
1.223824764952991 0.0001657864652106327
1.223944788957791 0.0001662528541476563
1.224064812962593 0.000166717578723876
1.224184836967394 0.0001671806380149447
1.224304860972194 0.000167642031112661
1.224424884976995 0.0001681017571371931
1.224544908981796 0.0001685598152163131
1.224664932986597 0.0001690162045080441
1.224784956991398 0.0001694709241798929
1.224904980996199 0.0001699239734278151
1.225025005001 0.0001703753514594449
1.225145029005801 0.0001708250575034201
1.225265053010602 0.0001712730908086772
1.225385077015403 0.0001717194506415511
1.225505101020204 0.0001721641362879712
1.225625125025005 0.0001726071470501674
1.225745149029806 0.0001730484822551358
1.225865173034607 0.0001734881412371623
1.225985197039408 0.0001739261233621154
1.226105221044209 0.000174362428005035
1.22622524504901 0.000174797054561807
1.226345269053811 0.0001752300024479897
1.226465293058612 0.0001756612710948946
1.226585317063413 0.0001760908599538177
1.226705341068214 0.0001765187684932188
1.226825365073015 0.0001769449961983309
1.226945389077815 0.0001773695425740569
1.227065413082617 0.0001777924071448153
1.227185437087418 0.0001782135894474865
1.227305461092218 0.0001786330890409732
1.227425485097019 0.0001790509054989125
1.22754550910182 0.0001794670384144561
1.227665533106621 0.0001798814873993306
1.227785557111422 0.0001802942520778805
1.227905581116223 0.0001807053320963952
1.228025605121024 0.0001811147271174646
1.228145629125825 0.000181522436817552
1.228265653130626 0.0001819284608959262
1.228385677135427 0.0001823327990622023
1.228505701140228 0.000182735451048958
1.228625725145029 0.0001831364166023299
1.22874574914983 0.0001835356954852264
1.228865773154631 0.00018393328747913
1.228985797159432 0.0001843291923810418
1.229105821164233 0.0001847234100064578
1.229225845169034 0.0001851159401810645
1.229345869173835 0.0001855067827569579
1.229465893178636 0.0001858959375931325
1.229585917183437 0.0001862834045722506
1.229705941188238 0.0001866691835866935
1.229825965193039 0.0001870532745535287
1.229945989197839 0.0001874356773946064
1.230066013202641 0.0001878163920579521
1.230186037207442 0.0001881954185046009
1.230306061212243 0.0001885727567086776
1.230426085217043 0.0001889484066624103
1.230546109221844 0.000189322368374407
1.230666133226645 0.0001896946418683238
1.230786157231446 0.0001900652271814537
1.230906181236247 0.000190434124370604
1.231026205241048 0.0001908013335062196
1.231146229245849 0.0001911668546747328
1.23126625325065 0.0001915306879743331
1.231386277255451 0.0001918928335238208
1.231506301260252 0.0001922532914556338
1.231626325265053 0.0001926120619162385
1.231746349269854 0.0001929691450675414
1.231866373274655 0.0001933245410862605
1.231986397279456 0.0001936782501666702
1.232106421284257 0.0001940302725148007
1.232226445289058 0.0001943806083525915
1.232346469293859 0.0001947292579189113
1.23246649329866 0.0001950762214631303
1.232586517303461 0.0001954214992536638
1.232706541308262 0.0001957650915702906
1.232826565313063 0.0001961069987097969
1.232946589317863 0.0001964472209811168
1.233066613322665 0.0001967857587101125
1.233186637327465 0.000197122612235108
1.233306661332267 0.0001974577819102584
1.233426685337067 0.0001977912681035907
1.233546709341868 0.0001981230711934777
1.233666733346669 0.0001984531915802359
1.23378675735147 0.0001987816296713142
1.233906781356271 0.0001991083858917169
1.234026805361072 0.000199433460678753
1.234146829365873 0.0001997568544850923
1.234266853370674 0.0002000785677764934
1.234386877375475 0.0002003986010303136
1.234506901380276 0.0002007169547416228
1.234626925385077 0.0002010336294151308
1.234746949389878 0.0002013486255751399
1.234866973394679 0.0002016619437519882
1.23498699739948 0.0002019735844935688
1.235107021404281 0.0002022835483608632
1.235227045409082 0.0002025918359273925
1.235347069413883 0.0002028984477819602
1.235467093418684 0.0002032033845228538
1.235587117423485 0.0002035066467661506
1.235707141428286 0.0002038082351341983
1.235827165433087 0.0002041081502718371
1.235947189437888 0.0002044063928279829
1.236067213442689 0.000204702963470361
1.236187237447489 0.0002049978628769639
1.236307261452291 0.0002052910917379313
1.236427285457091 0.0002055826507595481
1.236547309461892 0.0002058725406544476
1.236667333466693 0.0002061607621563446
1.236787357471494 0.0002064473160034223
1.236907381476295 0.0002067322029520453
1.237027405481096 0.0002070154237677484
1.237147429485897 0.0002072969792313489
1.237267453490698 0.0002075768701315024
1.237387477495499 0.000207855097273399
1.2375075015003 0.0002081316614735946
1.237627525505101 0.0002084065635569525
1.237747549509902 0.0002086798043662831
1.237867573514703 0.0002089513847529384
1.237987597519504 0.0002092213055822226
1.238107621524305 0.0002094895677268058
1.238227645529106 0.0002097561720783246
1.238347669533907 0.0002100211195320993
1.238467693538708 0.0002102844110033561
1.238587717543509 0.0002105460474143759
1.23870774154831 0.0002108060296968436
1.238827765553111 0.0002110643588007049
1.238947789557912 0.0002113210356805302
1.239067813562713 0.0002115760613074259
1.239187837567513 0.0002118294366611193
1.239307861572315 0.0002120811627346615
1.239427885577115 0.0002123312405296461
1.239547909581916 0.0002125796710601281
1.239667933586717 0.0002128264553544258
1.239787957591518 0.0002130715944466575
1.239907981596319 0.0002133150893850488
1.24002800560112 0.0002135569412277001
1.240148029605921 0.0002137971510473668
1.240268053610722 0.0002140357199215079
1.240388077615523 0.0002142726489424719
1.240508101620324 0.0002145079392127186
1.240628125625125 0.0002147415918456007
1.240748149629926 0.0002149736079645033
1.240868173634727 0.0002152039887022938
1.240988197639528 0.0002154327352069662
1.241108221644329 0.0002156598486305895
1.24122824564913 0.0002158853301409075
1.241348269653931 0.0002161091809137358
1.241468293658732 0.000216331402135158
1.241588317663533 0.0002165519950028556
1.241708341668334 0.0002167709607245422
1.241828365673135 0.000216988300515926
1.241948389677936 0.0002172040156050971
1.242068413682737 0.0002174181072299427
1.242188437687537 0.0002176305766383034
1.242308461692339 0.0002178414250875809
1.242428485697139 0.0002180506538460711
1.24254850970194 0.0002182582641883396
1.242668533706741 0.0002184642574049397
1.242788557711542 0.000218668634792146
1.242908581716343 0.0002188713976562649
1.243028605721144 0.0002190725473129293
1.243148629725945 0.0002192720850896845
1.243268653730746 0.0002194700123216779
1.243388677735547 0.000219666330353305
1.243508701740348 0.0002198610405402469
1.243628725745149 0.0002200541442461783
1.24374874974995 0.0002202456428448062
1.243868773754751 0.0002204355377172831
1.243988797759552 0.0002206238302590241
1.244108821764353 0.0002208105218674051
1.244228845769154 0.0002209956139554755
1.244348869773955 0.0002211791079416143
1.244468893778756 0.0002213610052543891
1.244588917783557 0.0002215413073316936
1.244708941788358 0.0002217200156205911
1.244828965793159 0.0002218971315755906
1.24494898979796 0.0002220726566613106
1.245069013802761 0.0002222465923511473
1.245189037807561 0.0002224189401264918
1.245309061812363 0.0002225897014791579
1.245429085817163 0.0002227588779066806
1.245549109821964 0.0002229264709186641
1.245669133826765 0.0002230924820319237
1.245789157831566 0.0002232569127694654
1.245909181836367 0.0002234197646669916
1.246029205841168 0.0002235810392655342
1.246149229845969 0.0002237407381140408
1.24626925385077 0.0002238988627731361
1.246389277855571 0.0002240554148098715
1.246509301860372 0.0002242103957971764
1.246629325865173 0.0002243638073213817
1.246749349869974 0.0002245156509721888
1.246869373874775 0.0002246659283493298
1.246989397879576 0.000224814641061394
1.247109421884377 0.0002249617907236312
1.247229445889178 0.0002251073789588943
1.247349469893979 0.0002252514073999889
1.24746949389878 0.000225393877685207
1.247589517903581 0.0002255347914630284
1.247709541908382 0.000225674150386871
1.247829565913183 0.0002258119561215947
1.247949589917984 0.0002259482103348029
1.248069613922785 0.0002260829147072644
1.248189637927585 0.0002262160709232761
1.248309661932387 0.00022634768067599
1.248429685937188 0.0002264777456674928
1.248549709941988 0.0002266062676030066
1.248669733946789 0.0002267332482007624
1.24878975795159 0.0002268586891813431
1.248909781956391 0.0002269825922781836
1.249029805961192 0.0002271049592243287
1.249149829965993 0.0002272257917674771
1.249269853970794 0.0002273450916608923
1.249389877975595 0.000227462860660033
1.249509901980396 0.0002275791005332101
1.249629925985197 0.0002276938130530451
1.249749949989998 0.0002278070000000757
1.249869973994799 0.0002279186631592275
1.2499899979996 0.0002280288043289851
1.250110022004401 0.0002281374253048548
1.250230046009202 0.0002282445278994277
1.250350070014003 0.0002283501139243548
1.250470094018804 0.0002284541852028861
1.250590118023605 0.0002285567435613281
1.250710142028406 0.0002286577908342948
1.250830166033207 0.0002287573288643153
1.250950190038008 0.0002288553594989349
1.251070214042809 0.0002289518845911069
1.251190238047609 0.0002290469060029533
1.251310262052411 0.0002291404256026312
1.251430286057212 0.0002292324452628433
1.251550310062012 0.0002293229668631891
1.251670334066813 0.0002294119922906346
1.251790358071614 0.000229499523437554
1.251910382076415 0.0002295855622035313
1.252030406081216 0.0002296701104932448
1.252150430086017 0.000229753170218348
1.252270454090818 0.0002298347432943348
1.252390478095619 0.000229914831647357
1.25251050210042 0.0002299934372070935
1.252630526105221 0.000230070561904791
1.252750550110022 0.0002301462076871349
1.252870574114823 0.0002302203764986161
1.252990598119624 0.0002302930702934444
1.253110622124425 0.0002303642910278666
1.253230646129226 0.000230434040671531
1.253350670134027 0.0002305023211917351
1.253470694138828 0.0002305691345651806
1.253590718143629 0.0002306344827755447
1.25371074214843 0.0002306983678080721
1.253830766153231 0.0002307607916575681
1.253950790158032 0.0002308217563216602
1.254070814162833 0.0002308812638065179
1.254190838167633 0.0002309393161197999
1.254310862172435 0.0002309959152773942
1.254430886177236 0.0002310510632998124
1.254550910182036 0.0002311047622136786
1.254670934186837 0.0002311570140498502
1.254790958191638 0.0002312078208441992
1.254910982196439 0.0002312571846391818
1.25503100620124 0.0002313051074816417
1.255151030206041 0.000231351591423675
1.255271054210842 0.0002313966385217657
1.255391078215643 0.0002314402508395294
1.255511102220444 0.0002314824304438739
1.255631126225245 0.0002315231794071927
1.255751150230046 0.0002315624998077573
1.255871174234847 0.0002316003937252499
1.255991198239648 0.0002316368632506379
1.256111222244449 0.0002316719104726942
1.25623124624925 0.0002317055374913211
1.256351270254051 0.0002317377464059501
1.256471294258852 0.0002317685393240853
1.256591318263653 0.0002317979183567571
1.256711342268454 0.0002318258856187579
1.256831366273255 0.0002318524432340496
1.256951390278056 0.0002318775933224406
1.257071414282857 0.0002319013380194912
1.257191438287657 0.0002319236794546497
1.257311462292459 0.0002319446197695114
1.25743148629726 0.0002319641611061416
1.25755151030206 0.0002319823056126407
1.257671534306861 0.0002319990554403223
1.257791558311662 0.0002320144127470038
1.257911582316463 0.0002320283796926203
1.258031606321264 0.0002320409584409457
1.258151630326065 0.0002320521511633565
1.258271654330866 0.0002320619600330312
1.258391678335667 0.000232070387226441
1.258511702340468 0.0002320774349264819
1.258631726345269 0.0002320831053192648
1.25875175035007 0.0002320874005930938
1.258871774354871 0.0002320903229435617
1.258991798359672 0.0002320918745696317
1.259111822364473 0.000232092057671207
1.259231846369274 0.0002320908744548528
1.259351870374075 0.000232088327132306
1.259471894378876 0.0002320844179149124
1.259591918383677 0.0002320791490216977
1.259711942388478 0.0002320725226741171
1.259831966393279 0.0002320645410969179
1.25995199039808 0.000232055206519392
1.260072014402881 0.0002320445211751423
1.260192038407681 0.0002320324872970665
1.260312062412483 0.0002320191071295821
1.260432086417284 0.0002320043829149131
1.260552110422084 0.0002319883168988093
1.260672134426885 0.0002319709113328986
1.260792158431686 0.0002319521684713174
1.260912182436487 0.0002319320905727466
1.261032206441288 0.0002319106798977484
1.261152230446089 0.0002318879387111171
1.26127225445089 0.0002318638692799981
1.261392278455691 0.0002318384738761607
1.261512302460492 0.0002318117547755275
1.261632326465293 0.0002317837142541779
1.261752350470094 0.0002317543545940696
1.261872374474895 0.0002317236780797459
1.261992398479696 0.0002316916869999822
1.262112422484497 0.0002316583836432409
1.262232446489298 0.0002316237703058207
1.262352470494099 0.0002315878492830802
1.2624724944989 0.0002315506228763343
1.262592518503701 0.0002315120933868979
1.262712542508502 0.0002314722631235304
1.262832566513303 0.0002314311343942867
1.262952590518104 0.0002313887095108262
1.263072614522905 0.000231344990788492
1.263192638527705 0.000231299980544351
1.263312662532507 0.0002312536811004078
1.263432686537307 0.0002312060947808609
1.263552710542108 0.0002311572239106144
1.263672734546909 0.000231107070820215
1.26379275855171 0.0002310556378395826
1.263912782556511 0.0002310029273054548
1.264032806561312 0.000230948941552297
1.264152830566113 0.0002308936829244487
1.264272854570914 0.000230837153760607
1.264392878575715 0.0002307793564072278
1.264512902580516 0.0002307202932141364
1.264632926585317 0.0002306599665282589
1.264752950590118 0.0002305983787049067
1.264872974594919 0.0002305355320971183
1.26499299859972 0.0002304714290650643
1.265113022604521 0.000230406071966642
1.265233046609322 0.000230339463166254
1.265353070614123 0.0002302716050274401
1.265473094618924 0.0002302024999171892
1.265593118623725 0.000230132150207348
1.265713142628526 0.0002300605582669428
1.265833166633327 0.000229987726471661
1.265953190638128 0.0002299136571983652
1.266073214642929 0.0002298383528247023
1.266193238647729 0.0002297618157300429
1.266313262652531 0.000229684048299165
1.266433286657331 0.0002296050529170818
1.266553310662133 0.0002295248319690419
1.266673334666933 0.0002294433878473466
1.266793358671734 0.0002293607229384982
1.266913382676535 0.0002292768396390301
1.267033406681336 0.0002291917403425759
1.267153430686137 0.0002291054274477848
1.267273454690938 0.0002290179033522876
1.267393478695739 0.0002289291704572415
1.26751350270054 0.0002288392311654489
1.267633526705341 0.0002287480878813586
1.267753550710142 0.0002286557430127886
1.267873574714943 0.0002285621989648934
1.267993598719744 0.0002284674581515251
1.268113622724545 0.0002283715229814427
1.268233646729346 0.0002282743958696743
1.268353670734147 0.0002281760792314047
1.268473694738948 0.0002280765754826029
1.268593718743749 0.000227975887041823
1.26871374274855 0.0002278740163293442
1.268833766753351 0.0002277709657681879
1.268953790758152 0.0002276667377784762
1.269073814762953 0.0002275613347889513
1.269193838767753 0.0002274547592218516
1.269313862772554 0.0002273470135095239
1.269433886777355 0.0002272381000774975
1.269553910782157 0.0002271280213569445
1.269673934786957 0.0002270167797829548
1.269793958791758 0.0002269043777856028
1.269913982796559 0.000226790817801468
1.27003400680136 0.0002266761022655617
1.270154030806161 0.0002265602336177541
1.270274054810962 0.000226443214293684
1.270394078815763 0.0002263250467365132
1.270514102820564 0.0002262057333861117
1.270634126825365 0.0002260852766853283
1.270754150830166 0.0002259636790784213
1.270874174834967 0.0002258409430085523
1.270994198839768 0.0002257170709250744
1.271114222844569 0.0002255920652720108
1.27123424684937 0.0002254659285003599
1.271354270854171 0.0002253386630565744
1.271474294858972 0.0002252102713941605
1.271594318863773 0.0002250807559635674
1.271714342868574 0.000224950119216812
1.271834366873375 0.0002248183636069301
1.271954390878176 0.0002246854915909536
1.272074414882977 0.0002245515056223101
1.272194438887778 0.0002244164081570911
1.272314462892578 0.0002242802016549147
1.272434486897379 0.0002241428885707756
1.272554510902181 0.0002240044713657807
1.272674534906981 0.0002238649525009587
1.272794558911782 0.000223724334433263
1.272914582916583 0.0002235826196286591
1.273034606921384 0.0002234398105444926
1.273154630926185 0.0002232959096478255
1.273274654930986 0.0002231509193996082
1.273394678935787 0.000223004842267138
1.273514702940588 0.0002228576807132457
1.273634726945389 0.0002227094372045233
1.27375475095019 0.0002225601142065442
1.273874774954991 0.0002224097141876243
1.273994798959792 0.0002222582396150609
1.274114822964593 0.0002221056929555242
1.274234846969394 0.0002219520766793678
1.274354870974195 0.0002217973932549071
1.274474894978996 0.0002216416451535924
1.274594918983797 0.0002214848348438963
1.274714942988598 0.0002213269647978955
1.274834966993399 0.0002211680374853949
1.2749549909982 0.0002210080553780793
1.275075015003001 0.0002208470209499844
1.275195039007802 0.0002206849366707583
1.275315063012602 0.0002205218050157685
1.275435087017403 0.0002203576284562296
1.275555111022205 0.0002201924094670393
1.275675135027005 0.0002200261505203526
1.275795159031806 0.0002198588540923204
1.275915183036607 0.000219690522656351
1.276035207041408 0.0002195211586857749
1.276155231046209 0.0002193507646569779
1.27627525505101 0.0002191793430442299
1.276395279055811 0.0002190068963231337
1.276515303060612 0.0002188334269682721
1.276635327065413 0.0002186589374572065
1.276755351070214 0.0002184834302640496
1.276875375075015 0.0002183069078638553
1.276995399079816 0.0002181293727338705
1.277115423084617 0.0002179508273493047
1.277235447089418 0.0002177712741860734
1.277355471094219 0.0002175907157208746
1.27747549509902 0.0002174091544302501
1.277595519103821 0.0002172265927889388
1.277715543108622 0.0002170430332734825
1.277835567113423 0.0002168584783609705
1.277955591118224 0.000216672930524496
1.278075615123025 0.000216486392243656
1.278195639127826 0.0002162988659909951
1.278315663132626 0.0002161103542439158
1.278435687137427 0.0002159208594772345
1.278555711142229 0.0002157303841675705
1.278675735147029 0.0002155389307882507
1.27879575915183 0.0002153465018163638
1.278915783156631 0.0002151530997252369
1.279035807161432 0.0002149587269895293
1.279155831166233 0.0002147633860844483
1.279275855171034 0.000214567079484731
1.279395879175835 0.0002143698096616665
1.279515903180636 0.000214171579091716
1.279635927185437 0.0002139723902476566
1.279755951190238 0.0002137722456014824
1.279875975195039 0.0002135711476255786
1.27999599919984 0.0002133690987926442
1.280116023204641 0.0002131661015744374
1.280236047209442 0.0002129621584436565
1.280356071214243 0.0002127572718687683
1.280476095219044 0.000212551444322706
1.280596119223845 0.0002123446782762081
1.280716143228646 0.0002121369761975059
1.280836167233447 0.000211928340555849
1.280956191238248 0.0002117187738214269
1.281076215243049 0.0002115082784611379
1.28119623924785 0.0002112968569430556
1.28131626325265 0.0002110845117354104
1.281436287257451 0.0002108712453031406
1.281556311262253 0.0002106570601137708
1.281676335267053 0.0002104419586328661
1.281796359271854 0.0002102259433243458
1.281916383276655 0.0002100090166537748
1.282036407281456 0.0002097911810837397
1.282156431286257 0.000209572439077376
1.282276455291058 0.0002093527930981316
1.282396479295859 0.0002091322456071042
1.28251650330066 0.000208910799063823
1.282636527305461 0.0002086884559302477
1.282756551310262 0.0002084652186656719
1.282876575315063 0.0002082410897289197
1.282996599319864 0.0002080160715771691
1.283116623324665 0.0002077901666683033
1.283236647329466 0.0002075633774603619
1.283356671334267 0.0002073357064062907
1.283476695339068 0.0002071071559616211
1.283596719343869 0.0002068777285811795
1.28371674334867 0.0002066474267187727
1.283836767353471 0.0002064162528253864
1.283956791358272 0.0002061842093530253
1.284076815363073 0.0002059512987513425
1.284196839367874 0.0002057175234710876
1.284316863372674 0.0002054828859612086
1.284436887377475 0.000205247388668458
1.284556911382277 0.0002050110340393542
1.284676935387078 0.0002047738245220597
1.284796959391878 0.000204535762558782
1.284916983396679 0.0002042968505958814
1.28503700740148 0.0002040570910728218
1.285157031406281 0.0002038164864353363
1.285277055411082 0.0002035750391224178
1.285397079415883 0.0002033327515736869
1.285517103420684 0.0002030896262275876
1.285637127425485 0.0002028456655225644
1.285757151430286 0.0002026008718961204
1.285877175435087 0.0002023552477819973
1.285997199439888 0.0002021087956153475
1.286117223444689 0.0002018615178292853
1.28623724744949 0.0002016134168558276
1.286357271454291 0.0002013644951258159
1.286477295459092 0.0002011147550693072
1.286597319463893 0.0002008641991143218
1.286717343468694 0.0002006128296888005
1.286837367473495 0.0002003606492195087
1.286957391478296 0.0002001076601304687
1.287077415483097 0.0001998538648457811
1.287197439487898 0.0001995992657875084
1.287317463492698 0.0001993438653778703
1.287437487497499 0.0001990876660346971
1.287557511502301 0.0001988306701787187
1.287677535507102 0.0001985728802281569
1.287797559511902 0.0001983142985960612
1.287917583516703 0.0001980549276998692
1.288037607521504 0.0001977947699508281
1.288157631526305 0.0001975338277626131
1.288277655531106 0.0001972721035453735
1.288397679535907 0.0001970095997085528
1.288517703540708 0.0001967463186593213
1.288637727545509 0.0001964822628059469
1.28875775155031 0.0001962174345529353
1.288877775555111 0.0001959518363027542
1.288997799559912 0.0001956854704596741
1.289117823564713 0.0001954183394231056
1.289237847569514 0.000195150445593009
1.289357871574315 0.0001948817913668353
1.289477895579116 0.0001946123791412525
1.289597919583917 0.0001943422113123007
1.289717943588718 0.0001940712902730426
1.289837967593519 0.0001937996184147377
1.28995799159832 0.0001935271981277048
1.290078015603121 0.0001932540318019498
1.290198039607922 0.0001929801218242641
1.290318063612722 0.0001927054705803429
1.290438087617523 0.000192430080454548
1.290558111622325 0.000192153953829596
1.290678135627126 0.0001918770930878107
1.290798159631926 0.0001915995006056387
1.290918183636727 0.0001913211787638364
1.291038207641528 0.0001910421299370474
1.291158231646329 0.0001907623565015605
1.29127825565113 0.0001904818608292759
1.291398279655931 0.0001902006452904482
1.291518303660732 0.0001899187122572116
1.291638327665533 0.0001896360640946482
1.291758351670334 0.000189352703172071
1.291878375675135 0.0001890686318525233
1.291998399679936 0.0001887838524988134
1.292118423684737 0.0001884983674709281
1.292238447689538 0.0001882121791325369
1.292358471694339 0.000187925289835868
1.29247849569914 0.0001876377019417693
1.292598519703941 0.0001873494178010575
1.292718543708742 0.0001870604397683893
1.292838567713543 0.0001867707701932488
1.292958591718344 0.000186480411425433
1.293078615723145 0.0001861893658105076
1.293198639727946 0.0001858976356950559
1.293318663732747 0.000185605223423154
1.293438687737547 0.0001853121313338617
1.293558711742349 0.0001850183617695302
1.29367873574715 0.0001847239170674169
1.29379875975195 0.0001844287995629756
1.293918783756751 0.0001841330115922878
1.294038807761552 0.0001838365554860269
1.294158831766353 0.0001835394335747093
1.294278855771154 0.0001832416481866573
1.294398879775955 0.0001829432016512894
1.294518903780756 0.0001826440962892473
1.294638927785557 0.0001823443344272065
1.294758951790358 0.0001820439183836136
1.294878975795159 0.0001817428504789526
1.29499899979996 0.0001814411330298674
1.295119023804761 0.0001811387683508072
1.295239047809562 0.0001808357587561426
1.295359071814363 0.0001805321065546015
1.295479095819164 0.0001802278140594566
1.295599119823965 0.0001799228835739499
1.295719143828766 0.0001796173174063384
1.295839167833567 0.0001793111178582174
1.295959191838368 0.0001790042872304769
1.296079215843169 0.000178696827823693
1.29619923984797 0.000178388741933818
1.296319263852771 0.0001780800318560988
1.296439287857571 0.0001777706998831955
1.296559311862372 0.0001774607483077682
1.296679335867173 0.0001771501794157373
1.296799359871974 0.0001768389954983514
1.296919383876775 0.0001765271988364368
1.297039407881576 0.0001762147917155207
1.297159431886377 0.0001759017764135292
1.297279455891178 0.0001755881552105034
1.297399479895979 0.0001752739303814693
1.29751950390078 0.0001749591042031757
1.297639527905581 0.0001746436789456328
1.297759551910382 0.0001743276568786148
1.297879575915183 0.0001740110402727572
1.297999599919984 0.0001736938313903896
1.298119623924785 0.0001733760324958774
1.298239647929586 0.0001730576458510791
1.298359671934387 0.0001727386737158932
1.298479695939188 0.000172419118346143
1.298599719943989 0.0001720989819969463
1.29871974394879 0.0001717782669204427
1.298839767953591 0.0001714569753693197
1.298959791958392 0.0001711351095871746
1.299079815963193 0.0001708126718248135
1.299199839967994 0.0001704896643219932
1.299319863972795 0.0001701660893250521
1.299439887977595 0.0001698419490677907
1.299559911982396 0.0001695172457908266
1.299679935987197 0.0001691919817269402
1.299799959991998 0.0001688661591093823
1.299919983996799 0.0001685397801691306
1.3000400080016 0.0001682128471323035
1.300160032006401 0.0001678853622272136
1.300280056011202 0.0001675573276744155
1.300400080016003 0.0001672287456968134
1.300520104020804 0.0001668996185115129
1.300640128025605 0.0001665699483373429
1.300760152030406 0.0001662397373860794
1.300880176035207 0.0001659089878720839
1.301000200040008 0.0001655777020023515
1.301120224044809 0.0001652458819846603
1.30124024804961 0.0001649135300249074
1.301360272054411 0.0001645806483238176
1.301480296059212 0.0001642472390844662
1.301600320064013 0.0001639133044998975
1.301720344068814 0.0001635788467698948
1.301840368073615 0.0001632438680852291
1.301960392078416 0.0001629083706363574
1.302080416083217 0.0001625723566134234
1.302200440088018 0.0001622358281999873
1.302320464092819 0.0001618987875821169
1.302440488097619 0.0001615612369372593
1.30256051210242 0.0001612231784478768
1.302680536107221 0.0001608846142862441
1.302800560112022 0.0001605455466294152
1.302920584116823 0.0001602059776473131
1.303040608121624 0.0001598659095085279
1.303160632126425 0.0001595253443803959
1.303280656131226 0.0001591842844272746
1.303400680136027 0.0001588427318091336
1.303520704140828 0.0001585006886860978
1.303640728145629 0.0001581581572150011
1.30376075215043 0.0001578151395494643
1.303880776155231 0.0001574716378424802
1.304000800160032 0.0001571276542406943
1.304120824164833 0.0001567831908943559
1.304240848169634 0.0001564382499456432
1.304360872174435 0.0001560928335353229
1.304480896179236 0.0001557469438051804
1.304600920184037 0.0001554005828896338
1.304720944188838 0.0001550537529240421
1.304840968193639 0.0001547064560415693
1.30496099219844 0.0001543586943680911
1.305081016203241 0.0001540104700330875
1.305201040208042 0.0001536617851603962
1.305321064212843 0.0001533126418706413
1.305441088217643 0.0001529630422831147
1.305561112222444 0.0001526129885145997
1.305681136227245 0.0001522624826785101
1.305801160232047 0.0001519115268870835
1.305921184236847 0.0001515601232486391
1.306041208241648 0.0001512082738708686
1.306161232246449 0.0001508559808555865
1.30628125625125 0.0001505032463055467
1.306401280256051 0.0001501500723174688
1.306521304260852 0.0001497964609886991
1.306641328265653 0.0001494424144121169
1.306761352270454 0.0001490879346795037
1.306881376275255 0.0001487330238777036
1.307001400280056 0.000148377684092777
1.307121424284857 0.0001480219174080412
1.307241448289658 0.0001476657259041483
1.307361472294459 0.0001473091116582237
1.30748149629926 0.0001469520767454342
1.307601520304061 0.0001465946232381237
1.307721544308862 0.0001462367532084015
1.307841568313663 0.0001458784687196781
1.307961592318464 0.0001455197718395164
1.308081616323265 0.000145160664629367
1.308201640328066 0.0001448011491475455
1.308321664332867 0.0001444412274522099
1.308441688337667 0.0001440809015946225
1.308561712342468 0.0001437201736309814
1.308681736347269 0.0001433590456056518
1.308801760352071 0.0001429975195666816
1.308921784356871 0.0001426355975567893
1.309041808361672 0.0001422732816164993
1.309161832366473 0.0001419105737855511
1.309281856371274 0.0001415474760970238
1.309401880376075 0.0001411839905854845
1.309521904380876 0.0001408201192792307
1.309641928385677 0.0001404558642071087
1.309761952390478 0.0001400912273929483
1.309881976395279 0.0001397262108579147
1.31000200040008 0.0001393608166224679
1.310122024404881 0.0001389950467013467
1.310242048409682 0.0001386289031110133
1.310362072414483 0.0001382623878598579
1.310482096419284 0.0001378955029597973
1.310602120424085 0.0001375282504116197
1.310722144428886 0.0001371606322225385
1.310842168433687 0.0001367926503900507
1.310962192438488 0.0001364243069124353
1.311082216443289 0.0001360556037849152
1.31120224044809 0.0001356865429986381
1.311322264452891 0.0001353171265439675
1.311442288457692 0.0001349473564049972
1.311562312462493 0.0001345772345686421
1.311682336467293 0.0001342067630143719
1.311802360472095 0.0001338359437204019
1.311922384476895 0.0001334647786617346
1.312042408481696 0.0001330932698122743
1.312162432486497 0.000132721419141302
1.312282456491298 0.0001323492286156688
1.312402480496099 0.0001319767002002662
1.3125225045009 0.0001316038358577914
1.312642528505701 0.0001312306375445933
1.312762552510502 0.000130857107219058
1.312882576515303 0.0001304832468333808
1.313002600520104 0.0001301090583393642
1.313122624524905 0.0001297345436826201
1.313242648529706 0.0001293597048115805
1.313362672534507 0.0001289845436644904
1.313482696539308 0.0001286090621828851
1.313602720544109 0.000128233262302814
1.31372274454891 0.0001278571459586811
1.313842768553711 0.0001274807150815194
1.313962792558512 0.0001271039715981308
1.314082816563313 0.0001267269174367265
1.314202840568114 0.0001263495545167412
1.314322864572915 0.0001259718847595681
1.314442888577716 0.0001255939100822109
1.314562912582517 0.0001252156323983046
1.314682936587317 0.0001248370536193666
1.314802960592119 0.0001244581756542506
1.314922984596919 0.0001240790004082044
1.31504300860172 0.0001236995297849871
1.315163032606521 0.0001233197656832633
1.315283056611322 0.000122939710000443
1.315403080616123 0.0001225593646322914
1.315523104620924 0.0001221787314690864
1.315643128625725 0.0001217978124001661
1.315763152630526 0.0001214166093105578
1.315883176635327 0.0001210351240852884
1.316003200640128 0.0001206533586020966
1.316123224644929 0.0001202713147389556
1.31624324864973 0.0001198889943725846
1.316363272654531 0.0001195063993716311
1.316483296659332 0.0001191235316070142
1.316603320664133 0.0001187403929424435
1.316723344668934 0.0001183569852435087
1.316843368673735 0.0001179733103683545
1.316963392678536 0.0001175893701766931
1.317083416683337 0.0001172051665215745
1.317203440688138 0.0001168207012550298
1.317323464692939 0.0001164359762247016
1.31744348869774 0.0001160509932785454
1.317563512702541 0.0001156657542581689
1.317683536707341 0.0001152802610043953
1.317803560712143 0.0001148945153548348
1.317923584716943 0.0001145085191438847
1.318043608721744 0.000114122274202258
1.318163632726545 0.0001137357823589438
1.318283656731346 0.0001133490454402662
1.318403680736147 0.0001129620652701197
1.318523704740948 0.0001125748436653453
1.318643728745749 0.000112187382447643
1.31876375275055 0.0001117996834285242
1.318883776755351 0.0001114117484198136
1.319003800760152 0.0001110235792307499
1.319123824764953 0.0001106351776643799
1.319243848769754 0.000110246545527434
1.319363872774555 0.0001098576846184127
1.319483896779356 0.0001094685967337802
1.319603920784157 0.0001090792836673347
1.319723944788958 0.0001086897472110722
1.319843968793759 0.0001082999891532265
1.31996399279856 0.0001079100112788967
1.320084016803361 0.0001075198153704386
1.320204040808162 0.0001071294032093456
1.320324064812963 0.0001067387765701365
1.320444088817764 0.0001063479372276428
1.320564112822564 0.0001059568869529345
1.320684136827365 0.0001055656275127707
1.320804160832167 0.000105174160674224
1.320924184836967 0.0001047824881992728
1.321044208841768 0.0001043906118462119
1.321164232846569 0.0001039985333725519
1.32128425685137 0.0001036062545304748
1.321404280856171 0.0001032137770721614
1.321524304860972 0.0001028211027439156
1.321644328865773 0.0001024282332925106
1.321764352870574 0.0001020351704563343
1.321884376875375 0.0001016419159787112
1.322004400880176 0.0001012484715930914
1.322124424884977 0.0001008548390336301
1.322244448889778 0.0001004610200300151
1.322364472894579 0.0001000670163100534
1.32248449689938 9.967282959724117e-05
1.322604520904181 9.927846161483923e-05
1.322724544908982 9.88839140807795e-05
1.322844568913783 9.848918870883972e-05
1.322964592918584 9.809428721397305e-05
1.323084616923385 9.769921130658703e-05
1.323204640928186 9.730396269097648e-05
1.323324664932987 9.690854307425669e-05
1.323444688937788 9.65129541547659e-05
1.323564712942588 9.611719763209606e-05
1.323684736947389 9.572127520152811e-05
1.323804760952191 9.532518855552186e-05
1.323924784956991 9.492893938277553e-05
1.324044808961792 9.453252937073222e-05
1.324164832966593 9.413596020252558e-05
1.324284856971394 9.373923355838875e-05
1.324404880976195 9.334235111683073e-05
1.324524904980996 9.294531455173663e-05
1.324644928985797 9.254812553753936e-05
1.324764952990598 9.215078573919001e-05
1.324884976995399 9.175329682500858e-05
1.3250050010002 9.135566045916111e-05
1.325125025005001 9.095787830040657e-05
1.325245049009802 9.055995200617125e-05
1.325365073014603 9.016188322980572e-05
1.325485097019404 8.976367362520911e-05
1.325605121024205 8.936532483954083e-05
1.325725145029006 8.896683851862749e-05
1.325845169033807 8.856821630437728e-05
1.325965193038608 8.816945983720875e-05
1.326085217043409 8.77705707549547e-05
1.32620524104821 8.737155068823728e-05
1.326325265053011 8.697240127206696e-05
1.326445289057812 8.657312413150178e-05
1.326565313062612 8.617372089371482e-05
1.326685337067413 8.577419317960982e-05
1.326805361072215 8.53745426089931e-05
1.326925385077015 8.497477079767397e-05
1.327045409081816 8.457487936020751e-05
1.327165433086617 8.417486990550617e-05
1.327285457091418 8.37747440411496e-05
1.327405481096219 8.337450337409048e-05
1.32752550510102 8.297414950391468e-05
1.327645529105821 8.257368403091323e-05
1.327765553110622 8.217310854910711e-05
1.327885577115423 8.177242465298749e-05
1.328005601120224 8.137163393265678e-05
1.328125625125025 8.097073797390683e-05
1.328245649129826 8.056973836151027e-05
1.328365673134627 8.016863667694812e-05
1.328485697139428 7.976743449966346e-05
1.328605721144229 7.936613340251699e-05
1.32872574514903 7.89647349599353e-05
1.328845769153831 7.856324074101653e-05
1.328965793158632 7.816165231289914e-05
1.329085817163433 7.775997123833269e-05
1.329205841168234 7.73581990778723e-05
1.329325865173035 7.695633739113235e-05
1.329445889177836 7.655438773122245e-05
1.329565913182637 7.615235165250575e-05
1.329685937187437 7.575023070213544e-05
1.329805961192238 7.534802642742127e-05
1.329925985197039 7.494574036963818e-05
1.33004600920184 7.454337407178498e-05
1.330166033206641 7.414092907035592e-05
1.330286057211442 7.373840689910195e-05
1.330406081216243 7.333580909177364e-05
1.330526105221044 7.293313717506852e-05
1.330646129225845 7.253039267537016e-05
1.330766153230646 7.212757711530037e-05
1.330886177235447 7.172469201661839e-05
1.331006201240248 7.132173889387382e-05
1.331126225245049 7.091871926279108e-05
1.33124624924985 7.051563463415744e-05
1.331366273254651 7.011248651664398e-05
1.331486297259452 6.970927641578649e-05
1.331606321264253 6.930600583367273e-05
1.331726345269054 6.890267626988232e-05
1.331846369273855 6.849928922046799e-05
1.331966393278656 6.80958461817173e-05
1.332086417283457 6.769234864262947e-05
1.332206441288258 6.728879809071457e-05
1.332326465293059 6.68851960128551e-05
1.33244648929786 6.648154388966414e-05
1.332566513302661 6.607784320159802e-05
1.332686537307461 6.567409542480205e-05
1.332806561312262 6.527030203228699e-05
1.332926585317063 6.486646449400698e-05
1.333046609321864 6.446258427905365e-05
1.333166633326665 6.405866285228661e-05
1.333286657331466 6.365470167488215e-05
1.333406681336267 6.325070220558646e-05
1.333526705341068 6.284666590157837e-05
1.333646729345869 6.244259421580499e-05
1.33376675335067 6.203848859721568e-05
1.333886777355471 6.163435049507358e-05
1.334006801360272 6.123018135315551e-05
1.334126825365073 6.082598261335743e-05
1.334246849369874 6.042175571404853e-05
1.334366873374675 6.001750209132479e-05
1.334486897379476 5.961322317861775e-05
1.334606921384277 5.920892040449979e-05
1.334726945389078 5.880459519879673e-05
1.334846969393879 5.840024898396794e-05
1.33496699339868 5.799588318262904e-05
1.335087017403481 5.759149921136129e-05
1.335207041408282 5.718709848854761e-05
1.335327065413083 5.678268242551854e-05
1.335447089417884 5.637825243180091e-05
1.335567113422685 5.597380991582474e-05
1.335687137427485 5.556935628084732e-05
1.335807161432286 5.516489292918555e-05
1.335927185437087 5.476042125743478e-05
1.336047209441888 5.43559426633661e-05
1.336167233446689 5.395145853801048e-05
1.33628725745149 5.35469702717716e-05
1.336407281456291 5.314247925332913e-05
1.336527305461092 5.273798686368209e-05
1.336647329465893 5.233349448696416e-05
1.336767353470694 5.192900349955055e-05
1.336887377475495 5.15245152781292e-05
1.337007401480296 5.112003119531335e-05
1.337127425485097 5.071555262073716e-05
1.337247449489898 5.031108092105757e-05
1.337367473494699 4.99066174610497e-05
1.3374874974995 4.950216360243226e-05
1.337607521504301 4.909772070096794e-05
1.337727545509102 4.869329011492694e-05
1.337847569513903 4.828887319591774e-05
1.337967593518704 4.788447129437323e-05
1.338087617523505 4.748008575696435e-05
1.338207641528306 4.707571792761905e-05
1.338327665533107 4.66713691484623e-05
1.338447689537908 4.62670407564469e-05
1.338567713542709 4.586273408946555e-05
1.338687737547509 4.545845047827941e-05
1.33880776155231 4.505419125380603e-05
1.338927785557111 4.46499577435147e-05
1.339047809561912 4.424575127017219e-05
1.339167833566713 4.384157315803403e-05
1.339287857571514 4.343742472187335e-05
1.339407881576315 4.303330728171316e-05
1.339527905581116 4.262922214738883e-05
1.339647929585917 4.222517063092972e-05
1.339767953590718 4.182115403809539e-05
1.339887977595519 4.141717367393993e-05
1.34000800160032 4.10132308414795e-05
1.340128025605121 4.060932683738269e-05
1.340248049609922 4.020546296004126e-05
1.340368073614723 3.980164050008889e-05
1.340488097619524 3.939786075105825e-05
1.340608121624325 3.899412499746993e-05
1.340728145629126 3.859043452564635e-05
1.340848169633927 3.81867906183046e-05
1.340968193638728 3.778319455298997e-05
1.341088217643529 3.737964760662007e-05
1.34120824164833 3.697615105430964e-05
1.341328265653131 3.657270616466917e-05
1.341448289657932 3.616931420623017e-05
1.341568313662733 3.576597644454631e-05
1.341688337667533 3.536269414195734e-05
1.341808361672334 3.495946855829578e-05
1.341928385677135 3.455630094963164e-05
1.342048409681936 3.415319257085941e-05
1.342168433686737 3.375014467154431e-05
1.342288457691538 3.334715850219188e-05
1.342408481696339 3.29442353078215e-05
1.34252850570114 3.254137632992576e-05
1.342648529705941 3.213858281117268e-05
1.342768553710742 3.173585598537457e-05
1.342888577715543 3.133319709018303e-05
1.343008601720344 3.09306073561187e-05
1.343128625725145 3.052808801236914e-05
1.343248649729946 3.012564028451694e-05
1.343368673734747 2.972326539657742e-05
1.343488697739548 2.932096456950868e-05
1.343608721744349 2.891873901894031e-05
1.34372874574915 2.851658996371397e-05
1.343848769753951 2.811451861248407e-05
1.343968793758752 2.771252617821434e-05
1.344088817763553 2.731061386626712e-05
1.344208841768354 2.690878287957495e-05
1.344328865773155 2.65070344213835e-05
1.344448889777956 2.610536968874731e-05
1.344568913782757 2.570378987817191e-05
1.344688937787557 2.530229618302807e-05
1.344808961792358 2.490088979323821e-05
1.344928985797159 2.449957189660839e-05
1.34504900980196 2.409834367804501e-05
1.345169033806761 2.36972063189276e-05
1.345289057811562 2.329616099961684e-05
1.345409081816363 2.289520889678953e-05
1.345529105821164 2.249435118343935e-05
1.345649129825965 2.209358903154062e-05
1.345769153830766 2.169292360875774e-05
1.345889177835567 2.129235608103029e-05
1.346009201840368 2.089188761327897e-05
1.346129225845169 2.049151936290115e-05
1.34624924984997 2.009125248980146e-05
1.346369273854771 1.969108814596946e-05
1.346489297859572 1.929102748676385e-05
1.346609321864373 1.889107165884484e-05
1.346729345869174 1.849122181145843e-05
1.346849369873975 1.809147908624811e-05
1.346969393878776 1.769184462579839e-05
1.347089417883577 1.729231956877459e-05
1.347209441888378 1.689290505141283e-05
1.347329465893179 1.649360220516834e-05
1.34744948989798 1.609441216157446e-05
1.347569513902781 1.569533604965662e-05
1.347689537907582 1.529637499083853e-05
1.347809561912382 1.489753011218568e-05
1.347929585917183 1.449880252963577e-05
1.348049609921984 1.410019336273042e-05
1.348169633926785 1.370170372395886e-05
1.348289657931586 1.330333472698451e-05
1.348409681936387 1.290508747810533e-05
1.348529705941188 1.250696308534187e-05
1.348649729945989 1.210896265318867e-05
1.34876975395079 1.171108728073238e-05
1.348889777955591 1.131333806643295e-05
1.349009801960392 1.091571610765209e-05
1.349129825965193 1.051822249595289e-05
1.349249849969994 1.012085832133058e-05
1.349369873974795 9.723624672369428e-06
1.349489897979596 9.326522632481478e-06
1.349609921984397 8.929553286253624e-06
1.349729945989198 8.532717712709124e-06
1.349849969993999 8.136016986403489e-06
1.3499699939988 7.739452184008124e-06
1.350090018003601 7.343024377727115e-06
1.350210042008402 6.946734634592592e-06
1.350330066013202 6.550584022184376e-06
1.350450090018004 6.154573604790925e-06
1.350570114022805 5.75870444340894e-06
1.350690138027606 5.362977594568249e-06
1.350810162032406 4.967394116914134e-06
1.350930186037207 4.571955061568285e-06
1.351050210042008 4.176661480984568e-06
1.351170234046809 3.781514421660808e-06
1.35129025805161 3.386514929467303e-06
1.351410282056411 2.991664046904935e-06
1.351530306061212 2.596962814906105e-06
1.351650330066013 2.20241227048555e-06
1.351770354070814 1.808013447600981e-06
1.351890378075615 1.41376738091525e-06
1.352010402080416 1.019675097410979e-06
1.352130426085217 6.257376257947814e-07
1.352250450090018 2.319559907759119e-07
1.352370474094819 -1.616687866975516e-07
1.35249049809962 -5.551356872457603e-07
1.352610522104421 -9.484436939179481e-07
1.352730546109222 -1.34159179282043e-06
1.352850570114023 -1.734578972018378e-06
1.352970594118824 -2.127404222399042e-06
1.353090618123625 -2.52006653782723e-06
1.353210642128426 -2.912564916321494e-06
1.353330666133227 -3.304898353706983e-06
1.353450690138028 -3.697065853331716e-06
1.353570714142829 -4.08906641870057e-06
1.35369073814763 -4.480899056453937e-06
1.35381076215243 -4.872562773937343e-06
1.353930786157231 -5.264056586489915e-06
1.354050810162032 -5.655379505846133e-06
1.354170834166833 -6.046530548913322e-06
1.354290858171634 -6.43750873643842e-06
1.354410882176435 -6.828313087993826e-06
1.354530906181236 -7.218942630047737e-06
1.354650930186037 -7.609396389930909e-06
1.354770954190838 -7.99967339536635e-06
1.354890978195639 -8.389772679405949e-06
1.35501100220044 -8.779693276904572e-06
1.355131026205241 -9.169434224440999e-06
1.355251050210042 -9.558994561885977e-06
1.355371074214843 -9.948373333812248e-06
1.355491098219644 -1.033756958079639e-05
1.355611122224445 -1.072658235375934e-05
1.355731146229246 -1.111541070009593e-05
1.355851170234047 -1.15040536740975e-05
1.355971194238848 -1.189251033005543e-05
1.356091218243649 -1.228077972500426e-05
1.35621124224845 -1.266886091880021e-05
1.356331266253251 -1.305675297498266e-05
1.356451290258052 -1.344445495724788e-05
1.356571314262853 -1.383196593383811e-05
1.356691338267654 -1.421928497393605e-05
1.356811362272454 -1.460641115048581e-05
1.356931386277255 -1.499334353995861e-05
1.357051410282056 -1.538008121671006e-05
1.357171434286857 -1.57666232639512e-05
1.357291458291658 -1.615296876199393e-05
1.357411482296459 -1.653911679655761e-05
1.35753150630126 -1.692506645547766e-05
1.357651530306061 -1.731081682721683e-05
1.357771554310862 -1.769636700564522e-05
1.357891578315663 -1.808171608510347e-05
1.358011602320464 -1.846686316353711e-05
1.358131626325265 -1.885180733920596e-05
1.358251650330066 -1.923654771710885e-05
1.358371674334867 -1.962108339879713e-05
1.358491698339668 -2.000541349271864e-05
1.358611722344469 -2.038953711045591e-05
1.35873174634927 -2.077345336147608e-05
1.358851770354071 -2.11571613630043e-05
1.358971794358872 -2.154066022897544e-05
1.359091818363673 -2.192394908178729e-05
1.359211842368474 -2.230702704195767e-05
1.359331866373275 -2.268989323345235e-05
1.359451890378076 -2.307254678509618e-05
1.359571914382877 -2.345498682391217e-05
1.359691938387678 -2.383721248295729e-05
1.359811962392478 -2.421922289607259e-05
1.359931986397279 -2.460101719937199e-05
1.36005201040208 -2.498259453280959e-05
1.360172034406881 -2.536395403767203e-05
1.360292058411682 -2.574509485681337e-05
1.360412082416483 -2.612601613755481e-05
1.360532106421284 -2.650671702831513e-05
1.360652130426085 -2.688719667900192e-05
1.360772154430886 -2.726745424610615e-05
1.360892178435687 -2.764748888243555e-05
1.361012202440488 -2.802729974824287e-05
1.361132226445289 -2.840688600346789e-05
1.36125225045009 -2.878624681102833e-05
1.361372274454891 -2.916538133760375e-05
1.361492298459692 -2.954428874987394e-05
1.361612322464493 -2.992296821906431e-05
1.361732346469294 -3.030141891640017e-05
1.361852370474095 -3.067964001937675e-05
1.361972394478896 -3.105763070313835e-05
1.362092418483697 -3.143539014949045e-05
1.362212442488498 -3.181291753961227e-05
1.362332466493299 -3.219021205773927e-05
1.3624524904981 -3.256727289155503e-05
1.362572514502901 -3.294409922960585e-05
1.362692538507702 -3.332069026506163e-05
1.362812562512502 -3.369704519077885e-05
1.362932586517303 -3.4073163204395e-05
1.363052610522104 -3.444904350284219e-05
1.363172634526905 -3.482468528806833e-05
1.363292658531706 -3.520008776429404e-05
1.363412682536507 -3.557525013668069e-05
1.363532706541308 -3.595017161399474e-05
1.363652730546109 -3.632485140555133e-05
1.36377275455091 -3.669928872575958e-05
1.363892778555711 -3.707348278887244e-05
1.364012802560512 -3.744743281212071e-05
1.364132826565313 -3.782113801634011e-05
1.364252850570114 -3.819459762346421e-05
1.364372874574915 -3.856781085769899e-05
1.364492898579716 -3.894077694521006e-05
1.364612922584517 -3.93134951167867e-05
1.364732946589318 -3.968596460282675e-05
1.364852970594119 -4.005818463756803e-05
1.36497299459892 -4.043015445618919e-05
1.365093018603721 -4.080187329888421e-05
1.365213042608522 -4.117334040404529e-05
1.365333066613323 -4.15445550162555e-05
1.365453090618124 -4.191551638072513e-05
1.365573114622925 -4.22862237445456e-05
1.365693138627726 -4.265667635794299e-05
1.365813162632527 -4.302687347349457e-05
1.365933186637327 -4.339681434487539e-05
1.366053210642128 -4.376649822858144e-05
1.366173234646929 -4.413592438502738e-05
1.36629325865173 -4.450509207454977e-05
1.366413282656531 -4.487400056046308e-05
1.366533306661332 -4.524264911023596e-05
1.366653330666133 -4.561103698882911e-05
1.366773354670934 -4.59791634706857e-05
1.366893378675735 -4.634702782468537e-05
1.367013402680536 -4.671462932848487e-05
1.367133426685337 -4.70819672570769e-05
1.367253450690138 -4.744904089250696e-05
1.367373474694939 -4.781584951407825e-05
1.36749349869974 -4.818239240665831e-05
1.367613522704541 -4.854866885683844e-05
1.367733546709342 -4.891467815168087e-05
1.367853570714143 -4.92804195838901e-05
1.367973594718944 -4.964589244350668e-05
1.368093618723745 -5.001109602911289e-05
1.368213642728546 -5.037602963513828e-05
1.368333666733347 -5.074069256235984e-05
1.368453690738148 -5.110508411233882e-05
1.368573714742949 -5.146920358953585e-05
1.36869373874775 -5.183305029958767e-05
1.368813762752551 -5.219662355118721e-05
1.368933786757351 -5.255992265584892e-05
1.369053810762152 -5.292294692477399e-05
1.369173834766953 -5.328569567394415e-05
1.369293858771754 -5.364816822122214e-05
1.369413882776555 -5.401036388462748e-05
1.369533906781356 -5.437228198727418e-05
1.369653930786157 -5.473392185219752e-05
1.369773954790958 -5.509528280533289e-05
1.369893978795759 -5.545636417535862e-05
1.37001400280056 -5.581716529275559e-05
1.370134026805361 -5.617768549027761e-05
1.370254050810162 -5.653792410248116e-05
1.370374074814963 -5.689788046611704e-05
1.370494098819764 -5.725755392013069e-05
1.370614122824565 -5.76169438068374e-05
1.370734146829366 -5.797604946792563e-05
1.370854170834167 -5.833487025205877e-05
1.370974194838968 -5.869340550398218e-05
1.371094218843769 -5.905165457525914e-05
1.37121424284857 -5.94096168176884e-05
1.371334266853371 -5.976729158526293e-05
1.371454290858172 -6.012467823503237e-05
1.371574314862973 -6.048177612412492e-05
1.371694338867774 -6.083858461578134e-05
1.371814362872575 -6.119510307002994e-05
1.371934386877375 -6.155133085363856e-05
1.372054410882176 -6.190726733353183e-05
1.372174434886977 -6.226291187898578e-05
1.372294458891778 -6.261826386029517e-05
1.372414482896579 -6.29733226520655e-05
1.37253450690138 -6.332808762960737e-05
1.372654530906181 -6.368255817042595e-05
1.372774554910982 -6.403673365523976e-05
1.372894578915783 -6.439061346500244e-05
1.373014602920584 -6.474419698435124e-05
1.373134626925385 -6.509748359862876e-05
1.373254650930186 -6.545047269748796e-05
1.373374674934987 -6.580316367066042e-05
1.373494698939788 -6.615555590983691e-05
1.373614722944589 -6.650764881156729e-05
1.37373474694939 -6.685944177036414e-05
1.373854770954191 -6.721093418716608e-05
1.373974794958992 -6.756212546016927e-05
1.374094818963793 -6.79130149949362e-05
1.374214842968594 -6.826360219436567e-05
1.374334866973395 -6.86138864671552e-05
1.374454890978196 -6.896386722121918e-05
1.374574914982997 -6.931354386886056e-05
1.374694938987798 -6.966291582316613e-05
1.374814962992599 -7.001198249785006e-05
1.374934986997399 -7.036074331289551e-05
1.3750550110022 -7.070919768601397e-05
1.375175035007001 -7.105734504001001e-05
1.375295059011802 -7.140518479714066e-05
1.375415083016603 -7.175271638373769e-05
1.375535107021404 -7.209993922762207e-05
1.375655131026205 -7.244685275763404e-05
1.375775155031006 -7.279345640770746e-05
1.375895179035807 -7.313974960895537e-05
1.376015203040608 -7.348573179923057e-05
1.376135227045409 -7.383140241513197e-05
1.37625525105021 -7.417676089741226e-05
1.376375275055011 -7.452180668674608e-05
1.376495299059812 -7.486653922819638e-05
1.376615323064613 -7.521095796839392e-05
1.376735347069414 -7.555506235295096e-05
1.376855371074215 -7.589885183437569e-05
1.376975395079016 -7.624232586313962e-05
1.377095419083817 -7.65854838936324e-05
1.377215443088618 -7.69283253825164e-05
1.377335467093419 -7.727084978676793e-05
1.37745549109822 -7.761305656720313e-05
1.377575515103021 -7.795494518495214e-05
1.377695539107822 -7.829651510474984e-05
1.377815563112623 -7.863776579250689e-05
1.377935587117423 -7.897869671601497e-05
1.378055611122224 -7.931930734533849e-05
1.378175635127025 -7.965959715289312e-05
1.378295659131827 -7.999956561078118e-05
1.378415683136627 -8.033921219619898e-05
1.378535707141428 -8.067853638767522e-05
1.378655731146229 -8.101753766397403e-05
1.37877575515103 -8.135621550722926e-05
1.378895779155831 -8.169456940059389e-05
1.379015803160632 -8.203259883129598e-05
1.379135827165433 -8.237030328476156e-05
1.379255851170234 -8.270768225323442e-05
1.379375875175035 -8.304473522582408e-05
1.379495899179836 -8.338146169814458e-05
1.379615923184637 -8.371786116361599e-05
1.379735947189438 -8.405393312067376e-05
1.379855971194239 -8.438967706939944e-05
1.37997599519904 -8.472509250893424e-05
1.380096019203841 -8.506017894500243e-05
1.380216043208642 -8.539493588089881e-05
1.380336067213443 -8.572936282422918e-05
1.380456091218244 -8.606345928471449e-05
1.380576115223045 -8.639722477144971e-05
1.380696139227846 -8.673065879830991e-05
1.380816163232647 -8.706376088073775e-05
1.380936187237447 -8.739653053394099e-05
1.381056211242248 -8.772896727704607e-05
1.381176235247049 -8.80610706315302e-05
1.381296259251851 -8.83928401175388e-05
1.381416283256651 -8.872427526140849e-05
1.381536307261452 -8.905537558783006e-05
1.381656331266253 -8.938614062549136e-05
1.381776355271054 -8.971656990409919e-05
1.381896379275855 -9.004666295477122e-05
1.382016403280656 -9.037641931324869e-05
1.382136427285457 -9.070583851307848e-05
1.382256451290258 -9.103492009243206e-05
1.382376475295059 -9.136366359104774e-05
1.38249649929986 -9.169206854842917e-05
1.382616523304661 -9.202013450925232e-05
1.382736547309462 -9.23478610183498e-05
1.382856571314263 -9.267524762243565e-05
1.382976595319064 -9.300229386885078e-05
1.383096619323865 -9.332899930955986e-05
1.383216643328666 -9.365536349582224e-05
1.383336667333467 -9.398138598344304e-05
1.383456691338268 -9.430706632587649e-05
1.383576715343069 -9.463240408308127e-05
1.38369673934787 -9.495739881478113e-05
1.383816763352671 -9.52820500814054e-05
1.383936787357471 -9.560635744753684e-05
1.384056811362272 -9.593032047658303e-05
1.384176835367073 -9.625393873743731e-05
1.384296859371875 -9.657721179836629e-05
1.384416883376675 -9.690013922959575e-05
1.384536907381476 -9.722272060456483e-05
1.384656931386277 -9.754495549663441e-05
1.384776955391078 -9.786684348222176e-05
1.384896979395879 -9.818838413923336e-05
1.38501700340068 -9.850957704855387e-05
1.385137027405481 -9.883042179036248e-05
1.385257051410282 -9.915091794875738e-05
1.385377075415083 -9.947106510783644e-05
1.385497099419884 -9.979086285592949e-05
1.385617123424685 -0.0001001103107808968
1.385737147429486 -0.0001004294084744383
1.385857171434287 -0.0001007481555273138
1.385977195439088 -0.0001010665515344368
1.386097219443889 -0.0001013845960920533
1.38621724344869 -0.0001017022887973492
1.386337267453491 -0.0001020196292502542
1.386457291458292 -0.0001023366170510895
1.386577315463093 -0.0001026532518032331
1.386697339467894 -0.0001029695331124921
1.386817363472695 -0.0001032854605831851
1.386937387477496 -0.0001036010338259
1.387057411482296 -0.0001039162524491875
1.387177435487097 -0.0001042311160656734
1.387297459491899 -0.000104545624288062
1.387417483496699 -0.0001048597767324276
1.3875375075015 -0.0001051735730156283
1.387657531506301 -0.0001054870127559329
1.387777555511102 -0.0001058000955747451
1.387897579515903 -0.0001061128210933901
1.388017603520704 -0.0001064251889364852
1.388137627525505 -0.0001067371987296662
1.388257651530306 -0.0001070488500999012
1.388377675535107 -0.0001073601426773718
1.388497699539908 -0.000107671076091476
1.388617723544709 -0.0001079816499760004
1.38873774754951 -0.0001082918639647317
1.388857771554311 -0.0001086017176948265
1.388977795559112 -0.0001089112108016394
1.389097819563913 -0.0001092203429269509
1.389217843568714 -0.0001095291137105826
1.389337867573515 -0.0001098375227968232
1.389457891578316 -0.0001101455698279239
1.389577915583117 -0.0001104532544525621
1.389697939587918 -0.0001107605763172213
1.389817963592719 -0.0001110675350717546
1.38993798759752 -0.0001113741303675046
1.39005801160232 -0.0001116803618582429
1.390178035607121 -0.0001119862291972715
1.390298059611923 -0.0001122917320420458
1.390418083616723 -0.0001125968700501779
1.390538107621524 -0.0001129016428820232
1.390658131626325 -0.0001132060501973886
1.390778155631126 -0.0001135100916605478
1.390898179635927 -0.0001138137669356182
1.391018203640728 -0.0001141170756900087
1.391138227645529 -0.0001144200175904227
1.39125825165033 -0.0001147225923072476
1.391378275655131 -0.0001150247995114971
1.391498299659932 -0.0001153266388768503
1.391618323664733 -0.0001156281100771427
1.391738347669534 -0.0001159292127884825
1.391858371674335 -0.0001162299466898781
1.391978395679136 -0.0001165303114599456
1.392098419683937 -0.0001168303067793392
1.392218443688738 -0.0001171299323323178
1.392338467693539 -0.0001174291878026707
1.39245849169834 -0.0001177280728752056
1.392578515703141 -0.0001180265872396677
1.392698539707942 -0.0001183247305846269
1.392818563712743 -0.0001186225026001418
1.392938587717544 -0.0001189199029796415
1.393058611722344 -0.0001192169314169466
1.393178635727145 -0.0001195135876079156
1.393298659731946 -0.0001198098712493476
1.393418683736747 -0.0001201057820409411
1.393538707741548 -0.0001204013196828652
1.393658731746349 -0.0001206964838771698
1.39377875575115 -0.0001209912743281775
1.393898779755951 -0.0001212856907403683
1.394018803760752 -0.0001215797328213562
1.394138827765553 -0.0001218734002794612
1.394258851770354 -0.0001221666928243355
1.394378875775155 -0.0001224596101683741
1.394498899779956 -0.0001227521520236591
1.394618923784757 -0.0001230443181065823
1.394738947789558 -0.0001233361081318122
1.394858971794359 -0.0001236275218187974
1.39497899579916 -0.0001239185588855762
1.395099019803961 -0.000124209219054732
1.395219043808762 -0.0001244995020476732
1.395339067813563 -0.0001247894075898834
1.395459091818364 -0.000125078935405122
1.395579115823165 -0.0001253680852227125
1.395699139827966 -0.0001256568567708035
1.395819163832767 -0.0001259452497789541
1.395939187837568 -0.000126233263979858
1.396059211842368 -0.0001265208991069144
1.396179235847169 -0.0001268081548947769
1.39629925985197 -0.0001270950310808412
1.396419283856771 -0.0001273815274023474
1.396539307861572 -0.0001276676435990431
1.396659331866373 -0.0001279533794121645
1.396779355871174 -0.0001282387345844373
1.396899379875975 -0.0001285237088588228
1.397019403880776 -0.0001288083019829838
1.397139427885577 -0.0001290925137023893
1.397259451890378 -0.000129376343766975
1.397379475895179 -0.0001296597919267557
1.39749949989998 -0.000129942857932451
1.397619523904781 -0.0001302255415376022
1.397739547909582 -0.0001305078424981016
1.397859571914383 -0.000130789760568431
1.397979595919184 -0.0001310712955072259
1.398099619923985 -0.0001313524470739053
1.398219643928786 -0.0001316332150283589
1.398339667933587 -0.000131913599134081
1.398459691938388 -0.0001321935991529993
1.398579715943189 -0.0001324732148512726
1.39869973994799 -0.0001327524459950605
1.398819763952791 -0.0001330312923527949
1.398939787957592 -0.0001333097536944756
1.399059811962392 -0.0001335878297891619
1.399179835967193 -0.0001338655204115554
1.399299859971994 -0.0001341428253341638
1.399419883976795 -0.0001344197443337269
1.399539907981596 -0.000134696277185652
1.399659931986397 -0.000134972423669265
1.399779955991198 -0.0001352481835635002
1.399899979995999 -0.0001355235566496432
1.4000200040008 -0.0001357985427118001
1.400140028005601 -0.0001360731415320407
1.400260052010402 -0.0001363473528973713
1.400380076015203 -0.0001366211765943281
1.400500100020004 -0.000136894612410545
1.400620124024805 -0.0001371676601374957
1.400740148029606 -0.0001374403195643813
1.400860172034407 -0.0001377125904854971
1.400980196039208 -0.0001379844726949816
1.401100220044009 -0.0001382559659872087
1.40122024404881 -0.0001385270701606271
1.401340268053611 -0.0001387977850127458
1.401460292058412 -0.000139068110342249
1.401580316063213 -0.0001393380459529933
1.401700340068014 -0.0001396075916457006
1.401820364072814 -0.0001398767472245417
1.401940388077616 -0.0001401455124949404
1.402060412082416 -0.0001404138872649076
1.402180436087217 -0.0001406818713408864
1.402300460092019 -0.0001409494645337089
1.402420484096819 -0.0001412166666541285
1.40254050810162 -0.0001414834775142317
1.402660532106421 -0.0001417498969282987
1.402780556111222 -0.0001420159247113154
1.402900580116023 -0.0001422815606784245
1.403020604120824 -0.0001425468046500194
1.403140628125625 -0.0001428116564436723
1.403260652130426 -0.0001430761158807959
1.403380676135227 -0.0001433401827831158
1.403500700140028 -0.0001436038569738472
1.403620724144829 -0.0001438671382782428
1.40374074814963 -0.0001441300265217907
1.403860772154431 -0.0001443925215327997
1.403980796159232 -0.0001446546231398145
1.404100820164033 -0.0001449163311721633
1.404220844168834 -0.0001451776454618389
1.404340868173635 -0.0001454385658433418
1.404460892178436 -0.0001456990921480383
1.404580916183237 -0.0001459592242145041
1.404700940188038 -0.0001462189618775538
1.404820964192838 -0.0001464783049757634
1.40494098819764 -0.0001467372533495901
1.405061012202441 -0.0001469958068387074
1.405181036207241 -0.0001472539652871774
1.405301060212043 -0.0001475117285366331
1.405421084216843 -0.000147769096432704
1.405541108221644 -0.0001480260688222739
1.405661132226445 -0.0001482826455517564
1.405781156231246 -0.000148538826470935
1.405901180236047 -0.0001487946114301417
1.406021204240848 -0.0001490500002796303
1.406141228245649 -0.0001493049928727899
1.40626125225045 -0.0001495595890645762
1.406381276255251 -0.0001498137887090836
1.406501300260052 -0.0001500675916640893
1.406621324264853 -0.0001503209977867443
1.406741348269654 -0.0001505740069365503
1.406861372274455 -0.0001508266189745765
1.406981396279256 -0.0001510788337618139
1.407101420284057 -0.0001513306511629368
1.407221444288858 -0.0001515820710407388
1.407341468293659 -0.0001518330932619321
1.40746149229846 -0.0001520837176927585
1.407581516303261 -0.0001523339442023597
1.407701540308062 -0.0001525837726594073
1.407821564312862 -0.0001528332029356292
1.407941588317664 -0.0001530822349025183
1.408061612322464 -0.0001533308684336052
1.408181636327265 -0.0001535791034039096
1.408301660332066 -0.0001538269396882947
1.408421684336867 -0.0001540743771653065
1.408541708341668 -0.0001543214157123162
1.408661732346469 -0.0001545680552091244
1.40878175635127 -0.0001548142955368636
1.408901780356071 -0.0001550601365774504
1.409021804360872 -0.0001553055782142904
1.409141828365673 -0.0001555506203319651
1.409261852370474 -0.0001557952628172498
1.409381876375275 -0.0001560395055561365
1.409501900380076 -0.0001562833484374387
1.409621924384877 -0.0001565267913507534
1.409741948389678 -0.0001567698341862265
1.409861972394479 -0.000157012476837922
1.40998199639928 -0.0001572547191961427
1.410102020404081 -0.0001574965611572257
1.410222044408882 -0.0001577380026170377
1.410342068413683 -0.0001579790434719945
1.410462092418484 -0.0001582196836200007
1.410582116423285 -0.0001584599229613904
1.410702140428086 -0.0001586997613950089
1.410822164432886 -0.0001589391988242469
1.410942188437688 -0.0001591782351520248
1.411062212442488 -0.0001594168702810282
1.411182236447289 -0.0001596551041177045
1.41130226045209 -0.0001598929365690491
1.411422284456891 -0.0001601303675419016
1.411542308461692 -0.0001603673969453739
1.411662332466493 -0.0001606040246902239
1.411782356471294 -0.0001608402506874444
1.411902380476095 -0.0001610760748484989
1.412022404480896 -0.0001613114970888472
1.412142428485697 -0.000161546517322539
1.412262452490498 -0.0001617811354658967
1.412382476495299 -0.0001620153514353209
1.4125025005001 -0.0001622491651501122
1.412622524504901 -0.0001624825765296492
1.412742548509702 -0.0001627155854942516
1.412862572514503 -0.0001629481919671381
1.412982596519304 -0.0001631803958687855
1.413102620524105 -0.0001634121971260173
1.413222644528906 -0.0001636435956625235
1.413342668533707 -0.0001638745914065387
1.413462692538508 -0.0001641051842834768
1.413582716543309 -0.0001643353742240023
1.41370274054811 -0.0001645651611568205
1.41382276455291 -0.0001647945450147902
1.413942788557712 -0.0001650235257286546
1.414062812562512 -0.000165252103231978
1.414182836567313 -0.0001654802774597357
1.414302860572114 -0.0001657080483471376
1.414422884576915 -0.0001659354158319022
1.414542908581716 -0.0001661623798504934
1.414662932586517 -0.0001663889403433726
1.414782956591318 -0.0001666150972502172
1.414902980596119 -0.0001668408505116452
1.41502300460092 -0.0001670662000714095
1.415143028605721 -0.000167291145871774
1.415263052610522 -0.000167515687858294
1.415383076615323 -0.0001677398259769169
1.415503100620124 -0.0001679635601733549
1.415623124624925 -0.0001681868903967687
1.415743148629726 -0.000168409816594673
1.415863172634527 -0.0001686323387195984
1.415983196639328 -0.0001688544567210192
1.416103220644129 -0.0001690761705524064
1.41622324464893 -0.0001692974801656639
1.416343268653731 -0.0001695183855173975
1.416463292658532 -0.0001697388865619405
1.416583316663333 -0.0001699589832565261
1.416703340668134 -0.0001701786755585439
1.416823364672934 -0.0001703979634276567
1.416943388677736 -0.0001706168468236054
1.417063412682536 -0.0001708353257071497
1.417183436687337 -0.000171053400041009
1.417303460692138 -0.000171271069787197
1.417423484696939 -0.0001714883349115677
1.41754350870174 -0.0001717051953789564
1.417663532706541 -0.0001719216511555307
1.417783556711342 -0.0001721377022086337
1.417903580716143 -0.0001723533485075678
1.418023604720944 -0.0001725685900211655
1.418143628725745 -0.0001727834267205317
1.418263652730546 -0.0001729978585781038
1.418383676735347 -0.0001732118855650653
1.418503700740148 -0.000173425507656205
1.418623724744949 -0.000173638724826076
1.41874374874975 -0.0001738515370517398
1.418863772754551 -0.0001740639443088472
1.418983796759352 -0.0001742759465755569
1.419103820764153 -0.0001744875438314382
1.419223844768954 -0.0001746987360560604
1.419343868773755 -0.000174909523231344
1.419463892778556 -0.0001751199053382691
1.419583916783357 -0.0001753298823615778
1.419703940788158 -0.0001755394542841309
1.419823964792958 -0.0001757486210917677
1.41994398879776 -0.0001759573827704842
1.42006401280256 -0.0001761657393076086
1.420184036807361 -0.0001763736906918799
1.420304060812162 -0.0001765812369114884
1.420424084816963 -0.0001767883779578378
1.420544108821764 -0.0001769951138214699
1.420664132826565 -0.0001772014444955905
1.420784156831366 -0.0001774073699730144
1.420904180836167 -0.0001776128902483584
1.421024204840968 -0.0001778180053168663
1.421144228845769 -0.0001780227151738607
1.42126425285057 -0.0001782270198190524
1.421384276855371 -0.000178430919247921
1.421504300860172 -0.0001786344134617447
1.421624324864973 -0.0001788375024599998
1.421744348869774 -0.0001790401862451405
1.421864372874575 -0.0001792424648177401
1.421984396879376 -0.0001794443381815069
1.422104420884177 -0.0001796458063420299
1.422224444888978 -0.0001798468693030173
1.422344468893779 -0.0001800475270714693
1.42246449289858 -0.000180247779654072
1.422584516903381 -0.0001804476270595497
1.422704540908182 -0.0001806470692966262
1.422824564912982 -0.00018084610637575
1.422944588917784 -0.0001810447383072126
1.423064612922584 -0.0001812429651031867
1.423184636927386 -0.0001814407867774118
1.423304660932186 -0.0001816382033424527
1.423424684936987 -0.0001818352148150273
1.423544708941788 -0.0001820318212098944
1.423664732946589 -0.000182228022543537
1.42378475695139 -0.0001824238188342408
1.423904780956191 -0.0001826192101005265
1.424024804960992 -0.0001828141963622469
1.424144828965793 -0.0001830087776394121
1.424264852970594 -0.0001832029539540694
1.424384876975395 -0.000183396725327561
1.424504900980196 -0.0001835900917851478
1.424624924984997 -0.0001837830533502092
1.424744948989798 -0.0001839756100476145
1.424864972994599 -0.0001841677619028595
1.4249849969994 -0.0001843595089452019
1.425105021004201 -0.0001845508512013131
1.425225045009002 -0.0001847417886993542
1.425345069013803 -0.0001849323214711685
1.425465093018604 -0.0001851224495453092
1.425585117023405 -0.0001853121729554223
1.425705141028206 -0.0001855014917328821
1.425825165033006 -0.000185690405912354
1.425945189037808 -0.0001858789155265442
1.426065213042608 -0.0001860670206125477
1.42618523704741 -0.0001862547212053435
1.42630526105221 -0.0001864420173425754
1.426425285057011 -0.0001866289090624357
1.426545309061812 -0.0001868153964028816
1.426665333066613 -0.0001870014794057887
1.426785357071414 -0.0001871871581100548
1.426905381076215 -0.0001873724325575558
1.427025405081016 -0.0001875573027911863
1.427145429085817 -0.0001877417688543896
1.427265453090618 -0.0001879258307917061
1.427385477095419 -0.000188109488646971
1.42750550110022 -0.0001882927424680948
1.427625525105021 -0.0001884755923005586
1.427745549109822 -0.0001886580381924298
1.427865573114623 -0.0001888400801931075
1.427985597119424 -0.0001890217183508946
1.428105621124225 -0.0001892029527175417
1.428225645129026 -0.0001893837833430754
1.428345669133827 -0.000189564210280187
1.428465693138628 -0.0001897442335826649
1.428585717143429 -0.000189923853303749
1.42870574114823 -0.0001901030694973065
1.428825765153031 -0.0001902818822200253
1.428945789157832 -0.0001904602915277317
1.429065813162632 -0.0001906382974778978
1.429185837167434 -0.0001908159001290928
1.429305861172234 -0.0001909930995400426
1.429425885177035 -0.0001911698957706488
1.429545909181836 -0.000191346288880813
1.429665933186637 -0.0001915222789336501
1.429785957191438 -0.0001916978659895321
1.429905981196239 -0.000191873050113376
1.43002600520104 -0.0001920478313683753
1.430146029205841 -0.000192222209819134
1.430266053210642 -0.0001923961855322152
1.430386077215443 -0.0001925697585733985
1.430506101220244 -0.0001927429290100309
1.430626125225045 -0.0001929156969114972
1.430746149229846 -0.0001930880623456928
1.430866173234647 -0.0001932600253823944
1.430986197239448 -0.0001934315860924758
1.431106221244249 -0.0001936027445481429
1.43122624524905 -0.000193773500820113
1.431346269253851 -0.0001939438549832566
1.431466293258652 -0.0001941138071097017
1.431586317263453 -0.000194283357275808
1.431706341268254 -0.0001944525055560545
1.431826365273055 -0.0001946212520270361
1.431946389277856 -0.0001947895967665234
1.432066413282656 -0.0001949575398506414
1.432186437287458 -0.0001951250813601383
1.432306461292258 -0.0001952922213730204
1.432426485297059 -0.0001954589599714467
1.43254650930186 -0.0001956252972346771
1.432666533306661 -0.0001957912332455763
1.432786557311462 -0.0001959567680859905
1.432906581316263 -0.0001961219018410569
1.433026605321064 -0.0001962866345931704
1.433146629325865 -0.0001964509664282522
1.433266653330666 -0.0001966148974325372
1.433386677335467 -0.0001967784276917117
1.433506701340268 -0.0001969415572939696
1.433626725345069 -0.0001971042863268783
1.43374674934987 -0.0001972666148800426
1.433866773354671 -0.0001974285430429106
1.433986797359472 -0.0001975900709044604
1.434106821364273 -0.0001977511985582153
1.434226845369074 -0.0001979119260954258
1.434346869373875 -0.0001980722536086753
1.434466893378676 -0.0001982321811904684
1.434586917383477 -0.0001983917089370714
1.434706941388278 -0.0001985508369424782
1.434826965393079 -0.000198709565302015
1.43494698939788 -0.0001988678941135939
1.43506701340268 -0.0001990258234729332
1.435187037407482 -0.0001991833534792773
1.435307061412282 -0.0001993404842310089
1.435427085417083 -0.0001994972158272162
1.435547109421884 -0.0001996535483679273
1.435667133426685 -0.0001998094819565408
1.435787157431486 -0.0001999650166919882
1.435907181436287 -0.0002001201526784512
1.436027205441088 -0.0002002748900179178
1.436147229445889 -0.000200429228815981
1.43626725345069 -0.0002005831691761175
1.436387277455491 -0.0002007367112038419
1.436507301460292 -0.0002008898550058444
1.436627325465093 -0.0002010426006878746
1.436747349469894 -0.0002011949483597574
1.436867373474695 -0.0002013468981275561
1.436987397479496 -0.0002014984501014876
1.437107421484297 -0.0002016496043907498
1.437227445489098 -0.0002018003611063436
1.437347469493899 -0.0002019507203590342
1.4374674934987 -0.0002021006822602927
1.437587517503501 -0.0002022502469246463
1.437707541508302 -0.0002023994144634093
1.437827565513103 -0.0002025481849912658
1.437947589517904 -0.0002026965586234484
1.438067613522704 -0.0002028445354744848
1.438187637527506 -0.0002029921156612532
1.438307661532306 -0.0002031392993004757
1.438427685537107 -0.0002032860865097362
1.438547709541908 -0.0002034324774065402
1.438667733546709 -0.0002035784721108228
1.43878775755151 -0.0002037240707415787
1.438907781556311 -0.0002038692734190565
1.439027805561112 -0.0002040140802647588
1.439147829565913 -0.0002041584913998746
1.439267853570714 -0.0002043025069471605
1.439387877575515 -0.000204446127028981
1.439507901580316 -0.0002045893517703657
1.439627925585117 -0.0002047321812939926
1.439747949589918 -0.0002048746157269287
1.439867973594719 -0.0002050166551927143
1.43998799759952 -0.000205158299819749
1.440108021604321 -0.0002052995497341589
1.440228045609122 -0.0002054404050634032
1.440348069613923 -0.0002055808659364299
1.440468093618724 -0.0002057209324823436
1.440588117623525 -0.000205860604830876
1.440708141628326 -0.0002059998831125425
1.440828165633127 -0.0002061387674573884
1.440948189637928 -0.0002062772579991424
1.441068213642728 -0.0002064153548687899
1.44118823764753 -0.000206553058199198
1.441308261652331 -0.0002066903681252705
1.441428285657131 -0.0002068272847798744
1.441548309661932 -0.0002069638082995595
1.441668333666733 -0.0002070999388189169
1.441788357671534 -0.0002072356764744181
1.441908381676335 -0.0002073710214028485
1.442028405681136 -0.000207505973742639
1.442148429685937 -0.0002076405336308886
1.442268453690738 -0.0002077747012071253
1.442388477695539 -0.0002079084766108775
1.44250850170034 -0.0002080418599821438
1.442628525705141 -0.0002081748514612361
1.442748549709942 -0.0002083074511901123
1.442868573714743 -0.0002084396593107302
1.442988597719544 -0.0002085714759656745
1.443108621724345 -0.0002087029012976871
1.443228645729146 -0.0002088339354516252
1.443348669733947 -0.0002089645785716413
1.443468693738748 -0.0002090948308020445
1.443588717743549 -0.0002092246922901218
1.44370874174835 -0.0002093541631814362
1.443828765753151 -0.0002094832436224912
1.443948789757952 -0.0002096119337610443
1.444068813762752 -0.0002097402337462634
1.444188837767554 -0.0002098681437258278
1.444308861772355 -0.0002099956638500024
1.444428885777155 -0.0002101227942685044
1.444548909781956 -0.0002102495351321475
1.444668933786757 -0.000210375886591589
1.444788957791558 -0.0002105018487995236
1.444908981796359 -0.0002106274219076276
1.44502900580116 -0.0002107526060696145
1.445149029805961 -0.0002108774014380228
1.445269053810762 -0.0002110018081684465
1.445389077815563 -0.0002111258264148352
1.445509101820364 -0.0002112494563328614
1.445629125825165 -0.0002113726980784336
1.445749149829966 -0.0002114955518087137
1.445869173834767 -0.0002116180176796099
1.445989197839568 -0.0002117400958503221
1.446109221844369 -0.0002118617864784826
1.44622924584917 -0.0002119830897229779
1.446349269853971 -0.0002121040057430858
1.446469293858772 -0.000212224534699182
1.446589317863573 -0.0002123446767522689
1.446709341868374 -0.0002124644320626434
1.446829365873175 -0.0002125838007932671
1.446949389877976 -0.0002127027831057695
1.447069413882776 -0.0002128213791625639
1.447189437887578 -0.000212939589128179
1.447309461892379 -0.0002130574131668307
1.447429485897179 -0.0002131748514421076
1.44754950990198 -0.0002132919041193228
1.447669533906781 -0.0002134085713651213
1.447789557911582 -0.0002135248533448943
1.447909581916383 -0.0002136407502263843
1.448029605921184 -0.0002137562621761581
1.448149629925985 -0.0002138713893626636
1.448269653930786 -0.0002139861319546619
1.448389677935587 -0.0002141004901201306
1.448509701940388 -0.0002142144640297904
1.448629725945189 -0.0002143280538534212
1.44874974994999 -0.0002144412597620571
1.448869773954791 -0.0002145540819258704
1.448989797959592 -0.0002146665205184027
1.449109821964393 -0.0002147785757106098
1.449229845969194 -0.0002148902476760336
1.449349869973995 -0.0002150015365871976
1.449469893978796 -0.0002151124426198378
1.449589917983597 -0.0002152229659463209
1.449709941988398 -0.0002153331067427751
1.449829965993199 -0.0002154428651848585
1.449949989998 -0.000215552241448229
1.4500700140028 -0.0002156612357097986
1.450190038007602 -0.000215769848146166
1.450310062012403 -0.0002158780789356539
1.450430086017203 -0.0002159859282566632
1.450550110022004 -0.0002160933962861061
1.450670134026805 -0.0002162004832050483
1.450790158031606 -0.0002163071891925963
1.450910182036407 -0.0002164135144295021
1.451030206041208 -0.0002165194590951861
1.451150230046009 -0.0002166250233719675
1.45127025405081 -0.000216730207442088
1.451390278055611 -0.0002168350114862214
1.451510302060412 -0.000216939435688725
1.451630326065213 -0.0002170434802316836
1.451750350070014 -0.0002171471452999246
1.451870374074815 -0.0002172504310772571
1.451990398079616 -0.0002173533377489002
1.452110422084417 -0.0002174558654993683
1.452230446089218 -0.0002175580145152916
1.452350470094019 -0.0002176597849819679
1.45247049409882 -0.0002177611770872815
1.452590518103621 -0.0002178621910180192
1.452710542108422 -0.0002179628269620651
1.452830566113223 -0.0002180630851080873
1.452950590118024 -0.0002181629656438131
1.453070614122824 -0.0002182624687593995
1.453190638127626 -0.0002183615946439847
1.453310662132427 -0.0002184603434886658
1.453430686137227 -0.0002185587154830516
1.453550710142028 -0.0002186567108193365
1.453670734146829 -0.0002187543296885397
1.453790758151631 -0.0002188515722828558
1.453910782156431 -0.0002189484387954197
1.454030806161232 -0.0002190449294185832
1.454150830166033 -0.0002191410443460298
1.454270854170834 -0.0002192367837727755
1.454390878175635 -0.0002193321478918772
1.454510902180436 -0.0002194271368996832
1.454630926185237 -0.0002195217509908961
1.454750950190038 -0.000219615990361394
1.454870974194839 -0.0002197098552075254
1.45499099819964 -0.0002198033457265007
1.455111022204441 -0.0002198964621152171
1.455231046209242 -0.0002199892045724521
1.455351070214043 -0.0002200815732947897
1.455471094218844 -0.0002201735684821048
1.455591118223645 -0.000220265190332862
1.455711142228446 -0.0002203564390472497
1.455831166233247 -0.0002204473148249865
1.455951190238048 -0.0002205378178667312
1.456071214242848 -0.0002206279483730644
1.45619123824765 -0.0002207177065451151
1.456311262252451 -0.0002208070925853449
1.456431286257251 -0.0002208961066965286
1.456551310262052 -0.0002209847490802655
1.456671334266853 -0.0002210730199406629
1.456791358271655 -0.0002211609194804959
1.456911382276455 -0.0002212484479038717
1.457031406281256 -0.0002213356054156812
1.457151430286057 -0.0002214223922212856
1.457271454290858 -0.0002215088085244788
1.457391478295659 -0.0002215948545322678
1.45751150230046 -0.0002216805304516595
1.457631526305261 -0.0002217658364869967
1.457751550310062 -0.0002218507728473236
1.457871574314863 -0.0002219353397391774
1.457991598319664 -0.0002220195373707407
1.458111622324465 -0.0002221033659507445
1.458231646329266 -0.0002221868256874499
1.458351670334067 -0.0002222699167899018
1.458471694338868 -0.0002223526394680068
1.458591718343669 -0.0002224349939319855
1.45871174234847 -0.0002225169803918228
1.458831766353271 -0.0002225985990594633
1.458951790358072 -0.0002226798501445005
1.459071814362872 -0.0002227607338596626
1.459191838367674 -0.000222841250417364
1.459311862372475 -0.0002229214000290794
1.459431886377276 -0.0002230011829091042
1.459551910382076 -0.0002230805992689913
1.459671934386877 -0.00022315964932429
1.459791958391679 -0.0002232383332886693
1.459911982396479 -0.0002233166513748576
1.46003200640128 -0.0002233946038003632
1.460152030406081 -0.0002234721907790905
1.460272054410882 -0.0002235494125271376
1.460392078415683 -0.0002236262692603676
1.460512102420484 -0.0002237027611966812
1.460632126425285 -0.0002237788885510012
1.460752150430086 -0.0002238546515416987
1.460872174434887 -0.0002239300503861258
1.460992198439688 -0.0002240050853033588
1.461112222444489 -0.0002240797565108285
1.46123224644929 -0.0002241540642273761
1.461352270454091 -0.0002242280086730969
1.461472294458892 -0.0002243015900672238
1.461592318463693 -0.0002243748086298522
1.461712342468494 -0.000224447664580529
1.461832366473295 -0.0002245201581420135
1.461952390478096 -0.0002245922895335394
1.462072414482896 -0.0002246640589784149
1.462192438487698 -0.000224735466696657
1.462312462492499 -0.0002248065129115742
1.4624324864973 -0.0002248771978465533
1.4625525105021 -0.0002249475217233354
1.462672534506901 -0.0002250174847654644
1.462792558511703 -0.0002250870871989911
1.462912582516503 -0.000225156329244717
1.463032606521304 -0.0002252252111288497
1.463152630526105 -0.0002252937330768925
1.463272654530906 -0.0002253618953130942
1.463392678535707 -0.0002254296980630363
1.463512702540508 -0.0002254971415534754
1.463632726545309 -0.0002255642260105416
1.46375275055011 -0.0002256309516609134
1.463872774554911 -0.0002256973187308775
1.463992798559712 -0.0002257633274489149
1.464112822564513 -0.0002258289780424095
1.464232846569314 -0.0002258942707392154
1.464352870574115 -0.0002259592057687542
1.464472894578916 -0.00022602378335888
1.464592918583717 -0.0002260880037385441
1.464712942588518 -0.0002261518671385786
1.464832966593319 -0.0002262153737881701
1.46495299059812 -0.0002262785239164268
1.46507301460292 -0.0002263413177558265
1.465193038607722 -0.0002264037555361827
1.465313062612522 -0.0002264658374897383
1.465433086617324 -0.0002265275638464637
1.465553110622124 -0.0002265889348395421
1.465673134626925 -0.0002266499507012164
1.465793158631727 -0.0002267106116632596
1.465913182636527 -0.0002267709179601088
1.466033206641328 -0.0002268308698233017
1.466153230646129 -0.0002268904674878244
1.46627325465093 -0.0002269497111867818
1.466393278655731 -0.0002270086011548465
1.466513302660532 -0.0002270671376266909
1.466633326665333 -0.0002271253208366741
1.466753350670134 -0.0002271831510204875
1.466873374674935 -0.0002272406284139789
1.466993398679736 -0.0002272977532532317
1.467113422684537 -0.0002273545257739372
1.467233446689338 -0.0002274109462119437
1.467353470694139 -0.0002274670148055285
1.46747349469894 -0.0002275227317913235
1.467593518703741 -0.0002275780974070577
1.467713542708542 -0.0002276331118899901
1.467833566713343 -0.0002276877754786332
1.467953590718144 -0.0002277420884119699
1.468073614722945 -0.0002277960509279648
1.468193638727746 -0.0002278496632660705
1.468313662732546 -0.0002279029256649571
1.468433686737348 -0.0002279558383659581
1.468553710742148 -0.0002280084016077433
1.468673734746949 -0.0002280606156305499
1.468793758751751 -0.0002281124806756332
1.468913782756551 -0.0002281639969840142
1.469033806761352 -0.0002282151647967916
1.469153830766153 -0.0002282659843552999
1.469273854770954 -0.0002283164559011865
1.469393878775755 -0.0002283665796773531
1.469513902780556 -0.0002284163559252122
1.469633926785357 -0.0002284657848882923
1.469753950790158 -0.00022851486680973
1.469873974794959 -0.0002285636019315651
1.46999399879976 -0.0002286119904988151
1.470114022804561 -0.0002286600327547733
1.470234046809362 -0.0002287077289437523
1.470354070814163 -0.0002287550793099857
1.470474094818964 -0.0002288020840989615
1.470594118823765 -0.0002288487435556973
1.470714142828566 -0.0002288950579241921
1.470834166833367 -0.0002289410274514226
1.470954190838168 -0.0002289866523824849
1.471074214842969 -0.0002290319329645128
1.47119423884777 -0.0002290768694433075
1.47131426285257 -0.0002291214620662378
1.471434286857372 -0.000229165711079262
1.471554310862172 -0.0002292096167305324
1.471674334866973 -0.0002292531792673397
1.471794358871774 -0.0002292963989368957
1.471914382876575 -0.0002293392759901744
1.472034406881376 -0.0002293818106718017
1.472154430886177 -0.0002294240032329082
1.472274454890978 -0.0002294658539215679
1.472394478895779 -0.0002295073629869525
1.47251450290058 -0.0002295485306793303
1.472634526905381 -0.0002295893572470893
1.472754550910182 -0.0002296298429419866
1.472874574914983 -0.0002296699880128022
1.472994598919784 -0.0002297097927114502
1.473114622924585 -0.0002297492572873372
1.473234646929386 -0.0002297883819922993
1.473354670934187 -0.0002298271670776239
1.473474694938988 -0.0002298656127953819
1.473594718943789 -0.0002299037193965476
1.47371474294859 -0.0002299414871335838
1.473834766953391 -0.0002299789162590318
1.473954790958192 -0.0002300160070262168
1.474074814962993 -0.0002300527596864262
1.474194838967794 -0.0002300891744936906
1.474314862972594 -0.0002301252517014131
1.474434886977396 -0.0002301609915633111
1.474554910982196 -0.0002301963943330229
1.474674934986997 -0.0002302314602645791
1.474794958991798 -0.0002302661896124803
1.474914982996599 -0.0002303005826321675
1.4750350070014 -0.0002303346395763392
1.475155031006201 -0.0002303683607026306
1.475275055011002 -0.0002304017462650723
1.475395079015803 -0.0002304347965193406
1.475515103020604 -0.0002304675117212685
1.475635127025405 -0.0002304998921277861
1.475755151030206 -0.0002305319379934727
1.475875175035007 -0.0002305636495769039
1.475995199039808 -0.0002305950271336781
1.476115223044609 -0.000230626070920882
1.47623524704941 -0.0002306567811956809
1.476355271054211 -0.0002306871582161024
1.476475295059012 -0.00023071720223939
1.476595319063813 -0.0002307469135240414
1.476715343068614 -0.0002307762923271437
1.476835367073415 -0.0002308053389084486
1.476955391078216 -0.0002308340535255913
1.477075415083017 -0.0002308624364383238
1.477195439087818 -0.0002308904879049868
1.477315463092618 -0.0002309182081850184
1.47743548709742 -0.0002309455975384056
1.47755551110222 -0.000230972656224351
1.477675535107021 -0.0002309993845029201
1.477795559111822 -0.0002310257826338644
1.477915583116623 -0.0002310518508791297
1.478035607121424 -0.0002310775894977627
1.478155631126225 -0.0002311029987516308
1.478275655131026 -0.0002311280789015042
1.478395679135827 -0.0002311528302079188
1.478515703140628 -0.000231177252933604
1.478635727145429 -0.0002312013473384684
1.47875575115023 -0.0002312251136872008
1.478875775155031 -0.0002312485522390043
1.478995799159832 -0.000231271663259038
1.479115823164633 -0.0002312944470071326
1.479235847169434 -0.0002313169037471927
1.479355871174235 -0.0002313390337425753
1.479475895179036 -0.0002313608372562454
1.479595919183837 -0.0002313823145510891
1.479715943188638 -0.0002314034658908555
1.479835967193439 -0.0002314242915399199
1.47995599119824 -0.0002314447917609338
1.480076015203041 -0.0002314649668200752
1.480196039207842 -0.000231484816979682
1.480316063212642 -0.0002315043425053839
1.480436087217444 -0.0002315235436621834
1.480556111222244 -0.0002315424207139074
1.480676135227045 -0.0002315609739261854
1.480796159231846 -0.0002315792035646471
1.480916183236647 -0.0002315971098953136
1.481036207241448 -0.0002316146931827176
1.481156231246249 -0.0002316319536940557
1.48127625525105 -0.0002316488916944091
1.481396279255851 -0.0002316655074501125
1.481516303260652 -0.0002316818012284413
1.481636327265453 -0.0002316977732954953
1.481756351270254 -0.0002317134239178447
1.481876375275055 -0.0002317287533628427
1.481996399279856 -0.0002317437618983136
1.482116423284657 -0.0002317584497912977
1.482236447289458 -0.0002317728173089917
1.482356471294259 -0.0002317868647187496
1.48247649529906 -0.0002318005922900408
1.482596519303861 -0.0002318140002895925
1.482716543308662 -0.0002318270889863255
1.482836567313463 -0.0002318398586486908
1.482956591318264 -0.0002318523095449044
1.483076615323065 -0.0002318644419447493
1.483196639327866 -0.0002318762561166765
1.483316663332666 -0.0002318877523289804
1.483436687337468 -0.0002318989308525411
1.483556711342268 -0.0002319097919558882
1.483676735347069 -0.0002319203359094318
1.48379675935187 -0.0002319305629824064
1.483916783356671 -0.0002319404734450658
1.484036807361472 -0.0002319500675672714
1.484156831366273 -0.0002319593456203739
1.484276855371074 -0.0002319683078739217
1.484396879375875 -0.0002319769545988732
1.484516903380676 -0.0002319852860660308
1.484636927385477 -0.0002319933025469018
1.484756951390278 -0.0002320010043119748
1.484876975395079 -0.0002320083916329926
1.48499699939988 -0.0002320154647813056
1.485117023404681 -0.0002320222240288915
1.485237047409482 -0.000232028669646631
1.485357071414283 -0.0002320348019073636
1.485477095419084 -0.0002320406210835372
1.485597119423885 -0.0002320461274465811
1.485717143428686 -0.0002320513212686296
1.485837167433487 -0.0002320562028237763
1.485957191438288 -0.0002320607723828235
1.486077215443089 -0.0002320650302204918
1.48619723944789 -0.0002320689766086804
1.48631726345269 -0.0002320726118212479
1.486437287457492 -0.0002320759361310343
1.486557311462292 -0.0002320789498117411
1.486677335467093 -0.0002320816531370705
1.486797359471894 -0.0002320840463795488
1.486917383476695 -0.0002320861298155421
1.487037407481496 -0.000232087903717185
1.487157431486297 -0.0002320893683593552
1.487277455491098 -0.000232090524016538
1.487397479495899 -0.0002320913709629839
1.4875175035007 -0.0002320919094735703
1.487637527505501 -0.0002320921398225478
1.487757551510302 -0.0002320920622851855
1.487877575515103 -0.0002320916771362044
1.487997599519904 -0.0002320909846510303
1.488117623524705 -0.0002320899851057163
1.488237647529506 -0.0002320886787742777
1.488357671534307 -0.0002320870659334729
1.488477695539108 -0.0002320851468586495
1.488597719543909 -0.0002320829218249985
1.48871774354871 -0.0002320803911095918
1.488837767553511 -0.0002320775549873069
1.488957791558312 -0.0002320744137361557
1.489077815563113 -0.0002320709676306243
1.489197839567914 -0.0002320672169483328
1.489317863572714 -0.0002320631619656479
1.489437887577516 -0.0002320588029594846
1.489557911582316 -0.0002320541402058177
1.489677935587117 -0.0002320491739831295
1.489797959591918 -0.0002320439045673949
1.489917983596719 -0.0002320383322360775
1.49003800760152 -0.0002320324572665627
1.490158031606321 -0.0002320262799369411
1.490278055611122 -0.0002320198005241278
1.490398079615923 -0.0002320130193058217
1.490518103620724 -0.0002320059365607404
1.490638127625525 -0.0002319985525657991
1.490758151630326 -0.0002319908675991669
1.490878175635127 -0.0002319828819389345
1.490998199639928 -0.0002319745958649165
1.491118223644729 -0.0002319660096539499
1.49123824764953 -0.0002319571235847524
1.491358271654331 -0.0002319479379370602
1.491478295659132 -0.0002319384529886508
1.491598319663933 -0.0002319286690182418
1.491718343668734 -0.000231918586304786
1.491838367673535 -0.0002319082051279414
1.491958391678336 -0.0002318975257672095
1.492078415683137 -0.0002318865485011512
1.492198439687938 -0.0002318752736089545
1.492318463692738 -0.0002318637013712177
1.49243848769754 -0.000231851832066502
1.49255851170234 -0.0002318396659751709
1.492678535707141 -0.0002318272033770391
1.492798559711942 -0.0002318144445505109
1.492918583716743 -0.0002318013897782225
1.493038607721544 -0.0002317880393388915
1.493158631726345 -0.000231774393512333
1.493278655731146 -0.000231760452579694
1.493398679735947 -0.0002317462168211029
1.493518703740748 -0.0002317316865174719
1.493638727745549 -0.0002317168619477537
1.49375875175035 -0.000231701743394898
1.493878775755151 -0.0002316863311386414
1.493998799759952 -0.0002316706254603661
1.494118823764753 -0.0002316546266401222
1.494238847769554 -0.0002316383349596838
1.494358871774355 -0.000231621750700355
1.494478895779156 -0.0002316048741424208
1.494598919783957 -0.0002315877055686741
1.494718943788758 -0.0002315702452593219
1.494838967793559 -0.0002315524934970003
1.49495899179836 -0.0002315344505626212
1.495079015803161 -0.0002315161167382726
1.495199039807962 -0.0002314974923051799
1.495319063812762 -0.0002314785775462928
1.495439087817564 -0.0002314593727422885
1.495559111822364 -0.0002314398781758031
1.495679135827165 -0.0002314200941294728
1.495799159831966 -0.00023140002088421
1.495919183836767 -0.0002313796587235909
1.496039207841568 -0.0002313590079296253
1.496159231846369 -0.0002313380687849492
1.49627925585117 -0.0002313168415714936
1.496399279855971 -0.0002312953265723651
1.496519303860772 -0.0002312735240695728
1.496639327865573 -0.0002312514343472421
1.496759351870374 -0.0002312290576871472
1.496879375875175 -0.0002312063943726298
1.496999399879976 -0.0002311834446862476
1.497119423884777 -0.0002311602089115774
1.497239447889578 -0.0002311366873312556
1.497359471894379 -0.000231112880229094
1.49747949589918 -0.0002310887878877288
1.497599519903981 -0.0002310644105919122
1.497719543908782 -0.0002310397486230268
1.497839567913583 -0.0002310148022661382
1.497959591918384 -0.0002309895718034909
1.498079615923185 -0.0002309640575203857
1.498199639927986 -0.000230938259699224
1.498319663932786 -0.0002309121786240524
1.498439687937588 -0.0002308858145791533
1.498559711942388 -0.0002308591678478681
1.49867973594719 -0.0002308322387146358
1.49879975995199 -0.000230805027463033
1.498919783956791 -0.0002307775343782822
1.499039807961592 -0.0002307497597420011
1.499159831966393 -0.0002307217038412146
1.499279855971194 -0.0002306933669584022
1.499399879975995 -0.0002306647493787081
1.499519903980796 -0.0002306358513860226
1.499639927985597 -0.0002306066732654898
1.499759951990398 -0.0002305772153009216
1.499879975995199 -0.0002305474777778538
1.5 -0.0002305174609792366

